Hybrid mimetic finite-difference and virtual element formulation for coupled poromechanics

We present a hybrid mimetic finite-difference and virtual element formulation for coupled single-phase poromechanics on unstructured meshes. The key advantage of the scheme is that it is convergent on complex meshes containing highly distorted cells with arbitrary shapes. We use a local pressure-jump stabilization method based on unstructured macro-elements to prevent the development of spurious pressure modes in incompressible problems approaching undrained conditions. A scalable linear solution strategy is obtained using a block-triangular preconditioner designed specifically for the saddle-point systems arising from the proposed discretization. The accuracy and efficiency of our approach are demonstrated numerically on two-dimensional benchmark problems.

==> figs/base_meshes/input/cantilever_cartesian_edges.dat <==
  -0.000000    0.200000 
   -0.000000    0.300000

  -0.000000    0.200000 
   -0.000000    0.100000

  -0.000000    0.200000 
    0.100000    0.200000

  -0.000000    0.600000 
   -0.000000    0.700000

  -0.000000    0.600000 
   -0.000000    0.500000

  -0.000000    0.600000 
    0.100000    0.600000

  -0.000000    0.700000 
   -0.000000    0.800000

  -0.000000    0.700000 
    0.100000    0.700000

  -0.000000    0.300000 
   -0.000000    0.400000

  -0.000000    0.300000 
    0.100000    0.300000

  -0.000000    0.800000 
   -0.000000    0.900000

  -0.000000    0.800000 
    0.100000    0.800000

  -0.000000   -0.000000 
   -0.000000    0.100000

  -0.000000   -0.000000 
    0.100000   -0.000000

  -0.000000    0.100000 
    0.100000    0.100000

  -0.000000    0.400000 
   -0.000000    0.500000

  -0.000000    0.400000 
    0.100000    0.400000

  -0.000000    0.500000 
    0.100000    0.500000

  -0.000000    0.900000 
   -0.000000    1.000000

  -0.000000    0.900000 
    0.100000    0.900000

  -0.000000    1.000000 
    0.100000    1.000000

   0.100000    0.900000 
    0.100000    1.000000

   0.100000    0.900000 
    0.100000    0.800000

   0.100000    0.900000 
    0.200000    0.900000

   0.100000    1.000000 
    0.200000    1.000000

   0.100000   -0.000000 
    0.100000    0.100000

   0.100000   -0.000000 
    0.200000   -0.000000

   0.100000    0.100000 
    0.100000    0.200000

   0.100000    0.100000 
    0.200000    0.100000

   0.100000    0.200000 
    0.100000    0.300000

   0.100000    0.200000 
    0.200000    0.200000

   0.100000    0.300000 
    0.100000    0.400000

   0.100000    0.300000 
    0.200000    0.300000

   0.100000    0.400000 
    0.100000    0.500000

   0.100000    0.400000 
    0.200000    0.400000

   0.100000    0.500000 
    0.100000    0.600000

   0.100000    0.500000 
    0.200000    0.500000

   0.100000    0.600000 
    0.100000    0.700000

   0.100000    0.600000 
    0.200000    0.600000

   0.100000    0.700000 
    0.100000    0.800000

   0.100000    0.700000 
    0.200000    0.700000

   0.100000    0.800000 
    0.200000    0.800000

   0.200000    0.800000 
    0.200000    0.700000

   0.200000    0.800000 
    0.200000    0.900000

   0.200000    0.800000 
    0.300000    0.800000

   0.200000   -0.000000 
    0.200000    0.100000

   0.200000   -0.000000 
    0.300000   -0.000000

   0.200000    0.100000 
    0.200000    0.200000

   0.200000    0.100000 
    0.300000    0.100000

   0.200000    0.200000 
    0.200000    0.300000

   0.200000    0.200000 
    0.300000    0.200000

   0.200000    0.300000 
    0.200000    0.400000

   0.200000    0.300000 
    0.300000    0.300000

   0.200000    0.400000 
    0.200000    0.500000

   0.200000    0.400000 
    0.300000    0.400000

   0.200000    0.500000 
    0.200000    0.600000

   0.200000    0.500000 
    0.300000    0.500000

   0.200000    0.600000 
    0.200000    0.700000

   0.200000    0.600000 
    0.300000    0.600000

   0.200000    0.700000 
    0.300000    0.700000

   0.200000    0.900000 
    0.200000    1.000000

   0.200000    0.900000 
    0.300000    0.900000

   0.200000    1.000000 
    0.300000    1.000000

   0.300000    0.800000 
    0.300000    0.700000

   0.300000    0.800000 
    0.300000    0.900000

   0.300000    0.800000 
    0.400000    0.800000

   0.300000   -0.000000 
    0.300000    0.100000

   0.300000   -0.000000 
    0.400000   -0.000000

   0.300000    0.100000 
    0.300000    0.200000

   0.300000    0.100000 
    0.400000    0.100000

   0.300000    0.200000 
    0.300000    0.300000

   0.300000    0.200000 
    0.400000    0.200000

   0.300000    0.300000 
    0.300000    0.400000

   0.300000    0.300000 
    0.400000    0.300000

   0.300000    0.400000 
    0.300000    0.500000

   0.300000    0.400000 
    0.400000    0.400000

   0.300000    0.500000 
    0.300000    0.600000

   0.300000    0.500000 
    0.400000    0.500000

   0.300000    0.600000 
    0.300000    0.700000

   0.300000    0.600000 
    0.400000    0.600000

   0.300000    0.700000 
    0.400000    0.700000

   0.300000    0.900000 
    0.300000    1.000000

   0.300000    0.900000 
    0.400000    0.900000

   0.300000    1.000000 
    0.400000    1.000000

   0.400000   -0.000000 
    0.400000    0.100000

   0.400000   -0.000000 
    0.500000   -0.000000

   0.400000    0.100000 
    0.400000    0.200000

   0.400000    0.100000 
    0.500000    0.100000

   0.400000    0.200000 
    0.400000    0.300000

   0.400000    0.200000 
    0.500000    0.200000

   0.400000    0.300000 
    0.400000    0.400000

   0.400000    0.300000 
    0.500000    0.300000

   0.400000    0.400000 
    0.400000    0.500000

   0.400000    0.400000 
    0.500000    0.400000

   0.400000    0.500000 
    0.400000    0.600000

   0.400000    0.500000 
    0.500000    0.500000

   0.400000    0.600000 
    0.400000    0.700000

   0.400000    0.600000 
    0.500000    0.600000

   0.400000    0.700000 
    0.400000    0.800000

   0.400000    0.700000 
    0.500000    0.700000

   0.400000    0.800000 
    0.400000    0.900000

   0.400000    0.800000 
    0.500000    0.800000

   0.400000    0.900000 
    0.400000    1.000000

   0.400000    0.900000 
    0.500000    0.900000

   0.400000    1.000000 
    0.500000    1.000000

   0.500000   -0.000000 
    0.500000    0.100000

   0.500000   -0.000000 
    0.600000   -0.000000

   0.500000    0.100000 
    0.500000    0.200000

   0.500000    0.100000 
    0.600000    0.100000

   0.500000    0.200000 
    0.500000    0.300000

   0.500000    0.200000 
    0.600000    0.200000

   0.500000    0.300000 
    0.500000    0.400000

   0.500000    0.300000 
    0.600000    0.300000

   0.500000    0.400000 
    0.500000    0.500000

   0.500000    0.400000 
    0.600000    0.400000

   0.500000    0.500000 
    0.500000    0.600000

   0.500000    0.500000 
    0.600000    0.500000

   0.500000    0.600000 
    0.500000    0.700000

   0.500000    0.600000 
    0.600000    0.600000

   0.500000    0.700000 
    0.500000    0.800000

   0.500000    0.700000 
    0.600000    0.700000

   0.500000    0.800000 
    0.500000    0.900000

   0.500000    0.800000 
    0.600000    0.800000

   0.500000    0.900000 
    0.500000    1.000000

   0.500000    0.900000 
    0.600000    0.900000

   0.500000    1.000000 
    0.600000    1.000000

   0.600000   -0.000000 
    0.600000    0.100000

   0.600000   -0.000000 
    0.700000   -0.000000

   0.600000    0.100000 
    0.600000    0.200000

   0.600000    0.100000 
    0.700000    0.100000

   0.600000    0.300000 
    0.600000    0.200000

   0.600000    0.300000 
    0.600000    0.400000

   0.600000    0.300000 
    0.700000    0.300000

   0.600000    0.500000 
    0.600000    0.400000

   0.600000    0.500000 
    0.600000    0.600000

   0.600000    0.500000 
    0.700000    0.500000

   0.600000    0.200000 
    0.700000    0.200000

   0.600000    0.400000 
    0.700000    0.400000

   0.600000    0.600000 
    0.600000    0.700000

   0.600000    0.600000 
    0.700000    0.600000

   0.600000    0.700000 
    0.600000    0.800000

   0.600000    0.700000 
    0.700000    0.700000

   0.600000    0.800000 
    0.600000    0.900000

   0.600000    0.800000 
    0.700000    0.800000

   0.600000    0.900000 
    0.600000    1.000000

   0.600000    0.900000 
    0.700000    0.900000

   0.600000    1.000000 
    0.700000    1.000000

   0.700000   -0.000000 
    0.700000    0.100000

   0.700000   -0.000000 
    0.800000   -0.000000

   0.700000    0.100000 
    0.700000    0.200000

   0.700000    0.100000 
    0.800000    0.100000

   0.700000    0.300000 
    0.700000    0.200000

   0.700000    0.300000 
    0.700000    0.400000

   0.700000    0.300000 
    0.800000    0.300000

   0.700000    0.500000 
    0.700000    0.400000

   0.700000    0.500000 
    0.700000    0.600000

   0.700000    0.500000 
    0.800000    0.500000

   0.700000    0.800000 
    0.700000    0.700000

   0.700000    0.800000 
    0.700000    0.900000

   0.700000    0.800000 
    0.800000    0.800000

   0.700000    0.200000 
    0.800000    0.200000

   0.700000    0.400000 
    0.800000    0.400000

   0.700000    0.600000 
    0.700000    0.700000

   0.700000    0.600000 
    0.800000    0.600000

   0.700000    0.700000 
    0.800000    0.700000

   0.700000    0.900000 
    0.700000    1.000000

   0.700000    0.900000 
    0.800000    0.900000

   0.700000    1.000000 
    0.800000    1.000000

   0.800000   -0.000000 
    0.800000    0.100000

   0.800000   -0.000000 
    0.900000   -0.000000

   0.800000    0.100000 
    0.800000    0.200000

   0.800000    0.100000 
    0.900000    0.100000

   0.800000    0.200000 
    0.800000    0.300000

   0.800000    0.200000 
    0.900000    0.200000

   0.800000    0.300000 
    0.800000    0.400000

   0.800000    0.300000 
    0.900000    0.300000

   0.800000    0.400000 
    0.800000    0.500000

   0.800000    0.400000 
    0.900000    0.400000

   0.800000    0.500000 
    0.800000    0.600000

   0.800000    0.500000 
    0.900000    0.500000

   0.800000    0.600000 
    0.800000    0.700000

   0.800000    0.600000 
    0.900000    0.600000

   0.800000    0.700000 
    0.800000    0.800000

   0.800000    0.700000 
    0.900000    0.700000

   0.800000    0.800000 
    0.800000    0.900000

   0.800000    0.800000 
    0.900000    0.800000

   0.800000    0.900000 
    0.800000    1.000000

   0.800000    0.900000 
    0.900000    0.900000

   0.800000    1.000000 
    0.900000    1.000000

   0.900000   -0.000000 
    0.900000    0.100000

   0.900000   -0.000000 
    1.000000   -0.000000

   0.900000    0.100000 
    0.900000    0.200000

   0.900000    0.100000 
    1.000000    0.100000

   0.900000    0.300000 
    0.900000    0.200000

   0.900000    0.300000 
    0.900000    0.400000

   0.900000    0.300000 
    1.000000    0.300000

   0.900000    0.500000 
    0.900000    0.400000

   0.900000    0.500000 
    0.900000    0.600000

   0.900000    0.500000 
    1.000000    0.500000

   0.900000    0.800000 
    0.900000    0.700000

   0.900000    0.800000 
    0.900000    0.900000

   0.900000    0.800000 
    1.000000    0.800000

   0.900000    0.200000 
    1.000000    0.200000

   0.900000    0.400000 
    1.000000    0.400000

   0.900000    0.600000 
    0.900000    0.700000

   0.900000    0.600000 
    1.000000    0.600000

   0.900000    0.700000 
    1.000000    0.700000

   0.900000    0.900000 
    0.900000    1.000000

   0.900000    0.900000 
    1.000000    0.900000

   0.900000    1.000000 
    1.000000    1.000000

   1.000000   -0.000000 
    1.000000    0.100000

   1.000000    0.100000 
    1.000000    0.200000

   1.000000    0.200000 
    1.000000    0.300000

   1.000000    0.300000 
    1.000000    0.400000

   1.000000    0.400000 
    1.000000    0.500000

   1.000000    0.500000 
    1.000000    0.600000

   1.000000    0.600000 
    1.000000    0.700000

   1.000000    0.700000 
    1.000000    0.800000

   1.000000    0.800000 
    1.000000    0.900000

   1.000000    0.900000 
    1.000000    1.000000



==> figs/base_meshes/input/cantilever_hybrid_edges.dat <==
   0.000000    0.000000 
    0.111111    0.000000

   0.000000    0.000000 
    0.000000    0.111111

   1.000000    0.000000 
    0.888889    0.000000

   1.000000    0.000000 
    1.000000    0.111111

   1.000000    1.000000 
    1.000000    0.888889

   1.000000    1.000000 
    0.888889    1.000000

   0.000000    1.000000 
    0.111111    1.000000

   0.000000    1.000000 
    0.000000    0.888889

   0.111111    0.000000 
    0.222222    0.000000

   0.111111    0.000000 
    0.099439    0.106523

   0.222222    0.000000 
    0.333333    0.000000

   0.222222    0.000000 
    0.267882    0.100689

   0.222222    0.000000 
    0.187001    0.109976

   0.333333    0.000000 
    0.444444    0.000000

   0.333333    0.000000 
    0.367174    0.103782

   0.444444    0.000000 
    0.555556    0.000000

   0.444444    0.000000 
    0.494308    0.076814

   0.555556    0.000000 
    0.666667    0.000000

   0.555556    0.000000 
    0.494308    0.076814

   0.666667    0.000000 
    0.777778    0.000000

   0.666667    0.000000 
    0.716217    0.094025

   0.666667    0.000000 
    0.594866    0.108415

   0.777778    0.000000 
    0.888889    0.000000

   0.777778    0.000000 
    0.791472    0.097228

   0.888889    0.000000 
    0.893708    0.103762

   1.000000    0.888889 
    1.000000    0.777778

   1.000000    0.888889 
    0.903551    0.907791

   1.000000    0.777778 
    1.000000    0.666667

   1.000000    0.777778 
    0.926345    0.691446

   1.000000    0.777778 
    0.889293    0.822403

   1.000000    0.666667 
    1.000000    0.555556

   1.000000    0.666667 
    0.926345    0.691446

   1.000000    0.555556 
    1.000000    0.444444

   1.000000    0.555556 
    0.909911    0.599736

   1.000000    0.444444 
    1.000000    0.333333

   1.000000    0.444444 
    0.889627    0.513510

   1.000000    0.444444 
    0.879288    0.418215

   1.000000    0.333333 
    1.000000    0.222222

   1.000000    0.333333 
    0.888867    0.316929

   1.000000    0.222222 
    1.000000    0.111111

   1.000000    0.222222 
    0.894263    0.208819

   1.000000    0.111111 
    0.893708    0.103762

   0.888889    1.000000 
    0.777778    1.000000

   0.888889    1.000000 
    0.903551    0.907791

   0.777778    1.000000 
    0.666667    1.000000

   0.777778    1.000000 
    0.798909    0.889719

   0.666667    1.000000 
    0.555556    1.000000

   0.666667    1.000000 
    0.701330    0.898353

   0.666667    1.000000 
    0.616240    0.901523

   0.555556    1.000000 
    0.444444    1.000000

   0.555556    1.000000 
    0.525778    0.907986

   0.444444    1.000000 
    0.333333    1.000000

   0.444444    1.000000 
    0.403715    0.917426

   0.333333    1.000000 
    0.222222    1.000000

   0.333333    1.000000 
    0.403715    0.917426

   0.222222    1.000000 
    0.111111    1.000000

   0.222222    1.000000 
    0.296989    0.890799

   0.222222    1.000000 
    0.168859    0.885694

   0.111111    1.000000 
    0.089701    0.906701

   0.000000    0.888889 
    0.000000    0.777778

   0.000000    0.888889 
    0.089701    0.906701

   0.000000    0.777778 
    0.000000    0.666667

   0.000000    0.777778 
    0.072515    0.689140

   0.000000    0.777778 
    0.104025    0.820243

   0.000000    0.666667 
    0.000000    0.555556

   0.000000    0.666667 
    0.072515    0.689140

   0.000000    0.555556 
    0.000000    0.444444

   0.000000    0.555556 
    0.091084    0.595604

   0.000000    0.444444 
    0.000000    0.333333

   0.000000    0.444444 
    0.110140    0.507543

   0.000000    0.444444 
    0.094091    0.390058

   0.000000    0.333333 
    0.000000    0.222222

   0.000000    0.333333 
    0.094293    0.313028

   0.000000    0.222222 
    0.000000    0.111111

   0.000000    0.222222 
    0.094823    0.210234

   0.000000    0.111111 
    0.099439    0.106523

   0.110140    0.507543 
    0.176351    0.420706

   0.110140    0.507543 
    0.198509    0.529265

   0.110140    0.507543 
    0.091084    0.595604

   0.889627    0.513510 
    0.879288    0.418215

   0.889627    0.513510 
    0.807154    0.541253

   0.889627    0.513510 
    0.909911    0.599736

   0.494308    0.076814 
    0.594866    0.108415

   0.494308    0.076814 
    0.367174    0.103782

   0.494308    0.076814 
    0.458164    0.192451

   0.525778    0.907986 
    0.531043    0.804806

   0.525778    0.907986 
    0.403715    0.917426

   0.525778    0.907986 
    0.616240    0.901523

   0.701330    0.898353 
    0.798909    0.889719

   0.701330    0.898353 
    0.687902    0.807981

   0.701330    0.898353 
    0.616240    0.901523

   0.094293    0.313028 
    0.094091    0.390058

   0.094293    0.313028 
    0.094823    0.210234

   0.094293    0.313028 
    0.191152    0.306623

   0.296989    0.890799 
    0.237449    0.819079

   0.296989    0.890799 
    0.403715    0.917426

   0.296989    0.890799 
    0.333740    0.807736

   0.888867    0.316929 
    0.780623    0.307290

   0.888867    0.316929 
    0.894263    0.208819

   0.888867    0.316929 
    0.879288    0.418215

   0.926345    0.691446 
    0.909911    0.599736

   0.926345    0.691446 
    0.827207    0.736482

   0.072515    0.689140 
    0.091084    0.595604

   0.072515    0.689140 
    0.160998    0.731839

   0.716217    0.094025 
    0.677090    0.180596

   0.716217    0.094025 
    0.791472    0.097228

   0.267882    0.100689 
    0.367174    0.103782

   0.267882    0.100689 
    0.187001    0.109976

   0.267882    0.100689 
    0.301702    0.198668

   0.094091    0.390058 
    0.176351    0.420706

   0.176351    0.420706 
    0.198509    0.529265

   0.176351    0.420706 
    0.308313    0.415841

   0.176351    0.420706 
    0.191152    0.306623

   0.198509    0.529265 
    0.287002    0.532177

   0.198509    0.529265 
    0.182059    0.620963

   0.287002    0.532177 
    0.308313    0.415841

   0.287002    0.532177 
    0.376167    0.545382

   0.287002    0.532177 
    0.273898    0.631375

   0.308313    0.415841 
    0.404839    0.466723

   0.308313    0.415841 
    0.396076    0.312670

   0.308313    0.415841 
    0.285788    0.300553

   0.404839    0.466723 
    0.376167    0.545382

   0.404839    0.466723 
    0.513631    0.497362

   0.404839    0.466723 
    0.465796    0.392261

   0.376167    0.545382 
    0.456512    0.585359

   0.376167    0.545382 
    0.373311    0.641093

   0.513631    0.497362 
    0.465796    0.392261

   0.513631    0.497362 
    0.611398    0.430619

   0.513631    0.497362 
    0.595512    0.580580

   0.513631    0.497362 
    0.456512    0.585359

   0.465796    0.392261 
    0.553492    0.318015

   0.465796    0.392261 
    0.396076    0.312670

   0.611398    0.430619 
    0.553492    0.318015

   0.611398    0.430619 
    0.678499    0.387485

   0.611398    0.430619 
    0.670972    0.516483

   0.595512    0.580580 
    0.670972    0.516483

   0.595512    0.580580 
    0.646327    0.635146

   0.595512    0.580580 
    0.524829    0.648811

   0.553492    0.318015 
    0.470477    0.273103

   0.553492    0.318015 
    0.675481    0.303754

   0.553492    0.318015 
    0.564879    0.203376

   0.678499    0.387485 
    0.675481    0.303754

   0.678499    0.387485 
    0.762601    0.435624

   0.470477    0.273103 
    0.396076    0.312670

   0.470477    0.273103 
    0.458164    0.192451

   0.675481    0.303754 
    0.780623    0.307290

   0.675481    0.303754 
    0.677090    0.180596

   0.780623    0.307290 
    0.762601    0.435624

   0.780623    0.307290 
    0.789761    0.197866

   0.762601    0.435624 
    0.879288    0.418215

   0.762601    0.435624 
    0.807154    0.541253

   0.762601    0.435624 
    0.670972    0.516483

   0.789761    0.197866 
    0.894263    0.208819

   0.789761    0.197866 
    0.677090    0.180596

   0.789761    0.197866 
    0.791472    0.097228

   0.894263    0.208819 
    0.893708    0.103762

   0.807154    0.541253 
    0.826370    0.630044

   0.807154    0.541253 
    0.726048    0.611506

   0.670972    0.516483 
    0.726048    0.611506

   0.646327    0.635146 
    0.615722    0.713688

   0.646327    0.635146 
    0.726048    0.611506

   0.524829    0.648811 
    0.615722    0.713688

   0.524829    0.648811 
    0.443013    0.721815

   0.524829    0.648811 
    0.456512    0.585359

   0.615722    0.713688 
    0.725295    0.714200

   0.615722    0.713688 
    0.531043    0.804806

   0.615722    0.713688 
    0.687902    0.807981

   0.725295    0.714200 
    0.687902    0.807981

   0.725295    0.714200 
    0.726048    0.611506

   0.725295    0.714200 
    0.827207    0.736482

   0.531043    0.804806 
    0.443013    0.721815

   0.531043    0.804806 
    0.414265    0.820056

   0.531043    0.804806 
    0.610995    0.841947

   0.443013    0.721815 
    0.414265    0.820056

   0.443013    0.721815 
    0.339420    0.732222

   0.443013    0.721815 
    0.373311    0.641093

   0.414265    0.820056 
    0.403715    0.917426

   0.414265    0.820056 
    0.333740    0.807736

   0.339420    0.732222 
    0.333740    0.807736

   0.339420    0.732222 
    0.373311    0.641093

   0.339420    0.732222 
    0.264258    0.719443

   0.610995    0.841947 
    0.687902    0.807981

   0.610995    0.841947 
    0.616240    0.901523

   0.909911    0.599736 
    0.826370    0.630044

   0.594866    0.108415 
    0.564879    0.203376

   0.594866    0.108415 
    0.677090    0.180596

   0.564879    0.203376 
    0.677090    0.180596

   0.564879    0.203376 
    0.458164    0.192451

   0.168859    0.885694 
    0.237449    0.819079

   0.168859    0.885694 
    0.104025    0.820243

   0.168859    0.885694 
    0.089701    0.906701

   0.237449    0.819079 
    0.333740    0.807736

   0.237449    0.819079 
    0.264258    0.719443

   0.237449    0.819079 
    0.160998    0.731839

   0.094823    0.210234 
    0.190725    0.203604

   0.094823    0.210234 
    0.099439    0.106523

   0.190725    0.203604 
    0.191152    0.306623

   0.190725    0.203604 
    0.187001    0.109976

   0.190725    0.203604 
    0.301702    0.198668

   0.091084    0.595604 
    0.182059    0.620963

   0.182059    0.620963 
    0.273898    0.631375

   0.182059    0.620963 
    0.160998    0.731839

   0.889293    0.822403 
    0.798909    0.889719

   0.889293    0.822403 
    0.903551    0.907791

   0.889293    0.822403 
    0.827207    0.736482

   0.396076    0.312670 
    0.382701    0.229073

   0.396076    0.312670 
    0.285788    0.300553

   0.382701    0.229073 
    0.301702    0.198668

   0.382701    0.229073 
    0.458164    0.192451

   0.367174    0.103782 
    0.301702    0.198668

   0.367174    0.103782 
    0.458164    0.192451

   0.191152    0.306623 
    0.285788    0.300553

   0.273898    0.631375 
    0.373311    0.641093

   0.273898    0.631375 
    0.264258    0.719443

   0.285788    0.300553 
    0.301702    0.198668

   0.798909    0.889719 
    0.772694    0.813598

   0.798909    0.889719 
    0.903551    0.907791

   0.772694    0.813598 
    0.687902    0.807981

   0.772694    0.813598 
    0.827207    0.736482

   0.104025    0.820243 
    0.089701    0.906701

   0.104025    0.820243 
    0.160998    0.731839

   0.187001    0.109976 
    0.099439    0.106523

   0.456512    0.585359 
    0.373311    0.641093

   0.826370    0.630044 
    0.726048    0.611506

   0.826370    0.630044 
    0.827207    0.736482

   0.791472    0.097228 
    0.893708    0.103762

   0.264258    0.719443 
    0.160998    0.731839



==> figs/base_meshes/input/cantilever_polymesher1_edges.dat <==
  -0.000000    0.570875 
   -0.000000    0.363222

  -0.000000    0.570875 
   -0.000000    0.621676

  -0.000000    0.570875 
    0.064731    0.534498

  -0.000000    0.363222 
   -0.000000    0.249913

  -0.000000    0.363222 
    0.092784    0.351167

  -0.000000   -0.000000 
   -0.000000    0.113459

  -0.000000   -0.000000 
    0.081896   -0.000000

  -0.000000    0.113459 
    0.000000    0.132408

  -0.000000    0.113459 
    0.091950    0.082898

  -0.000000    0.621676 
   -0.000000    0.888934

  -0.000000    0.621676 
    0.094547    0.681938

  -0.000000    0.888934 
    0.000000    1.000000

  -0.000000    0.888934 
    0.084660    0.867691

  -0.000000    0.249913 
    0.000000    0.132408

  -0.000000    0.249913 
    0.020570    0.242285

   0.000000    0.132408 
    0.022188    0.156045

   0.000000    1.000000 
    0.153617    1.000000

   0.020570    0.242285 
    0.022188    0.156045

   0.020570    0.242285 
    0.078199    0.241953

   0.022188    0.156045 
    0.087575    0.194836

   0.064731    0.534498 
    0.115176    0.402778

   0.064731    0.534498 
    0.146539    0.529898

   0.078199    0.241953 
    0.087575    0.194836

   0.078199    0.241953 
    0.103750    0.285817

   0.081896   -0.000000 
    0.091950    0.082898

   0.081896   -0.000000 
    0.230021   -0.000000

   0.084660    0.867691 
    0.094547    0.681938

   0.084660    0.867691 
    0.095445    0.870404

   0.087575    0.194836 
    0.146776    0.149002

   0.091950    0.082898 
    0.131277    0.106017

   0.092784    0.351167 
    0.103750    0.285817

   0.092784    0.351167 
    0.106880    0.363379

   0.094547    0.681938 
    0.191657    0.683004

   0.095445    0.870404 
    0.153617    1.000000

   0.095445    0.870404 
    0.228757    0.840713

   0.103750    0.285817 
    0.195597    0.241899

   0.106880    0.363379 
    0.115176    0.402778

   0.106880    0.363379 
    0.187548    0.353894

   0.115176    0.402778 
    0.162836    0.438927

   0.131277    0.106017 
    0.146776    0.149002

   0.131277    0.106017 
    0.230021   -0.000000

   0.146539    0.529898 
    0.172913    0.489184

   0.146539    0.529898 
    0.211657    0.579255

   0.146776    0.149002 
    0.194436    0.175285

   0.153617    1.000000 
    0.258404    1.000000

   0.162836    0.438927 
    0.172913    0.489184

   0.162836    0.438927 
    0.211903    0.424588

   0.172913    0.489184 
    0.235921    0.475820

   0.187548    0.353894 
    0.211903    0.424588

   0.187548    0.353894 
    0.225575    0.330909

   0.191657    0.683004 
    0.194312    0.677765

   0.191657    0.683004 
    0.231590    0.740050

   0.194312    0.677765 
    0.211657    0.579255

   0.194312    0.677765 
    0.316754    0.626271

   0.194436    0.175285 
    0.195597    0.241899

   0.194436    0.175285 
    0.280147    0.136783

   0.195597    0.241899 
    0.243214    0.293686

   0.211657    0.579255 
    0.278207    0.540584

   0.211903    0.424588 
    0.230590    0.433363

   0.225575    0.330909 
    0.243214    0.293686

   0.225575    0.330909 
    0.269979    0.399758

   0.228757    0.840713 
    0.233190    0.848220

   0.228757    0.840713 
    0.242508    0.805516

   0.230021   -0.000000 
    0.238661    0.000000

   0.230590    0.433363 
    0.235921    0.475820

   0.230590    0.433363 
    0.269979    0.399758

   0.231590    0.740050 
    0.242508    0.805516

   0.231590    0.740050 
    0.333367    0.692098

   0.233190    0.848220 
    0.258404    1.000000

   0.233190    0.848220 
    0.456120    0.931734

   0.235921    0.475820 
    0.268520    0.505998

   0.238661    0.000000 
    0.286801    0.112381

   0.238661    0.000000 
    0.448457   -0.000000

   0.242508    0.805516 
    0.365319    0.789460

   0.243214    0.293686 
    0.283444    0.286364

   0.258404    1.000000 
    0.448698    1.000000

   0.268520    0.505998 
    0.278207    0.540584

   0.268520    0.505998 
    0.322014    0.421352

   0.269979    0.399758 
    0.308673    0.405550

   0.278207    0.540584 
    0.314478    0.554955

   0.280147    0.136783 
    0.286801    0.112381

   0.280147    0.136783 
    0.333780    0.210505

   0.283444    0.286364 
    0.327174    0.329359

   0.283444    0.286364 
    0.333780    0.210505

   0.286801    0.112381 
    0.409366    0.071848

   0.308673    0.405550 
    0.322014    0.421352

   0.308673    0.405550 
    0.327174    0.329359

   0.314478    0.554955 
    0.320438    0.564349

   0.314478    0.554955 
    0.387457    0.475005

   0.316754    0.626271 
    0.320438    0.564349

   0.316754    0.626271 
    0.339052    0.662507

   0.320438    0.564349 
    0.371555    0.578991

   0.322014    0.421352 
    0.371458    0.436091

   0.327174    0.329359 
    0.384894    0.328380

   0.333367    0.692098 
    0.339052    0.662507

   0.333367    0.692098 
    0.385334    0.745906

   0.333780    0.210505 
    0.413374    0.218608

   0.339052    0.662507 
    0.390664    0.649139

   0.365319    0.789460 
    0.385334    0.745906

   0.365319    0.789460 
    0.457010    0.929473

   0.371458    0.436091 
    0.387457    0.475005

   0.371458    0.436091 
    0.419842    0.369330

   0.371555    0.578991 
    0.394709    0.627351

   0.371555    0.578991 
    0.430175    0.560418

   0.384894    0.328380 
    0.413374    0.218608

   0.384894    0.328380 
    0.419842    0.369330

   0.385334    0.745906 
    0.440238    0.720996

   0.387457    0.475005 
    0.432656    0.494967

   0.390664    0.649139 
    0.394709    0.627351

   0.390664    0.649139 
    0.419163    0.671725

   0.394709    0.627351 
    0.460274    0.595212

   0.409366    0.071848 
    0.434276    0.185863

   0.409366    0.071848 
    0.448457   -0.000000

   0.413374    0.218608 
    0.422693    0.214810

   0.419163    0.671725 
    0.440238    0.720996

   0.419163    0.671725 
    0.464759    0.607550

   0.419842    0.369330 
    0.428703    0.369179

   0.422693    0.214810 
    0.434276    0.185863

   0.422693    0.214810 
    0.461750    0.244018

   0.428703    0.369179 
    0.487627    0.299409

   0.428703    0.369179 
    0.518656    0.430621

   0.430175    0.560418 
    0.432656    0.494967

   0.430175    0.560418 
    0.460264    0.593550

   0.432656    0.494967 
    0.503790    0.471436

   0.434276    0.185863 
    0.553311    0.133294

   0.440238    0.720996 
    0.445350    0.721983

   0.445350    0.721983 
    0.461833    0.718958

   0.445350    0.721983 
    0.470075    0.915651

   0.448457   -0.000000 
    0.495677    0.000000

   0.448698    1.000000 
    0.456120    0.931734

   0.448698    1.000000 
    0.683288    1.000000

   0.456120    0.931734 
    0.457010    0.929473

   0.457010    0.929473 
    0.470075    0.915651

   0.460264    0.593550 
    0.460274    0.595212

   0.460264    0.593550 
    0.537388    0.540945

   0.460274    0.595212 
    0.464759    0.607550

   0.461750    0.244018 
    0.487627    0.299409

   0.461750    0.244018 
    0.556459    0.223098

   0.461833    0.718958 
    0.479497    0.705589

   0.461833    0.718958 
    0.527893    0.794522

   0.464759    0.607550 
    0.495161    0.639985

   0.470075    0.915651 
    0.476199    0.911214

   0.476199    0.911214 
    0.527893    0.794522

   0.476199    0.911214 
    0.629206    0.876303

   0.479497    0.705589 
    0.495161    0.639985

   0.479497    0.705589 
    0.540092    0.707894

   0.487627    0.299409 
    0.507963    0.307459

   0.495161    0.639985 
    0.548886    0.630257

   0.495677    0.000000 
    0.555845    0.123469

   0.495677    0.000000 
    0.634527   -0.000000

   0.503790    0.471436 
    0.519616    0.432998

   0.503790    0.471436 
    0.537388    0.540945

   0.507963    0.307459 
    0.538358    0.350132

   0.507963    0.307459 
    0.576909    0.259806

   0.518656    0.430621 
    0.519616    0.432998

   0.518656    0.430621 
    0.538358    0.350132

   0.519616    0.432998 
    0.635547    0.433297

   0.527893    0.794522 
    0.580339    0.762487

   0.537388    0.540945 
    0.563999    0.557281

   0.538358    0.350132 
    0.630239    0.320150

   0.540092    0.707894 
    0.568046    0.657345

   0.540092    0.707894 
    0.580339    0.762487

   0.548886    0.630257 
    0.565767    0.562405

   0.548886    0.630257 
    0.568046    0.657345

   0.553311    0.133294 
    0.555845    0.123469

   0.553311    0.133294 
    0.566941    0.169656

   0.555845    0.123469 
    0.659557    0.094963

   0.556459    0.223098 
    0.566941    0.169656

   0.556459    0.223098 
    0.576909    0.259806

   0.563999    0.557281 
    0.565767    0.562405

   0.563999    0.557281 
    0.641318    0.497412

   0.565767    0.562405 
    0.652942    0.613258

   0.566941    0.169656 
    0.641016    0.196585

   0.568046    0.657345 
    0.626068    0.668936

   0.576909    0.259806 
    0.641571    0.295681

   0.580339    0.762487 
    0.631631    0.766152

   0.626068    0.668936 
    0.634099    0.763957

   0.626068    0.668936 
    0.658163    0.632190

   0.629206    0.876303 
    0.631631    0.766152

   0.629206    0.876303 
    0.672664    0.907965

   0.630239    0.320150 
    0.638191    0.430233

   0.630239    0.320150 
    0.641571    0.295681

   0.631631    0.766152 
    0.634099    0.763957

   0.634099    0.763957 
    0.695944    0.758126

   0.634527   -0.000000 
    0.661855    0.085665

   0.634527   -0.000000 
    0.746725   -0.000000

   0.635547    0.433297 
    0.638191    0.430233

   0.635547    0.433297 
    0.641318    0.497412

   0.638191    0.430233 
    0.751471    0.417195

   0.641016    0.196585 
    0.664548    0.282847

   0.641016    0.196585 
    0.686111    0.134893

   0.641318    0.497412 
    0.685099    0.536311

   0.641571    0.295681 
    0.664548    0.282847

   0.652942    0.613258 
    0.658163    0.632190

   0.652942    0.613258 
    0.685099    0.536311

   0.658163    0.632190 
    0.705717    0.645627

   0.659557    0.094963 
    0.661855    0.085665

   0.659557    0.094963 
    0.686111    0.134893

   0.661855    0.085665 
    0.747013    0.040010

   0.664548    0.282847 
    0.698572    0.281676

   0.672664    0.907965 
    0.683288    1.000000

   0.672664    0.907965 
    0.739258    0.868330

   0.683288    1.000000 
    0.833192    1.000000

   0.685099    0.536311 
    0.750112    0.533436

   0.686111    0.134893 
    0.726979    0.152553

   0.695944    0.758126 
    0.723089    0.671342

   0.695944    0.758126 
    0.761887    0.792854

   0.698572    0.281676 
    0.741697    0.311719

   0.698572    0.281676 
    0.748085    0.180899

   0.705717    0.645627 
    0.723089    0.671342

   0.705717    0.645627 
    0.765732    0.576411

   0.723089    0.671342 
    0.796981    0.682611

   0.726979    0.152553 
    0.748085    0.180899

   0.726979    0.152553 
    0.776836    0.072622

   0.739258    0.868330 
    0.766375    0.801297

   0.739258    0.868330 
    0.823470    0.939809

   0.741697    0.311719 
    0.751528    0.417097

   0.741697    0.311719 
    0.857415    0.282078

   0.746725   -0.000000 
    0.747013    0.040010

   0.746725   -0.000000 
    0.831556   -0.000000

   0.747013    0.040010 
    0.776836    0.072622

   0.748085    0.180899 
    0.795224    0.183813

   0.750112    0.533436 
    0.766101    0.560368

   0.750112    0.533436 
    0.768566    0.480938

   0.751471    0.417195 
    0.751528    0.417097

   0.751471    0.417195 
    0.768566    0.480938

   0.751528    0.417097 
    0.844394    0.394463

   0.761887    0.792854 
    0.766375    0.801297

   0.761887    0.792854 
    0.803681    0.700243

   0.765732    0.576411 
    0.766101    0.560368

   0.765732    0.576411 
    0.812094    0.644278

   0.766101    0.560368 
    0.887014    0.554999

   0.766375    0.801297 
    0.803617    0.809010

   0.768566    0.480938 
    0.895386    0.489564

   0.776836    0.072622 
    0.814124    0.078638

   0.795224    0.183813 
    0.830816    0.127365

   0.795224    0.183813 
    0.859456    0.254057

   0.796981    0.682611 
    0.803681    0.700243

   0.796981    0.682611 
    0.812094    0.644278

   0.803617    0.809010 
    0.854152    0.861339

   0.803617    0.809010 
    0.884330    0.759285

   0.803681    0.700243 
    0.879779    0.725621

   0.812094    0.644278 
    0.885262    0.616670

   0.814124    0.078638 
    0.824071    0.086651

   0.814124    0.078638 
    0.831556   -0.000000

   0.823470    0.939809 
    0.834381    0.988630

   0.823470    0.939809 
    0.854152    0.861339

   0.824071    0.086651 
    0.830816    0.127365

   0.824071    0.086651 
    0.849683    0.077612

   0.830816    0.127365 
    0.935751    0.160582

   0.831556   -0.000000 
    0.874734   -0.000000

   0.833192    1.000000 
    0.834381    0.988630

   0.833192    1.000000 
    0.939408    1.000000

   0.834381    0.988630 
    0.955343    0.881324

   0.844394    0.394463 
    0.885141    0.320546

   0.844394    0.394463 
    0.895362    0.488659

   0.849683    0.077612 
    0.872278    0.043545

   0.849683    0.077612 
    0.914361    0.092169

   0.854152    0.861339 
    0.917792    0.849302

   0.857415    0.282078 
    0.859456    0.254057

   0.857415    0.282078 
    0.885141    0.320546

   0.859456    0.254057 
    0.942422    0.168270

   0.872278    0.043545 
    0.874734   -0.000000

   0.872278    0.043545 
    0.922513    0.065088

   0.874734   -0.000000 
    0.879233   -0.000000

   0.879233   -0.000000 
    0.932198    0.050899

   0.879233   -0.000000 
    1.000000    0.000000

   0.879779    0.725621 
    0.884330    0.759285

   0.879779    0.725621 
    0.926509    0.665736

   0.884330    0.759285 
    0.914761    0.787402

   0.885141    0.320546 
    0.973367    0.347266

   0.885262    0.616670 
    0.887014    0.554999

   0.885262    0.616670 
    0.926509    0.665736

   0.887014    0.554999 
    0.910112    0.515757

   0.895362    0.488659 
    0.895386    0.489564

   0.895362    0.488659 
    0.973367    0.347266

   0.895386    0.489564 
    0.910112    0.515757

   0.910112    0.515757 
    1.000000    0.524307

   0.914361    0.092169 
    0.922513    0.065088

   0.914361    0.092169 
    0.935751    0.160582

   0.914761    0.787402 
    0.917792    0.849302

   0.914761    0.787402 
    1.000000    0.750923

   0.917792    0.849302 
    0.955343    0.881324

   0.922513    0.065088 
    0.932198    0.050899

   0.926509    0.665736 
    1.000000    0.672036

   0.932198    0.050899 
    1.000000    0.016691

   0.935751    0.160582 
    0.942422    0.168270

   0.939408    1.000000 
    0.979717    0.888125

   0.939408    1.000000 
    1.000000    1.000000

   0.942422    0.168270 
    1.000000    0.171889

   0.955343    0.881324 
    0.979717    0.888125

   0.973367    0.347266 
    1.000000    0.344792

   0.979717    0.888125 
    1.000000    0.886037

   1.000000    0.886037 
    1.000000    1.000000

   1.000000    0.886037 
    1.000000    0.750923

   1.000000    0.750923 
    1.000000    0.672036

   1.000000    0.524307 
    1.000000    0.344792

   1.000000    0.524307 
    1.000000    0.672036

   1.000000    0.344792 
    1.000000    0.171889

   1.000000    0.016691 
    1.000000    0.171889

   1.000000    0.016691 
    1.000000    0.000000



==> figs/base_meshes/input/cantilever_polymesher20_edges.dat <==
  -0.000000    0.869106 
   -0.000000    1.000000

  -0.000000    0.869106 
   -0.000000    0.731310

  -0.000000    0.869106 
    0.081804    0.863862

  -0.000000    1.000000 
    0.115254    1.000000

  -0.000000    0.204038 
   -0.000000    0.290488

  -0.000000    0.204038 
   -0.000000    0.096827

  -0.000000    0.204038 
    0.097009    0.194754

  -0.000000    0.290488 
   -0.000000    0.403751

  -0.000000    0.290488 
    0.092672    0.300229

  -0.000000    0.510117 
   -0.000000    0.612676

  -0.000000    0.510117 
   -0.000000    0.403751

  -0.000000    0.510117 
    0.105930    0.505805

  -0.000000    0.612676 
   -0.000000    0.731310

  -0.000000    0.612676 
    0.092515    0.613214

  -0.000000    0.731310 
    0.080249    0.733377

  -0.000000    0.096827 
   -0.000000   -0.000000

  -0.000000    0.096827 
    0.079826    0.101514

  -0.000000   -0.000000 
    0.105925   -0.000000

  -0.000000    0.403751 
    0.063389    0.401042

   0.063389    0.401042 
    0.108165    0.333201

   0.063389    0.401042 
    0.114706    0.459518

   0.079826    0.101514 
    0.106812    0.170803

   0.079826    0.101514 
    0.112490    0.060395

   0.080249    0.733377 
    0.118716    0.783072

   0.080249    0.733377 
    0.124176    0.652300

   0.081804    0.863862 
    0.118716    0.783072

   0.081804    0.863862 
    0.128816    0.912546

   0.092515    0.613214 
    0.118110    0.525374

   0.092515    0.613214 
    0.124176    0.652300

   0.092672    0.300229 
    0.108165    0.333201

   0.092672    0.300229 
    0.118326    0.243046

   0.097009    0.194754 
    0.106812    0.170803

   0.097009    0.194754 
    0.118326    0.243046

   0.105925   -0.000000 
    0.112490    0.060395

   0.105925   -0.000000 
    0.243013   -0.000000

   0.105930    0.505805 
    0.114706    0.459518

   0.105930    0.505805 
    0.118110    0.525374

   0.106812    0.170803 
    0.206015    0.140899

   0.108165    0.333201 
    0.160330    0.350912

   0.112490    0.060395 
    0.190562    0.089620

   0.114706    0.459518 
    0.174013    0.423367

   0.115254    1.000000 
    0.128816    0.912546

   0.115254    1.000000 
    0.266885    1.000000

   0.118110    0.525374 
    0.203201    0.541894

   0.118326    0.243046 
    0.217261    0.249529

   0.118716    0.783072 
    0.182984    0.780934

   0.124176    0.652300 
    0.165319    0.654051

   0.128816    0.912546 
    0.203755    0.888621

   0.160330    0.350912 
    0.174013    0.423367

   0.160330    0.350912 
    0.211751    0.318128

   0.165319    0.654051 
    0.216544    0.721585

   0.165319    0.654051 
    0.222872    0.588925

   0.174013    0.423367 
    0.226274    0.442063

   0.182984    0.780934 
    0.216544    0.721585

   0.182984    0.780934 
    0.221600    0.839949

   0.190562    0.089620 
    0.206015    0.140899

   0.190562    0.089620 
    0.243013   -0.000000

   0.203201    0.541894 
    0.222872    0.588925

   0.203201    0.541894 
    0.242847    0.476003

   0.203755    0.888621 
    0.221600    0.839949

   0.203755    0.888621 
    0.267144    0.966411

   0.206015    0.140899 
    0.207208    0.141773

   0.207208    0.141773 
    0.217738    0.249031

   0.207208    0.141773 
    0.298156    0.130971

   0.211751    0.318128 
    0.217261    0.249529

   0.211751    0.318128 
    0.274146    0.364710

   0.216544    0.721585 
    0.272384    0.712946

   0.217261    0.249529 
    0.217738    0.249031

   0.217738    0.249031 
    0.289077    0.243757

   0.221600    0.839949 
    0.308798    0.824690

   0.222872    0.588925 
    0.268145    0.602660

   0.226274    0.442063 
    0.242847    0.476003

   0.226274    0.442063 
    0.274146    0.364710

   0.242847    0.476003 
    0.302467    0.486796

   0.243013   -0.000000 
    0.260285    0.000000

   0.260285    0.000000 
    0.310549    0.107239

   0.260285    0.000000 
    0.387001   -0.000000

   0.266885    1.000000 
    0.267144    0.966411

   0.266885    1.000000 
    0.412918    1.000000

   0.267144    0.966411 
    0.336735    0.890942

   0.268145    0.602660 
    0.293059    0.682844

   0.268145    0.602660 
    0.335511    0.558450

   0.272384    0.712946 
    0.293059    0.682844

   0.272384    0.712946 
    0.321613    0.798703

   0.274146    0.364710 
    0.302226    0.360278

   0.289077    0.243757 
    0.322873    0.187420

   0.289077    0.243757 
    0.332751    0.303319

   0.293059    0.682844 
    0.374167    0.673126

   0.298156    0.130971 
    0.310549    0.107239

   0.298156    0.130971 
    0.322873    0.187420

   0.302226    0.360278 
    0.332751    0.303319

   0.302226    0.360278 
    0.355454    0.419563

   0.302467    0.486796 
    0.337679    0.549390

   0.302467    0.486796 
    0.355454    0.419563

   0.308798    0.824690 
    0.321613    0.798703

   0.308798    0.824690 
    0.336735    0.890942

   0.310549    0.107239 
    0.379431    0.083058

   0.321613    0.798703 
    0.382075    0.777051

   0.322873    0.187420 
    0.411085    0.202001

   0.332751    0.303319 
    0.379413    0.295207

   0.335511    0.558450 
    0.337679    0.549390

   0.335511    0.558450 
    0.385630    0.626759

   0.336735    0.890942 
    0.397279    0.908764

   0.337679    0.549390 
    0.414045    0.514351

   0.355454    0.419563 
    0.374860    0.420309

   0.374167    0.673126 
    0.385630    0.626759

   0.374167    0.673126 
    0.396822    0.702927

   0.374860    0.420309 
    0.422877    0.475543

   0.374860    0.420309 
    0.440960    0.346759

   0.379413    0.295207 
    0.411085    0.202001

   0.379413    0.295207 
    0.441021    0.343839

   0.379431    0.083058 
    0.387001   -0.000000

   0.379431    0.083058 
    0.424690    0.117024

   0.382075    0.777051 
    0.396822    0.702927

   0.382075    0.777051 
    0.437396    0.813242

   0.385630    0.626759 
    0.464982    0.594739

   0.387001   -0.000000 
    0.479737   -0.000000

   0.396822    0.702927 
    0.476807    0.700550

   0.397279    0.908764 
    0.412918    1.000000

   0.397279    0.908764 
    0.447614    0.865204

   0.411085    0.202001 
    0.412227    0.201386

   0.412227    0.201386 
    0.424690    0.117024

   0.412227    0.201386 
    0.470730    0.221280

   0.412918    1.000000 
    0.504742    1.000000

   0.414045    0.514351 
    0.422877    0.475543

   0.414045    0.514351 
    0.467024    0.573003

   0.422877    0.475543 
    0.489905    0.452826

   0.424690    0.117024 
    0.485068    0.094905

   0.437396    0.813242 
    0.447614    0.865204

   0.437396    0.813242 
    0.506275    0.751339

   0.440960    0.346759 
    0.441021    0.343839

   0.440960    0.346759 
    0.502895    0.419159

   0.441021    0.343839 
    0.486551    0.302963

   0.447614    0.865204 
    0.510677    0.886609

   0.464982    0.594739 
    0.467024    0.573003

   0.464982    0.594739 
    0.500009    0.640010

   0.467024    0.573003 
    0.532724    0.520727

   0.470730    0.221280 
    0.486551    0.302963

   0.470730    0.221280 
    0.535077    0.187576

   0.476807    0.700550 
    0.500009    0.640010

   0.476807    0.700550 
    0.506275    0.751339

   0.479737   -0.000000 
    0.485068    0.094905

   0.479737   -0.000000 
    0.581279   -0.000000

   0.485068    0.094905 
    0.513582    0.109736

   0.486551    0.302963 
    0.551120    0.309527

   0.489905    0.452826 
    0.502895    0.419159

   0.489905    0.452826 
    0.532724    0.520727

   0.500009    0.640010 
    0.561415    0.635892

   0.502895    0.419159 
    0.566547    0.396347

   0.504742    1.000000 
    0.523748    0.910091

   0.504742    1.000000 
    0.632683    1.000000

   0.506275    0.751339 
    0.539411    0.760759

   0.510677    0.886609 
    0.523748    0.910091

   0.510677    0.886609 
    0.564551    0.808729

   0.513582    0.109736 
    0.535077    0.187576

   0.513582    0.109736 
    0.582948    0.074232

   0.523748    0.910091 
    0.628020    0.919879

   0.532724    0.520727 
    0.565501    0.525949

   0.535077    0.187576 
    0.540283    0.189749

   0.539411    0.760759 
    0.564551    0.808729

   0.539411    0.760759 
    0.608343    0.690619

   0.540283    0.189749 
    0.579304    0.269548

   0.540283    0.189749 
    0.623554    0.161787

   0.551120    0.309527 
    0.576671    0.373752

   0.551120    0.309527 
    0.579304    0.269548

   0.561415    0.635892 
    0.589952    0.566452

   0.561415    0.635892 
    0.608343    0.690619

   0.564551    0.808729 
    0.618405    0.823048

   0.565501    0.525949 
    0.589952    0.566452

   0.565501    0.525949 
    0.608569    0.466174

   0.566547    0.396347 
    0.576671    0.373752

   0.566547    0.396347 
    0.608569    0.466174

   0.576671    0.373752 
    0.662110    0.356253

   0.579304    0.269548 
    0.634730    0.263991

   0.581279   -0.000000 
    0.582948    0.074232

   0.581279   -0.000000 
    0.682998   -0.000000

   0.582948    0.074232 
    0.627706    0.105173

   0.589952    0.566452 
    0.666686    0.575156

   0.608343    0.690619 
    0.609284    0.690710

   0.608569    0.466174 
    0.664119    0.465676

   0.609284    0.690710 
    0.663915    0.739770

   0.609284    0.690710 
    0.686599    0.616181

   0.618405    0.823048 
    0.634242    0.911367

   0.618405    0.823048 
    0.660523    0.793401

   0.623554    0.161787 
    0.627706    0.105173

   0.623554    0.161787 
    0.657938    0.195417

   0.627706    0.105173 
    0.679799    0.081041

   0.628020    0.919879 
    0.632683    1.000000

   0.628020    0.919879 
    0.634242    0.911367

   0.632683    1.000000 
    0.747500    1.000000

   0.634242    0.911367 
    0.720559    0.895897

   0.634730    0.263991 
    0.657938    0.195417

   0.634730    0.263991 
    0.676973    0.309160

   0.657938    0.195417 
    0.712458    0.188761

   0.660523    0.793401 
    0.663915    0.739770

   0.660523    0.793401 
    0.726071    0.827907

   0.662110    0.356253 
    0.676973    0.309160

   0.662110    0.356253 
    0.694261    0.408089

   0.663915    0.739770 
    0.735125    0.709528

   0.664119    0.465676 
    0.694261    0.408089

   0.664119    0.465676 
    0.695224    0.515352

   0.666686    0.575156 
    0.686599    0.616181

   0.666686    0.575156 
    0.695224    0.515352

   0.676973    0.309160 
    0.725895    0.293321

   0.679799    0.081041 
    0.682998   -0.000000

   0.679799    0.081041 
    0.731175    0.110598

   0.682998   -0.000000 
    0.774857   -0.000000

   0.686599    0.616181 
    0.717431    0.629865

   0.694261    0.408089 
    0.762824    0.406413

   0.695224    0.515352 
    0.768683    0.513324

   0.712458    0.188761 
    0.731175    0.110598

   0.712458    0.188761 
    0.742289    0.215763

   0.717431    0.629865 
    0.735125    0.709528

   0.717431    0.629865 
    0.784080    0.599222

   0.720559    0.895897 
    0.726071    0.827907

   0.720559    0.895897 
    0.752264    0.925941

   0.725895    0.293321 
    0.742289    0.215763

   0.725895    0.293321 
    0.783965    0.328040

   0.726071    0.827907 
    0.767839    0.802006

   0.731175    0.110598 
    0.765435    0.098960

   0.735125    0.709528 
    0.754965    0.719823

   0.742289    0.215763 
    0.812478    0.207829

   0.747500    1.000000 
    0.752264    0.925941

   0.747500    1.000000 
    0.880181    1.000000

   0.752264    0.925941 
    0.816984    0.902177

   0.754965    0.719823 
    0.767839    0.802006

   0.754965    0.719823 
    0.820832    0.696901

   0.762824    0.406413 
    0.788432    0.464096

   0.762824    0.406413 
    0.789621    0.363379

   0.765435    0.098960 
    0.774857   -0.000000

   0.765435    0.098960 
    0.805435    0.116090

   0.767839    0.802006 
    0.824716    0.818475

   0.768683    0.513324 
    0.788432    0.464096

   0.768683    0.513324 
    0.792311    0.552146

   0.774857   -0.000000 
    0.837172   -0.000000

   0.783965    0.328040 
    0.789621    0.363379

   0.783965    0.328040 
    0.831612    0.280224

   0.784080    0.599222 
    0.792311    0.552146

   0.784080    0.599222 
    0.829211    0.643779

   0.788432    0.464096 
    0.883161    0.456366

   0.789621    0.363379 
    0.882090    0.386351

   0.792311    0.552146 
    0.896047    0.538530

   0.805435    0.116090 
    0.814764    0.204836

   0.805435    0.116090 
    0.859757    0.092012

   0.812478    0.207829 
    0.814764    0.204836

   0.812478    0.207829 
    0.831612    0.280224

   0.814764    0.204836 
    0.899153    0.188296

   0.816984    0.902177 
    0.834697    0.833250

   0.816984    0.902177 
    0.877774    0.954458

   0.820832    0.696901 
    0.829211    0.643779

   0.820832    0.696901 
    0.861359    0.733975

   0.824716    0.818475 
    0.834697    0.833250

   0.824716    0.818475 
    0.861359    0.733975

   0.829211    0.643779 
    0.896896    0.619580

   0.831612    0.280224 
    0.893728    0.294810

   0.834697    0.833250 
    0.904971    0.840955

   0.837172   -0.000000 
    0.859757    0.092012

   0.837172   -0.000000 
    0.932244   -0.000000

   0.859757    0.092012 
    0.873955    0.096300

   0.861359    0.733975 
    0.902419    0.731553

   0.873955    0.096300 
    0.907272    0.165533

   0.873955    0.096300 
    0.924565    0.067258

   0.877774    0.954458 
    0.880181    1.000000

   0.877774    0.954458 
    0.933819    0.892753

   0.880181    1.000000 
    1.000000    1.000000

   0.882090    0.386351 
    0.894498    0.437403

   0.882090    0.386351 
    0.910669    0.335913

   0.883161    0.456366 
    0.894498    0.437403

   0.883161    0.456366 
    0.896047    0.538530

   0.893728    0.294810 
    0.910669    0.335913

   0.893728    0.294810 
    0.927788    0.238348

   0.894498    0.437403 
    1.000000    0.438085

   0.896047    0.538530 
    0.901189    0.543587

   0.896896    0.619580 
    0.901189    0.543587

   0.896896    0.619580 
    0.937261    0.655605

   0.899153    0.188296 
    0.907272    0.165533

   0.899153    0.188296 
    0.927788    0.238348

   0.901189    0.543587 
    1.000000    0.536640

   0.902419    0.731553 
    0.937261    0.655605

   0.902419    0.731553 
    0.946104    0.776796

   0.904971    0.840955 
    0.933819    0.892753

   0.904971    0.840955 
    0.946104    0.776796

   0.907272    0.165533 
    1.000000    0.131107

   0.910669    0.335913 
    1.000000    0.343715

   0.924565    0.067258 
    0.932244   -0.000000

   0.924565    0.067258 
    1.000000    0.109517

   0.927788    0.238348 
    1.000000    0.241778

   0.932244   -0.000000 
    1.000000   -0.000000

   0.933819    0.892753 
    1.000000    0.902211

   0.937261    0.655605 
    1.000000    0.651268

   0.946104    0.776796 
    1.000000    0.776292

   1.000000   -0.000000 
    1.000000    0.109517

   1.000000    0.109517 
    1.000000    0.131107

   1.000000    0.776292 
    1.000000    0.902211

   1.000000    0.776292 
    1.000000    0.651268

   1.000000    0.902211 
    1.000000    1.000000

   1.000000    0.651268 
    1.000000    0.536640

   1.000000    0.241778 
    1.000000    0.131107

   1.000000    0.241778 
    1.000000    0.343715

   1.000000    0.343715 
    1.000000    0.438085

   1.000000    0.536640 
    1.000000    0.438085



==> figs/base_meshes/input/cantilever_skewed_edges.dat <==
  -0.000000    0.400000 
   -0.000000    0.300000

  -0.000000    0.400000 
   -0.000000    0.500000

  -0.000000    0.400000 
    0.163316    0.463316

  -0.000000    0.900000 
   -0.000000    0.800000

  -0.000000    0.900000 
   -0.000000    1.000000

  -0.000000    0.900000 
    0.163316    0.963316

  -0.000000    0.300000 
   -0.000000    0.200000

  -0.000000    0.300000 
    0.139131    0.339131

  -0.000000    0.800000 
   -0.000000    0.700000

  -0.000000    0.800000 
    0.139131    0.839131

  -0.000000   -0.000000 
   -0.000000    0.100000

  -0.000000   -0.000000 
    0.100000   -0.000000

  -0.000000    0.500000 
   -0.000000    0.600000

  -0.000000    0.500000 
    0.100000    0.500000

  -0.000000    1.000000 
    0.100000    1.000000

  -0.000000    0.200000 
   -0.000000    0.100000

  -0.000000    0.200000 
    0.060869    0.160869

  -0.000000    0.700000 
   -0.000000    0.600000

  -0.000000    0.700000 
    0.060869    0.660869

  -0.000000    0.600000 
    0.036684    0.536684

  -0.000000    0.100000 
    0.036684    0.036684

   0.036684    0.036684 
    0.060869    0.160869

   0.036684    0.036684 
    0.100000   -0.000000

   0.036684    0.036684 
    0.160869    0.060869

   0.036684    0.536684 
    0.060869    0.660869

   0.036684    0.536684 
    0.100000    0.500000

   0.036684    0.536684 
    0.160869    0.560869

   0.060869    0.660869 
    0.139131    0.839131

   0.060869    0.660869 
    0.175816    0.675816

   0.060869    0.160869 
    0.139131    0.339131

   0.060869    0.160869 
    0.175816    0.175816

   0.100000    1.000000 
    0.163316    0.963316

   0.100000    1.000000 
    0.200000    1.000000

   0.100000    0.500000 
    0.163316    0.463316

   0.100000    0.500000 
    0.200000    0.500000

   0.100000   -0.000000 
    0.200000   -0.000000

   0.139131    0.339131 
    0.163316    0.463316

   0.139131    0.339131 
    0.224184    0.324184

   0.139131    0.839131 
    0.163316    0.963316

   0.139131    0.839131 
    0.224184    0.824184

   0.160869    0.060869 
    0.175816    0.175816

   0.160869    0.060869 
    0.200000   -0.000000

   0.160869    0.060869 
    0.339131    0.139131

   0.160869    0.560869 
    0.175816    0.675816

   0.160869    0.560869 
    0.200000    0.500000

   0.160869    0.560869 
    0.339131    0.639131

   0.163316    0.963316 
    0.239131    0.939131

   0.163316    0.463316 
    0.239131    0.439131

   0.175816    0.175816 
    0.224184    0.324184

   0.175816    0.175816 
    0.324184    0.224184

   0.175816    0.675816 
    0.224184    0.824184

   0.175816    0.675816 
    0.324184    0.724184

   0.200000    1.000000 
    0.239131    0.939131

   0.200000    1.000000 
    0.300000    1.000000

   0.200000    0.500000 
    0.239131    0.439131

   0.200000    0.500000 
    0.300000    0.500000

   0.200000   -0.000000 
    0.300000   -0.000000

   0.224184    0.824184 
    0.239131    0.939131

   0.224184    0.824184 
    0.275816    0.775816

   0.224184    0.324184 
    0.239131    0.439131

   0.224184    0.324184 
    0.275816    0.275816

   0.239131    0.939131 
    0.260869    0.860869

   0.239131    0.439131 
    0.260869    0.360869

   0.260869    0.360869 
    0.275816    0.275816

   0.260869    0.360869 
    0.300000    0.500000

   0.260869    0.360869 
    0.336684    0.336684

   0.260869    0.860869 
    0.275816    0.775816

   0.260869    0.860869 
    0.300000    1.000000

   0.260869    0.860869 
    0.336684    0.836684

   0.275816    0.275816 
    0.324184    0.224184

   0.275816    0.275816 
    0.360869    0.260869

   0.275816    0.775816 
    0.324184    0.724184

   0.275816    0.775816 
    0.360869    0.760869

   0.300000   -0.000000 
    0.339131    0.139131

   0.300000   -0.000000 
    0.400000   -0.000000

   0.300000    0.500000 
    0.339131    0.639131

   0.300000    0.500000 
    0.400000    0.500000

   0.300000    1.000000 
    0.400000    1.000000

   0.324184    0.224184 
    0.339131    0.139131

   0.324184    0.224184 
    0.439131    0.239131

   0.324184    0.724184 
    0.339131    0.639131

   0.324184    0.724184 
    0.439131    0.739131

   0.336684    0.336684 
    0.360869    0.260869

   0.336684    0.336684 
    0.400000    0.500000

   0.336684    0.336684 
    0.500000    0.400000

   0.336684    0.836684 
    0.360869    0.760869

   0.336684    0.836684 
    0.400000    1.000000

   0.336684    0.836684 
    0.500000    0.900000

   0.339131    0.139131 
    0.463316    0.163316

   0.339131    0.639131 
    0.463316    0.663316

   0.360869    0.260869 
    0.439131    0.239131

   0.360869    0.260869 
    0.500000    0.300000

   0.360869    0.760869 
    0.439131    0.739131

   0.360869    0.760869 
    0.500000    0.800000

   0.400000   -0.000000 
    0.463316    0.163316

   0.400000   -0.000000 
    0.500000   -0.000000

   0.400000    0.500000 
    0.463316    0.663316

   0.400000    0.500000 
    0.500000    0.500000

   0.400000    1.000000 
    0.500000    1.000000

   0.439131    0.239131 
    0.463316    0.163316

   0.439131    0.239131 
    0.500000    0.200000

   0.439131    0.739131 
    0.463316    0.663316

   0.439131    0.739131 
    0.500000    0.700000

   0.463316    0.163316 
    0.500000    0.100000

   0.463316    0.663316 
    0.500000    0.600000

   0.500000   -0.000000 
    0.500000    0.100000

   0.500000   -0.000000 
    0.600000   -0.000000

   0.500000    0.100000 
    0.500000    0.200000

   0.500000    0.100000 
    0.536684    0.036684

   0.500000    0.200000 
    0.500000    0.300000

   0.500000    0.200000 
    0.560869    0.160869

   0.500000    0.300000 
    0.500000    0.400000

   0.500000    0.300000 
    0.639131    0.339131

   0.500000    0.400000 
    0.500000    0.500000

   0.500000    0.400000 
    0.663316    0.463316

   0.500000    0.500000 
    0.500000    0.600000

   0.500000    0.500000 
    0.600000    0.500000

   0.500000    0.600000 
    0.500000    0.700000

   0.500000    0.600000 
    0.536684    0.536684

   0.500000    0.700000 
    0.500000    0.800000

   0.500000    0.700000 
    0.560869    0.660869

   0.500000    0.800000 
    0.500000    0.900000

   0.500000    0.800000 
    0.639131    0.839131

   0.500000    0.900000 
    0.500000    1.000000

   0.500000    0.900000 
    0.663316    0.963316

   0.500000    1.000000 
    0.600000    1.000000

   0.536684    0.036684 
    0.560869    0.160869

   0.536684    0.036684 
    0.600000   -0.000000

   0.536684    0.036684 
    0.660869    0.060869

   0.536684    0.536684 
    0.560869    0.660869

   0.536684    0.536684 
    0.600000    0.500000

   0.536684    0.536684 
    0.660869    0.560869

   0.560869    0.660869 
    0.639131    0.839131

   0.560869    0.660869 
    0.675816    0.675816

   0.560869    0.160869 
    0.639131    0.339131

   0.560869    0.160869 
    0.675816    0.175816

   0.600000    1.000000 
    0.663316    0.963316

   0.600000    1.000000 
    0.700000    1.000000

   0.600000    0.500000 
    0.663316    0.463316

   0.600000    0.500000 
    0.700000    0.500000

   0.600000   -0.000000 
    0.700000   -0.000000

   0.639131    0.339131 
    0.663316    0.463316

   0.639131    0.339131 
    0.724184    0.324184

   0.639131    0.839131 
    0.663316    0.963316

   0.639131    0.839131 
    0.724184    0.824184

   0.660869    0.060869 
    0.675816    0.175816

   0.660869    0.060869 
    0.700000   -0.000000

   0.660869    0.060869 
    0.839131    0.139131

   0.660869    0.560869 
    0.675816    0.675816

   0.660869    0.560869 
    0.700000    0.500000

   0.660869    0.560869 
    0.839131    0.639131

   0.663316    0.463316 
    0.739131    0.439131

   0.663316    0.963316 
    0.739131    0.939131

   0.675816    0.175816 
    0.724184    0.324184

   0.675816    0.175816 
    0.824184    0.224184

   0.675816    0.675816 
    0.724184    0.824184

   0.675816    0.675816 
    0.824184    0.724184

   0.700000    1.000000 
    0.739131    0.939131

   0.700000    1.000000 
    0.800000    1.000000

   0.700000    0.500000 
    0.739131    0.439131

   0.700000    0.500000 
    0.800000    0.500000

   0.700000   -0.000000 
    0.800000   -0.000000

   0.724184    0.324184 
    0.739131    0.439131

   0.724184    0.324184 
    0.775816    0.275816

   0.724184    0.824184 
    0.739131    0.939131

   0.724184    0.824184 
    0.775816    0.775816

   0.739131    0.939131 
    0.760869    0.860869

   0.739131    0.439131 
    0.760869    0.360869

   0.760869    0.360869 
    0.775816    0.275816

   0.760869    0.360869 
    0.800000    0.500000

   0.760869    0.360869 
    0.836684    0.336684

   0.760869    0.860869 
    0.775816    0.775816

   0.760869    0.860869 
    0.800000    1.000000

   0.760869    0.860869 
    0.836684    0.836684

   0.775816    0.275816 
    0.824184    0.224184

   0.775816    0.275816 
    0.860869    0.260869

   0.775816    0.775816 
    0.824184    0.724184

   0.775816    0.775816 
    0.860869    0.760869

   0.800000   -0.000000 
    0.839131    0.139131

   0.800000   -0.000000 
    0.900000   -0.000000

   0.800000    0.500000 
    0.839131    0.639131

   0.800000    0.500000 
    0.900000    0.500000

   0.800000    1.000000 
    0.900000    1.000000

   0.824184    0.224184 
    0.839131    0.139131

   0.824184    0.224184 
    0.939131    0.239131

   0.824184    0.724184 
    0.839131    0.639131

   0.824184    0.724184 
    0.939131    0.739131

   0.836684    0.336684 
    0.860869    0.260869

   0.836684    0.336684 
    0.900000    0.500000

   0.836684    0.336684 
    1.000000    0.400000

   0.836684    0.836684 
    0.860869    0.760869

   0.836684    0.836684 
    0.900000    1.000000

   0.836684    0.836684 
    1.000000    0.900000

   0.839131    0.139131 
    0.963316    0.163316

   0.839131    0.639131 
    0.963316    0.663316

   0.860869    0.260869 
    0.939131    0.239131

   0.860869    0.260869 
    1.000000    0.300000

   0.860869    0.760869 
    0.939131    0.739131

   0.860869    0.760869 
    1.000000    0.800000

   0.900000   -0.000000 
    0.963316    0.163316

   0.900000   -0.000000 
    1.000000   -0.000000

   0.900000    0.500000 
    0.963316    0.663316

   0.900000    0.500000 
    1.000000    0.500000

   0.900000    1.000000 
    1.000000    1.000000

   0.939131    0.239131 
    0.963316    0.163316

   0.939131    0.239131 
    1.000000    0.200000

   0.939131    0.739131 
    0.963316    0.663316

   0.939131    0.739131 
    1.000000    0.700000

   0.963316    0.163316 
    1.000000    0.100000

   0.963316    0.663316 
    1.000000    0.600000

   1.000000    0.100000 
    1.000000    0.200000

   1.000000    0.100000 
    1.000000   -0.000000

   1.000000    0.600000 
    1.000000    0.700000

   1.000000    0.600000 
    1.000000    0.500000

   1.000000    0.200000 
    1.000000    0.300000

   1.000000    0.700000 
    1.000000    0.800000

   1.000000    0.500000 
    1.000000    0.400000

   1.000000    1.000000 
    1.000000    0.900000

   1.000000    0.300000 
    1.000000    0.400000

   1.000000    0.800000 
    1.000000    0.900000



==> plotData/cantileverPrecond/AMG/OLD/cart_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    27  9.618e-07    0.27    0.14    0.41 -1.9e+00  2.0e+00     12        5        2     12        5        2
1.0e-01    cartesian             0     2     441     400     840    2563    30  7.374e-07    0.03    0.06    0.09 -2.2e+00  2.2e+00      0        6        1     12        7        2
1.0e-01    cartesian             0     3    1681    1600    3280    9923    31  6.013e-07    0.05    0.13    0.18 -2.3e+00  2.3e+00     12        7        2      0        8        1
1.0e-01    cartesian             0     4    6561    6400   12960   39043    31  9.829e-07    0.06    0.40    0.46 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             0     5   25921   25600   51520  154883    32  7.608e-07    0.24    1.53    1.77 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             0     6  103041  102400  205440  616963    32  9.359e-07    0.81    6.52    7.33 -2.2e+00  2.3e+00      0       11        1      0       11        1


==> plotData/cantileverPrecond/AMG/OLD/cart_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             1     1     121     100     220     683    27  9.155e-07    0.01    0.02    0.03 -1.7e+00  1.8e+00     12        5        2      0        7        1
1.0e-01    cartesian             1     2     441     400     840    2563    30  8.052e-07    0.01    0.04    0.04 -2.1e+00  2.1e+00      0        6        1      0        8        1
1.0e-01    cartesian             1     3    1681    1600    3280    9923    31  9.632e-07    0.02    0.14    0.17 -2.2e+00  2.3e+00     12        7        2     12        7        2
1.0e-01    cartesian             1     4    6561    6400   12960   39043    32  7.607e-07    0.09    0.57    0.66 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             1     5   25921   25600   51520  154883    32  9.910e-07    0.28    2.15    2.44 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             1     6  103041  102400  205440  616963    33  9.014e-07    1.39    8.61   10.00 -2.2e+00  2.3e+00      0       11        1      0       11        1


==> plotData/cantileverPrecond/AMG/OLD/cart_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             0     1     121     100     220     683    35  9.367e-07    0.01    0.03    0.04 -2.7e+00  2.6e+00     12        5        2     12        4       10
1.0e-05    cartesian             0     2     441     400     840    2563    59  7.429e-07    0.01    0.07    0.07 -4.0e+00  3.5e+00      0        6        1     12        6        2
1.0e-05    cartesian             0     3    1681    1600    3280    9923    92  9.394e-07    0.02    0.42    0.44 -5.6e+00  4.7e+00     12        7        2     12        7        2
1.0e-05    cartesian             0     4    6561    6400   12960   39043    80  9.286e-07    0.06    1.30    1.36 -7.7e+00  6.1e+00     12        8        2     12        9       10
1.0e-05    cartesian             0     5   25921   25600   51520  154883    54  7.825e-07    0.25    3.74    3.98 -1.0e+01  8.0e+00     12        9        2     12       11        2
1.0e-05    cartesian             0     6  103041  102400  205440  616963     1        NaN    1.09    0.61    1.70      NaN      NaN      0       11        1     12       11        4


==> plotData/cantileverPrecond/AMG/OLD/cart_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             1     1     121     100     220     683    26  7.477e-07    0.01    0.03    0.03 -2.0e+00  2.0e+00     12        5        2      0        7        1
1.0e-05    cartesian             1     2     441     400     840    2563    29  4.883e-07    0.01    0.03    0.04 -3.4e+00  2.8e+00      0        6        1      0        8        1
1.0e-05    cartesian             1     3    1681    1600    3280    9923    31  6.013e-07    0.02    0.13    0.15 -4.3e+00  3.7e+00     12        7        2      0       10        1
1.0e-05    cartesian             1     4    6561    6400   12960   39043    33  8.746e-07    0.08    0.51    0.59 -6.7e+00  4.9e+00     12        8        2      0       11        1
1.0e-05    cartesian             1     5   25921   25600   51520  154883    36  6.802e-07    0.30    2.27    2.57 -8.2e+00  6.5e+00     12        9        2      0       14        1
1.0e-05    cartesian             1     6  103041  102400  205440  616963    38  5.126e-07    1.35   10.77   12.11 -1.2e+01  8.5e+00      0       11        1      0       15        1


==> plotData/cantileverPrecond/AMG/OLD/hybrid_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             0     1     118     110     227     691    28  9.548e-07    0.01    0.02    0.03 -2.0e+00  2.0e+00     12        5        2      0        6        1
1.0e-01       hybrid             0     2     382     391     772    2309    31  7.494e-07    0.01    0.03    0.05 -2.2e+00  2.2e+00     12        6        2      0        8        1
1.0e-01       hybrid             0     3    1500    1608    3107    9215    32  6.459e-07    0.03    0.12    0.15 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01       hybrid             0     4    5847    6399   12245   36185    32  9.054e-07    0.08    0.43    0.51 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             0     5   22983   25543   48525  143017    34  8.061e-07    0.35    1.90    2.25 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             0     6   91883  102396  194278  572323    35  6.217e-07    1.70    8.86   10.56 -2.2e+00  2.3e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/AMG/OLD/hybrid_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             1     1     118     110     227     691    28  5.566e-07    0.01    0.03    0.03 -1.8e+00  1.8e+00     12        5        2      0        7        1
1.0e-01       hybrid             1     2     382     391     772    2309    31  6.737e-07    0.01    0.04    0.06 -2.1e+00  2.1e+00     12        6        2      0        8        1
1.0e-01       hybrid             1     3    1500    1608    3107    9215    33  5.745e-07    0.03    0.16    0.19 -2.2e+00  2.3e+00     12        8        2      0       10        1
1.0e-01       hybrid             1     4    5847    6399   12245   36185    34  7.309e-07    0.12    0.55    0.66 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             1     5   22983   25543   48525  143017    36  6.468e-07    0.51    2.52    3.03 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             1     6   91883  102396  194278  572323    36  9.307e-07    2.47   11.03   13.51 -2.2e+00  2.3e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/AMG/OLD/hybrid_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             0     1     118     110     227     691    37  6.407e-07    0.01    0.02    0.03 -3.2e+00  2.5e+00     12        5        2     12        3        3
1.0e-05       hybrid             0     2     382     391     772    2309    54  6.876e-07    0.01    0.05    0.06 -3.7e+00  3.3e+00     12        6        2     12        4        2
1.0e-05       hybrid             0     3    1500    1608    3107    9215    59  8.341e-07    0.02    0.23    0.25 -5.3e+00  4.5e+00     12        8        2     12        4       16
1.0e-05       hybrid             0     4    5847    6399   12245   36185    63  8.833e-07    0.07    0.78    0.84 -7.3e+00  6.9e+00     12        9        2     12        5        5
1.0e-05       hybrid             0     5   22983   25543   48525  143017    55  8.216e-07    0.28    2.89    3.18 -9.6e+00  8.7e+00     12       10        2     12        6        2
1.0e-05       hybrid             0     6   91883  102396  194278  572323    51  7.272e-07    1.52   12.33   13.85 -1.3e+01  1.1e+01      0       12        1     12        8        2


==> plotData/cantileverPrecond/AMG/OLD/hybrid_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             1     1     118     110     227     691    27  7.179e-07    0.01    0.02    0.02 -2.1e+00  2.0e+00     12        5        2      0        7        1
1.0e-05       hybrid             1     2     382     391     772    2309    30  8.177e-07    0.01    0.04    0.05 -2.8e+00  2.7e+00     12        6        2      0        8        1
1.0e-05       hybrid             1     3    1500    1608    3107    9215    34  6.058e-07    0.03    0.14    0.16 -4.2e+00  3.6e+00     12        8        2      0        9        1
1.0e-05       hybrid             1     4    5847    6399   12245   36185    37  9.404e-07    0.10    0.58    0.68 -6.2e+00  5.7e+00     12        9        2      0       11        1
1.0e-05       hybrid             1     5   22983   25543   48525  143017    41  7.156e-07    0.45    2.82    3.27 -7.9e+00  6.7e+00     12       10        2      0       13        1
1.0e-05       hybrid             1     6   91883  102396  194278  572323    44  8.624e-07    2.34   13.70   16.04 -1.2e+01  9.6e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/AMG/OLD/linearSolverReport_AMG.txt <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    27  9.618e-07    0.27    0.14    0.41 -1.9e+00  2.0e+00     12        5        2     12        5        2
1.0e-01    cartesian             0     2     441     400     840    2563    30  7.374e-07    0.03    0.06    0.09 -2.2e+00  2.2e+00      0        6        1     12        7        2
1.0e-01    cartesian             0     3    1681    1600    3280    9923    31  6.013e-07    0.05    0.13    0.18 -2.3e+00  2.3e+00     12        7        2      0        8        1
1.0e-01    cartesian             0     4    6561    6400   12960   39043    31  9.829e-07    0.06    0.40    0.46 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             0     5   25921   25600   51520  154883    32  7.608e-07    0.24    1.53    1.77 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             0     6  103041  102400  205440  616963    32  9.359e-07    0.81    6.52    7.33 -2.2e+00  2.3e+00      0       11        1      0       11        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             1     1     121     100     220     683    27  9.155e-07    0.01    0.02    0.03 -1.7e+00  1.8e+00     12        5        2      0        7        1
1.0e-01    cartesian             1     2     441     400     840    2563    30  8.052e-07    0.01    0.04    0.04 -2.1e+00  2.1e+00      0        6        1      0        8        1
1.0e-01    cartesian             1     3    1681    1600    3280    9923    31  9.632e-07    0.02    0.14    0.17 -2.2e+00  2.3e+00     12        7        2     12        7        2
1.0e-01    cartesian             1     4    6561    6400   12960   39043    32  7.607e-07    0.09    0.57    0.66 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             1     5   25921   25600   51520  154883    32  9.910e-07    0.28    2.15    2.44 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             1     6  103041  102400  205440  616963    33  9.014e-07    1.39    8.61   10.00 -2.2e+00  2.3e+00      0       11        1      0       11        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             0     1     121     100     220     683    30  5.739e-07    0.00    0.02    0.03 -1.7e+00  2.6e+00      0        5        1     12        6        2
1.0e-01       skewed             0     2     441     400     840    2563    33  6.089e-07    0.01    0.03    0.04 -2.1e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             0     3    1681    1600    3280    9923    33  6.713e-07    0.03    0.15    0.18 -2.7e+00  2.9e+00     12        8        2      0       10        1
1.0e-01       skewed             0     4    6561    6400   12960   39043    36  9.712e-07    0.09    0.53    0.62 -2.7e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             0     5   25921   25600   51520  154883    39  7.301e-07    0.30    2.12    2.42 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             0     6  103041  102400  205440  616963    41  8.945e-07    1.36    9.12   10.48 -2.6e+00  2.7e+00     12       12        2      0       13        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             1     1     121     100     220     683    29  4.777e-07    0.00    0.01    0.02 -1.5e+00  2.4e+00      0        5        1      0        6        1
1.0e-01       skewed             1     2     441     400     840    2563    32  8.997e-07    0.01    0.04    0.05 -2.0e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             1     3    1681    1600    3280    9923    34  5.725e-07    0.03    0.16    0.19 -2.7e+00  2.8e+00     12        8        2      0        9        1
1.0e-01       skewed             1     4    6561    6400   12960   39043    38  9.650e-07    0.11    0.64    0.75 -2.6e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             1     5   25921   25600   51520  154883    41  7.425e-07    0.40    2.82    3.22 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             1     6  103041  102400  205440  616963    43  9.759e-07    1.76   11.88   13.64 -2.6e+00  2.7e+00     12       12        2      0       13        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             0     1     202     100     301    1007    29  8.089e-07    0.01    0.02    0.03 -2.0e+00  2.1e+00      0        6        1     12        6        3
1.0e-01  polymesher1             0     2     802     400    1201    4007    31  8.155e-07    0.02    0.07    0.09 -1.8e+00  2.0e+00     12        7        2      0        9        1
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    32  8.163e-07    0.06    0.28    0.34 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    32  7.378e-07    0.22    1.06    1.28 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    34  6.604e-07    1.05    4.70    5.76 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    36  7.245e-07    4.85   20.78   25.64 -2.2e+00  2.3e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             1     1     202     100     301    1007    29  6.566e-07    0.01    0.03    0.04 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-01  polymesher1             1     2     802     400    1201    4007    31  6.997e-07    0.03    0.12    0.14 -1.8e+00  1.9e+00     12        7        2      0        9        1
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    33  6.480e-07    0.08    0.32    0.40 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    33  9.270e-07    0.27    1.17    1.43 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    35  7.534e-07    1.19    5.55    6.74 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    37  7.278e-07    5.73   23.54   29.27 -2.2e+00  2.3e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             0     1     202     100     301    1007    28  6.371e-07    0.01    0.04    0.05 -1.6e+00  1.9e+00      0        6        1     12        6        2
1.0e-01 polymesher20             0     2     802     400    1201    4007    29  7.887e-07    0.03    0.09    0.12 -2.0e+00  2.1e+00     12        7        2      0        9        1
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    31  7.707e-07    0.07    0.25    0.32 -2.2e+00  2.2e+00     12        8        2      0       10        1
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    32  7.274e-07    0.21    0.92    1.14 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    33  7.335e-07    0.95    4.24    5.19 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    34  7.610e-07    4.54   18.13   22.66 -2.2e+00  2.3e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             1     1     202     100     301    1007    27  7.992e-07    0.01    0.02    0.03 -1.4e+00  1.7e+00      0        6        1      0        8        1
1.0e-01 polymesher20             1     2     802     400    1201    4007    37  6.312e-07    0.02    0.09    0.11 -1.9e+00  1.9e+00     12        7        2      0        8        1
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    32  6.054e-07    0.07    0.26    0.33 -2.2e+00  2.2e+00     12        8        2     12        9        2
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    33  7.644e-07    0.26    1.09    1.35 -2.2e+00  2.2e+00      0       10        1      0       11        1
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    34  7.535e-07    1.12    5.06    6.18 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    40  8.028e-07    5.36   23.61   28.97 -2.2e+00  2.3e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             0     1     118     110     227     691    28  9.548e-07    0.01    0.02    0.03 -2.0e+00  2.0e+00     12        5        2      0        6        1
1.0e-01       hybrid             0     2     382     391     772    2309    31  7.494e-07    0.01    0.03    0.05 -2.2e+00  2.2e+00     12        6        2      0        8        1
1.0e-01       hybrid             0     3    1500    1608    3107    9215    32  6.459e-07    0.03    0.12    0.15 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01       hybrid             0     4    5847    6399   12245   36185    32  9.054e-07    0.08    0.43    0.51 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             0     5   22983   25543   48525  143017    34  8.061e-07    0.35    1.90    2.25 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             0     6   91883  102396  194278  572323    35  6.217e-07    1.70    8.86   10.56 -2.2e+00  2.3e+00      0       12        1      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             1     1     118     110     227     691    28  5.566e-07    0.01    0.03    0.03 -1.8e+00  1.8e+00     12        5        2      0        7        1
1.0e-01       hybrid             1     2     382     391     772    2309    31  6.737e-07    0.01    0.04    0.06 -2.1e+00  2.1e+00     12        6        2      0        8        1
1.0e-01       hybrid             1     3    1500    1608    3107    9215    33  5.745e-07    0.03    0.16    0.19 -2.2e+00  2.3e+00     12        8        2      0       10        1
1.0e-01       hybrid             1     4    5847    6399   12245   36185    34  7.309e-07    0.12    0.55    0.66 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             1     5   22983   25543   48525  143017    36  6.468e-07    0.51    2.52    3.03 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             1     6   91883  102396  194278  572323    36  9.307e-07    2.47   11.03   13.51 -2.2e+00  2.3e+00      0       12        1      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             0     1     121     100     220     683    35  9.367e-07    0.01    0.03    0.04 -2.7e+00  2.6e+00     12        5        2     12        4       10
1.0e-05    cartesian             0     2     441     400     840    2563    59  7.429e-07    0.01    0.07    0.07 -4.0e+00  3.5e+00      0        6        1     12        6        2
1.0e-05    cartesian             0     3    1681    1600    3280    9923    92  9.394e-07    0.02    0.42    0.44 -5.6e+00  4.7e+00     12        7        2     12        7        2
1.0e-05    cartesian             0     4    6561    6400   12960   39043    80  9.286e-07    0.06    1.30    1.36 -7.7e+00  6.1e+00     12        8        2     12        9       10
1.0e-05    cartesian             0     5   25921   25600   51520  154883    54  7.825e-07    0.25    3.74    3.98 -1.0e+01  8.0e+00     12        9        2     12       11        2
1.0e-05    cartesian             0     6  103041  102400  205440  616963     1        NaN    1.09    0.61    1.70      NaN      NaN      0       11        1     12       11        4
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             1     1     121     100     220     683    26  7.477e-07    0.01    0.03    0.03 -2.0e+00  2.0e+00     12        5        2      0        7        1
1.0e-05    cartesian             1     2     441     400     840    2563    29  4.883e-07    0.01    0.03    0.04 -3.4e+00  2.8e+00      0        6        1      0        8        1
1.0e-05    cartesian             1     3    1681    1600    3280    9923    31  6.013e-07    0.02    0.13    0.15 -4.3e+00  3.7e+00     12        7        2      0       10        1
1.0e-05    cartesian             1     4    6561    6400   12960   39043    33  8.746e-07    0.08    0.51    0.59 -6.7e+00  4.9e+00     12        8        2      0       11        1
1.0e-05    cartesian             1     5   25921   25600   51520  154883    36  6.802e-07    0.30    2.27    2.57 -8.2e+00  6.5e+00     12        9        2      0       14        1
1.0e-05    cartesian             1     6  103041  102400  205440  616963    38  5.126e-07    1.35   10.77   12.11 -1.2e+01  8.5e+00      0       11        1      0       15        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             0     1     121     100     220     683    35  5.769e-07    0.00    0.02    0.02 -2.2e+00  4.1e+00      0        5        1      0        4        1
1.0e-05       skewed             0     2     441     400     840    2563    59  9.922e-07    0.01    0.07    0.07 -3.3e+00  5.1e+00      0        7        1     12        5        6
1.0e-05       skewed             0     3    1681    1600    3280    9923    97  9.632e-07    0.02    0.44    0.46 -6.5e+00  6.9e+00     12        8        2     12        6       12
1.0e-05       skewed             0     4    6561    6400   12960   39043    93  9.937e-07    0.06    1.40    1.46 -9.0e+00  7.9e+00     12        9        2     12        7        8
1.0e-05       skewed             0     5   25921   25600   51520  154883    60  7.806e-07    0.26    3.54    3.80 -1.2e+01  9.8e+00     12       11        2     12        9        2
1.0e-05       skewed             0     6  103041  102400  205440  616963    48  7.710e-07    1.16   11.37   12.53 -1.6e+01  1.2e+01     12       12        2     12       11        4
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             1     1     121     100     220     683    27  9.526e-07    0.00    0.01    0.02 -1.9e+00  3.0e+00      0        5        1      0        7        1
1.0e-05       skewed             1     2     441     400     840    2563    31  9.445e-07    0.01    0.04    0.05 -2.7e+00  4.0e+00      0        7        1      0        7        1
1.0e-05       skewed             1     3    1681    1600    3280    9923    34  8.173e-07    0.03    0.16    0.18 -5.2e+00  5.3e+00     12        8        2      0       10        1
1.0e-05       skewed             1     4    6561    6400   12960   39043    37  9.680e-07    0.09    0.65    0.74 -7.1e+00  6.2e+00     12        9        2     12       11        2
1.0e-05       skewed             1     5   25921   25600   51520  154883    40  8.545e-07    0.36    2.81    3.16 -1.0e+01  8.0e+00     12       11        2      0       13        1
1.0e-05       skewed             1     6  103041  102400  205440  616963    43  7.233e-07    1.69   12.35   14.04 -1.3e+01  1.0e+01     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             0     1     202     100     301    1007    30  6.591e-07    0.01    0.03    0.04 -2.5e+00  2.7e+00      0        6        1     12        5        2
1.0e-05  polymesher1             0     2     802     400    1201    4007    34  5.711e-07    0.02    0.08    0.10 -2.6e+00  2.5e+00     12        7        2     12        6        4
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    38  6.296e-07    0.05    0.29    0.34 -5.5e+00  4.0e+00     12        8        2      0        8        1
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    41  8.048e-07    0.20    1.22    1.42 -7.1e+00  5.2e+00      0       10        1     12        8        3
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    45  8.676e-07    0.91    6.13    7.04 -1.0e+01  8.0e+00      0       11        1     12        9        4
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    51  7.984e-07    4.45   29.21   33.66 -1.3e+01  8.0e+00     12       12        2     12        9       33
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             1     1     202     100     301    1007    28  9.437e-07    0.01    0.02    0.02 -2.0e+00  2.2e+00      0        6        1      0        6        1
1.0e-05  polymesher1             1     2     802     400    1201    4007    32  6.194e-07    0.02    0.08    0.10 -2.5e+00  2.3e+00     12        7        2     12        7        3
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    35  8.297e-07    0.07    0.31    0.38 -4.5e+00  3.6e+00     12        8        2      0        9        1
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    39  5.689e-07    0.24    1.34    1.58 -6.1e+00  4.8e+00      0       10        1      0       12        1
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    42  7.718e-07    1.13    6.88    8.01 -8.3e+00  6.7e+00      0       11        1      0       13        1
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    47  7.395e-07    5.64   31.04   36.68 -1.2e+01  7.2e+00     12       12        2     12       14        2
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             0     1     202     100     301    1007    28  8.989e-07    0.01    0.03    0.04 -2.0e+00  2.3e+00      0        6        1     12        4        3
1.0e-05 polymesher20             0     2     802     400    1201    4007    31  9.119e-07    0.02    0.07    0.09 -3.1e+00  2.9e+00     12        7        2      0        5        1
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    36  6.417e-07    0.05    0.26    0.31 -5.5e+00  4.2e+00     12        8        2     12        5        7
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    39  8.310e-07    0.19    1.11    1.30 -7.2e+00  5.0e+00      0       10        1     12        6        3
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    43  7.732e-07    0.85    5.42    6.27 -9.8e+00  6.8e+00     12       11        2     12        6        5
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    47  6.879e-07    4.11   24.23   28.34 -1.3e+01  9.7e+00     12       12        2     12        7        4
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             1     1     202     100     301    1007    28  3.355e-07    0.01    0.02    0.03 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-05 polymesher20             1     2     802     400    1201    4007    30  9.021e-07    0.02    0.07    0.08 -2.6e+00  2.2e+00     12        7        2      0        8        1
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    34  5.445e-07    0.06    0.28    0.34 -4.6e+00  3.6e+00     12        8        2     12        8        5
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    37  7.037e-07    0.23    1.19    1.42 -6.6e+00  4.7e+00      0       10        1      0       10        1
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    41  5.813e-07    1.05    5.98    7.03 -8.4e+00  6.3e+00     12       11        2      0       12        1
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    42  6.277e-07    5.20   25.11   30.31 -9.5e+00  7.4e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             0     1     118     110     227     691    37  6.407e-07    0.01    0.02    0.03 -3.2e+00  2.5e+00     12        5        2     12        3        3
1.0e-05       hybrid             0     2     382     391     772    2309    54  6.876e-07    0.01    0.05    0.06 -3.7e+00  3.3e+00     12        6        2     12        4        2
1.0e-05       hybrid             0     3    1500    1608    3107    9215    59  8.341e-07    0.02    0.23    0.25 -5.3e+00  4.5e+00     12        8        2     12        4       16
1.0e-05       hybrid             0     4    5847    6399   12245   36185    63  8.833e-07    0.07    0.78    0.84 -7.3e+00  6.9e+00     12        9        2     12        5        5
1.0e-05       hybrid             0     5   22983   25543   48525  143017    55  8.216e-07    0.28    2.89    3.18 -9.6e+00  8.7e+00     12       10        2     12        6        2
1.0e-05       hybrid             0     6   91883  102396  194278  572323    51  7.272e-07    1.52   12.33   13.85 -1.3e+01  1.1e+01      0       12        1     12        8        2
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             1     1     118     110     227     691    27  7.179e-07    0.01    0.02    0.02 -2.1e+00  2.0e+00     12        5        2      0        7        1
1.0e-05       hybrid             1     2     382     391     772    2309    30  8.177e-07    0.01    0.04    0.05 -2.8e+00  2.7e+00     12        6        2      0        8        1
1.0e-05       hybrid             1     3    1500    1608    3107    9215    34  6.058e-07    0.03    0.14    0.16 -4.2e+00  3.6e+00     12        8        2      0        9        1
1.0e-05       hybrid             1     4    5847    6399   12245   36185    37  9.404e-07    0.10    0.58    0.68 -6.2e+00  5.7e+00     12        9        2      0       11        1
1.0e-05       hybrid             1     5   22983   25543   48525  143017    41  7.156e-07    0.45    2.82    3.27 -7.9e+00  6.7e+00     12       10        2      0       13        1
1.0e-05       hybrid             1     6   91883  102396  194278  572323    44  8.624e-07    2.34   13.70   16.04 -1.2e+01  9.6e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/AMG/OLD/poly01_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             0     1     202     100     301    1007    29  8.089e-07    0.01    0.02    0.03 -2.0e+00  2.1e+00      0        6        1     12        6        3
1.0e-01  polymesher1             0     2     802     400    1201    4007    31  8.155e-07    0.02    0.07    0.09 -1.8e+00  2.0e+00     12        7        2      0        9        1
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    32  8.163e-07    0.06    0.28    0.34 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    32  7.378e-07    0.22    1.06    1.28 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    34  6.604e-07    1.05    4.70    5.76 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    36  7.245e-07    4.85   20.78   25.64 -2.2e+00  2.3e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/OLD/poly01_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             1     1     202     100     301    1007    29  6.566e-07    0.01    0.03    0.04 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-01  polymesher1             1     2     802     400    1201    4007    31  6.997e-07    0.03    0.12    0.14 -1.8e+00  1.9e+00     12        7        2      0        9        1
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    33  6.480e-07    0.08    0.32    0.40 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    33  9.270e-07    0.27    1.17    1.43 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    35  7.534e-07    1.19    5.55    6.74 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    37  7.278e-07    5.73   23.54   29.27 -2.2e+00  2.3e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/OLD/poly01_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             0     1     202     100     301    1007    30  6.591e-07    0.01    0.03    0.04 -2.5e+00  2.7e+00      0        6        1     12        5        2
1.0e-05  polymesher1             0     2     802     400    1201    4007    34  5.711e-07    0.02    0.08    0.10 -2.6e+00  2.5e+00     12        7        2     12        6        4
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    38  6.296e-07    0.05    0.29    0.34 -5.5e+00  4.0e+00     12        8        2      0        8        1
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    41  8.048e-07    0.20    1.22    1.42 -7.1e+00  5.2e+00      0       10        1     12        8        3
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    45  8.676e-07    0.91    6.13    7.04 -1.0e+01  8.0e+00      0       11        1     12        9        4
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    51  7.984e-07    4.45   29.21   33.66 -1.3e+01  8.0e+00     12       12        2     12        9       33


==> plotData/cantileverPrecond/AMG/OLD/poly01_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             1     1     202     100     301    1007    28  9.437e-07    0.01    0.02    0.02 -2.0e+00  2.2e+00      0        6        1      0        6        1
1.0e-05  polymesher1             1     2     802     400    1201    4007    32  6.194e-07    0.02    0.08    0.10 -2.5e+00  2.3e+00     12        7        2     12        7        3
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    35  8.297e-07    0.07    0.31    0.38 -4.5e+00  3.6e+00     12        8        2      0        9        1
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    39  5.689e-07    0.24    1.34    1.58 -6.1e+00  4.8e+00      0       10        1      0       12        1
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    42  7.718e-07    1.13    6.88    8.01 -8.3e+00  6.7e+00      0       11        1      0       13        1
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    47  7.395e-07    5.64   31.04   36.68 -1.2e+01  7.2e+00     12       12        2     12       14        2


==> plotData/cantileverPrecond/AMG/OLD/poly20_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             0     1     202     100     301    1007    28  6.371e-07    0.01    0.04    0.05 -1.6e+00  1.9e+00      0        6        1     12        6        2
1.0e-01 polymesher20             0     2     802     400    1201    4007    29  7.887e-07    0.03    0.09    0.12 -2.0e+00  2.1e+00     12        7        2      0        9        1
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    31  7.707e-07    0.07    0.25    0.32 -2.2e+00  2.2e+00     12        8        2      0       10        1
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    32  7.274e-07    0.21    0.92    1.14 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    33  7.335e-07    0.95    4.24    5.19 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    34  7.610e-07    4.54   18.13   22.66 -2.2e+00  2.3e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/OLD/poly20_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             1     1     202     100     301    1007    27  7.992e-07    0.01    0.02    0.03 -1.4e+00  1.7e+00      0        6        1      0        8        1
1.0e-01 polymesher20             1     2     802     400    1201    4007    37  6.312e-07    0.02    0.09    0.11 -1.9e+00  1.9e+00     12        7        2      0        8        1
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    32  6.054e-07    0.07    0.26    0.33 -2.2e+00  2.2e+00     12        8        2     12        9        2
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    33  7.644e-07    0.26    1.09    1.35 -2.2e+00  2.2e+00      0       10        1      0       11        1
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    34  7.535e-07    1.12    5.06    6.18 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    40  8.028e-07    5.36   23.61   28.97 -2.2e+00  2.3e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/OLD/poly20_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             0     1     202     100     301    1007    28  8.989e-07    0.01    0.03    0.04 -2.0e+00  2.3e+00      0        6        1     12        4        3
1.0e-05 polymesher20             0     2     802     400    1201    4007    31  9.119e-07    0.02    0.07    0.09 -3.1e+00  2.9e+00     12        7        2      0        5        1
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    36  6.417e-07    0.05    0.26    0.31 -5.5e+00  4.2e+00     12        8        2     12        5        7
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    39  8.310e-07    0.19    1.11    1.30 -7.2e+00  5.0e+00      0       10        1     12        6        3
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    43  7.732e-07    0.85    5.42    6.27 -9.8e+00  6.8e+00     12       11        2     12        6        5
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    47  6.879e-07    4.11   24.23   28.34 -1.3e+01  9.7e+00     12       12        2     12        7        4


==> plotData/cantileverPrecond/AMG/OLD/poly20_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             1     1     202     100     301    1007    28  3.355e-07    0.01    0.02    0.03 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-05 polymesher20             1     2     802     400    1201    4007    30  9.021e-07    0.02    0.07    0.08 -2.6e+00  2.2e+00     12        7        2      0        8        1
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    34  5.445e-07    0.06    0.28    0.34 -4.6e+00  3.6e+00     12        8        2     12        8        5
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    37  7.037e-07    0.23    1.19    1.42 -6.6e+00  4.7e+00      0       10        1      0       10        1
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    41  5.813e-07    1.05    5.98    7.03 -8.4e+00  6.3e+00     12       11        2      0       12        1
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    42  6.277e-07    5.20   25.11   30.31 -9.5e+00  7.4e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/OLD/skew_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             0     1     121     100     220     683    30  5.739e-07    0.00    0.02    0.03 -1.7e+00  2.6e+00      0        5        1     12        6        2
1.0e-01       skewed             0     2     441     400     840    2563    33  6.089e-07    0.01    0.03    0.04 -2.1e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             0     3    1681    1600    3280    9923    33  6.713e-07    0.03    0.15    0.18 -2.7e+00  2.9e+00     12        8        2      0       10        1
1.0e-01       skewed             0     4    6561    6400   12960   39043    36  9.712e-07    0.09    0.53    0.62 -2.7e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             0     5   25921   25600   51520  154883    39  7.301e-07    0.30    2.12    2.42 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             0     6  103041  102400  205440  616963    41  8.945e-07    1.36    9.12   10.48 -2.6e+00  2.7e+00     12       12        2      0       13        1


==> plotData/cantileverPrecond/AMG/OLD/skew_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             1     1     121     100     220     683    29  4.777e-07    0.00    0.01    0.02 -1.5e+00  2.4e+00      0        5        1      0        6        1
1.0e-01       skewed             1     2     441     400     840    2563    32  8.997e-07    0.01    0.04    0.05 -2.0e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             1     3    1681    1600    3280    9923    34  5.725e-07    0.03    0.16    0.19 -2.7e+00  2.8e+00     12        8        2      0        9        1
1.0e-01       skewed             1     4    6561    6400   12960   39043    38  9.650e-07    0.11    0.64    0.75 -2.6e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             1     5   25921   25600   51520  154883    41  7.425e-07    0.40    2.82    3.22 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             1     6  103041  102400  205440  616963    43  9.759e-07    1.76   11.88   13.64 -2.6e+00  2.7e+00     12       12        2      0       13        1


==> plotData/cantileverPrecond/AMG/OLD/skew_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             0     1     121     100     220     683    35  5.769e-07    0.00    0.02    0.02 -2.2e+00  4.1e+00      0        5        1      0        4        1
1.0e-05       skewed             0     2     441     400     840    2563    59  9.922e-07    0.01    0.07    0.07 -3.3e+00  5.1e+00      0        7        1     12        5        6
1.0e-05       skewed             0     3    1681    1600    3280    9923    97  9.632e-07    0.02    0.44    0.46 -6.5e+00  6.9e+00     12        8        2     12        6       12
1.0e-05       skewed             0     4    6561    6400   12960   39043    93  9.937e-07    0.06    1.40    1.46 -9.0e+00  7.9e+00     12        9        2     12        7        8
1.0e-05       skewed             0     5   25921   25600   51520  154883    60  7.806e-07    0.26    3.54    3.80 -1.2e+01  9.8e+00     12       11        2     12        9        2
1.0e-05       skewed             0     6  103041  102400  205440  616963    48  7.710e-07    1.16   11.37   12.53 -1.6e+01  1.2e+01     12       12        2     12       11        4


==> plotData/cantileverPrecond/AMG/OLD/skew_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             1     1     121     100     220     683    27  9.526e-07    0.00    0.01    0.02 -1.9e+00  3.0e+00      0        5        1      0        7        1
1.0e-05       skewed             1     2     441     400     840    2563    31  9.445e-07    0.01    0.04    0.05 -2.7e+00  4.0e+00      0        7        1      0        7        1
1.0e-05       skewed             1     3    1681    1600    3280    9923    34  8.173e-07    0.03    0.16    0.18 -5.2e+00  5.3e+00     12        8        2      0       10        1
1.0e-05       skewed             1     4    6561    6400   12960   39043    37  9.680e-07    0.09    0.65    0.74 -7.1e+00  6.2e+00     12        9        2     12       11        2
1.0e-05       skewed             1     5   25921   25600   51520  154883    40  8.545e-07    0.36    2.81    3.16 -1.0e+01  8.0e+00     12       11        2      0       13        1
1.0e-05       skewed             1     6  103041  102400  205440  616963    43  7.233e-07    1.69   12.35   14.04 -1.3e+01  1.0e+01     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_MOM/cart_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    48  7.337e-07  7.339e-07  2.428e-12  2.783e-19  4.167e-19    0.26    0.14    0.39 -1.9e+00  2.0e+00     12        5        2     12        5        2
1.0e-01    cartesian             0     2     441     400     840    2563    52  6.584e-07  6.579e-07  2.609e-12  8.907e-20  3.035e-19    0.03    0.07    0.10 -2.2e+00  2.2e+00      0        6        1     12        7        2
1.0e-01    cartesian             0     3    1681    1600    3280    9923    53  7.588e-07  7.595e-07  3.745e-12  7.348e-20  2.469e-19    0.03    0.23    0.26 -2.3e+00  2.3e+00     12        7        2      0        8        1
1.0e-01    cartesian             0     4    6561    6400   12960   39043    55  7.080e-07  7.096e-07  4.924e-12  3.158e-20  1.670e-19    0.06    0.80    0.86 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             0     5   25921   25600   51520  154883    55  9.948e-07  1.000e-06  7.382e-12  2.920e-20  1.669e-19    0.23    2.99    3.22 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             0     6  103041  102400  205440  616963    56  6.004e-07  6.555e-07  1.125e-11  1.070e-20  7.773e-20    0.81   12.18   12.98 -2.2e+00  2.3e+00      0       11        1      0       11        1


==> plotData/cantileverPrecond/AMG/scaling_MOM/cart_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             1     1     121     100     220     683    47  7.505e-07  7.504e-07  3.680e-12  2.796e-19  4.312e-19    0.01    0.03    0.04 -1.7e+00  1.8e+00     12        5        2      0        7        1
1.0e-01    cartesian             1     2     441     400     840    2563    53  9.297e-07  9.296e-07  1.487e-12  1.332e-19  4.268e-19    0.01    0.06    0.07 -2.1e+00  2.1e+00      0        6        1      0        8        1
1.0e-01    cartesian             1     3    1681    1600    3280    9923    55  7.194e-07  7.200e-07  1.936e-12  6.857e-20  2.344e-19    0.03    0.25    0.27 -2.2e+00  2.3e+00     12        7        2     12        7        2
1.0e-01    cartesian             1     4    6561    6400   12960   39043    57  6.216e-07  6.224e-07  3.938e-12  4.900e-20  1.408e-19    0.07    0.96    1.03 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             1     5   25921   25600   51520  154883    57  8.414e-07  8.468e-07  1.051e-11  3.411e-20  1.393e-19    0.29    3.37    3.66 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             1     6  103041  102400  205440  616963    57  9.873e-07  1.025e-06  2.247e-11  3.237e-20  1.183e-19    1.16   14.73   15.89 -2.2e+00  2.3e+00      0       11        1      0       11        1


==> plotData/cantileverPrecond/AMG/scaling_MOM/cart_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             0     1     121     100     220     683    57  5.805e-07  5.806e-07  9.420e-13  9.749e-20  3.795e-19    0.01    0.04    0.04 -2.7e+00  2.6e+00     12        5        2     12        4       10
1.0e-05    cartesian             0     2     441     400     840    2563    91  6.358e-07  6.367e-07  4.434e-13  1.230e-20  3.023e-19    0.01    0.13    0.14 -4.0e+00  3.5e+00      0        6        1     12        6        2
1.0e-05    cartesian             0     3    1681    1600    3280    9923   154  9.365e-07  9.396e-07  9.376e-13  8.169e-21  3.150e-19    0.02    0.98    1.00 -5.6e+00  4.7e+00     12        7        2     12        7        2
1.0e-05    cartesian             0     4    6561    6400   12960   39043   162  8.822e-07  8.945e-07  1.112e-12  4.300e-21  2.118e-19    0.06    3.66    3.72 -7.7e+00  6.1e+00     12        8        2     12        9       10
1.0e-05    cartesian             0     5   25921   25600   51520  154883    98  9.102e-07  9.649e-07  2.446e-12  3.238e-21  1.615e-19    0.26    7.64    7.90 -1.0e+01  8.0e+00     12        9        2     12       11        2
1.0e-05    cartesian             0     6  103041  102400  205440  616963     1        NaN        NaN        NaN        NaN        NaN    1.10    0.60    1.70      NaN      NaN      0       11        1     12       11        4


==> plotData/cantileverPrecond/AMG/scaling_MOM/cart_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             1     1     121     100     220     683    45  4.961e-07  4.964e-07  4.408e-13  7.755e-20  3.260e-19    0.01    0.03    0.03 -2.0e+00  2.0e+00     12        5        2      0        7        1
1.0e-05    cartesian             1     2     441     400     840    2563    49  5.637e-07  5.635e-07  3.565e-13  8.168e-21  2.677e-19    0.01    0.07    0.07 -3.4e+00  2.8e+00      0        6        1      0        8        1
1.0e-05    cartesian             1     3    1681    1600    3280    9923    52  5.977e-07  5.973e-07  4.638e-13  3.389e-21  2.003e-19    0.03    0.29    0.32 -4.3e+00  3.7e+00     12        7        2      0       10        1
1.0e-05    cartesian             1     4    6561    6400   12960   39043    55  5.564e-07  5.664e-07  8.570e-13  3.048e-21  1.341e-19    0.08    0.98    1.06 -6.7e+00  4.9e+00     12        8        2      0       11        1
1.0e-05    cartesian             1     5   25921   25600   51520  154883    57  8.746e-07  9.164e-07  2.445e-12  3.220e-21  1.534e-19    0.33    4.25    4.57 -8.2e+00  6.5e+00     12        9        2      0       14        1
1.0e-05    cartesian             1     6  103041  102400  205440  616963    59  9.539e-07  1.163e-06  6.917e-12  3.319e-21  1.376e-19    1.39   17.20   18.59 -1.2e+01  8.5e+00      0       11        1      0       15        1


==> plotData/cantileverPrecond/AMG/scaling_MOM/hybrid_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             0     1     118     110     227     691    49  5.316e-07  5.316e-07  2.845e-12  2.122e-19  3.227e-19    0.01    0.03    0.04 -2.0e+00  2.0e+00     12        5        2      0        6        1
1.0e-01       hybrid             0     2     382     391     772    2309    53  8.470e-07  8.473e-07  2.515e-12  1.240e-19  4.311e-19    0.01    0.10    0.11 -2.2e+00  2.2e+00     12        6        2      0        8        1
1.0e-01       hybrid             0     3    1500    1608    3107    9215    55  6.022e-07  6.022e-07  3.791e-12  4.526e-20  2.162e-19    0.03    0.26    0.29 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01       hybrid             0     4    5847    6399   12245   36185    56  8.428e-07  8.436e-07  5.990e-12  2.976e-20  2.156e-19    0.08    0.82    0.91 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             0     5   22983   25543   48525  143017    57  7.786e-07  7.834e-07  8.238e-12  1.887e-20  1.417e-19    0.36    3.66    4.03 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             0     6   91883  102396  194278  572323    58  7.976e-07  8.319e-07  1.172e-11  1.338e-20  1.061e-19    1.89   16.40   18.29 -2.2e+00  2.3e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_MOM/hybrid_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             1     1     118     110     227     691    48  7.018e-07  7.019e-07  1.508e-12  2.401e-19  4.514e-19    0.01    0.04    0.04 -1.8e+00  1.8e+00     12        5        2      0        7        1
1.0e-01       hybrid             1     2     382     391     772    2309    54  8.603e-07  8.604e-07  1.925e-12  2.034e-19  4.080e-19    0.01    0.07    0.09 -2.1e+00  2.1e+00     12        6        2      0        8        1
1.0e-01       hybrid             1     3    1500    1608    3107    9215    57  8.189e-07  8.197e-07  2.061e-12  6.865e-20  2.928e-19    0.04    0.29    0.32 -2.2e+00  2.3e+00     12        8        2      0       10        1
1.0e-01       hybrid             1     4    5847    6399   12245   36185    59  6.985e-07  6.993e-07  3.218e-12  4.150e-20  1.756e-19    0.12    1.18    1.31 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             1     5   22983   25543   48525  143017    61  5.710e-07  5.780e-07  4.374e-12  2.406e-20  1.027e-19    0.53    4.72    5.25 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             1     6   91883  102396  194278  572323    62  8.092e-07  8.483e-07  8.784e-12  2.338e-20  1.065e-19    2.70   20.92   23.61 -2.2e+00  2.3e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_MOM/hybrid_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             0     1     118     110     227     691    60  6.374e-07  6.376e-07  6.053e-13  4.878e-20  4.557e-19    0.01    0.04    0.05 -3.2e+00  2.5e+00     12        5        2     12        3        3
1.0e-05       hybrid             0     2     382     391     772    2309    88  8.429e-07  8.428e-07  7.186e-13  1.035e-20  4.414e-19    0.01    0.10    0.11 -3.7e+00  3.3e+00     12        6        2     12        4        2
1.0e-05       hybrid             0     3    1500    1608    3107    9215   108  9.219e-07  9.219e-07  8.947e-13  3.784e-21  3.346e-19    0.02    0.46    0.48 -5.3e+00  4.5e+00     12        8        2     12        4       16
1.0e-05       hybrid             0     4    5847    6399   12245   36185   114  7.685e-07  7.770e-07  9.055e-13  2.888e-21  1.983e-19    0.07    1.84    1.92 -7.3e+00  6.9e+00     12        9        2     12        5        5
1.0e-05       hybrid             0     5   22983   25543   48525  143017    96  7.854e-07  8.353e-07  1.980e-12  2.761e-21  1.508e-19    0.30    6.25    6.55 -9.6e+00  8.7e+00     12       10        2     12        6        2
1.0e-05       hybrid             0     6   91883  102396  194278  572323    81  9.857e-07  1.177e-06  5.295e-12  2.685e-21  1.496e-19    1.59   22.18   23.77 -1.3e+01  1.1e+01      0       12        1     12        8        2


==> plotData/cantileverPrecond/AMG/scaling_MOM/hybrid_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             1     1     118     110     227     691    47  5.565e-07  5.569e-07  5.395e-13  6.232e-20  3.955e-19    0.01    0.03    0.04 -2.1e+00  2.0e+00     12        5        2      0        7        1
1.0e-05       hybrid             1     2     382     391     772    2309    51  8.274e-07  8.270e-07  7.174e-13  1.221e-20  4.331e-19    0.01    0.06    0.07 -2.8e+00  2.7e+00     12        6        2      0        8        1
1.0e-05       hybrid             1     3    1500    1608    3107    9215    55  9.711e-07  9.718e-07  9.753e-13  3.770e-21  3.527e-19    0.03    0.26    0.29 -4.2e+00  3.6e+00     12        8        2      0        9        1
1.0e-05       hybrid             1     4    5847    6399   12245   36185    60  8.293e-07  8.338e-07  9.737e-13  2.924e-21  2.128e-19    0.11    1.15    1.25 -6.2e+00  5.7e+00     12        9        2      0       11        1
1.0e-05       hybrid             1     5   22983   25543   48525  143017    65  7.398e-07  7.903e-07  1.949e-12  2.708e-21  1.427e-19    0.46    4.98    5.45 -7.9e+00  6.7e+00     12       10        2      0       13        1
1.0e-05       hybrid             1     6   91883  102396  194278  572323    70  7.837e-07  1.042e-06  5.244e-12  2.684e-21  1.325e-19    2.42   23.80   26.23 -1.2e+01  9.6e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_MOM/linearSolverReport_AMG_scaling_MOMENTUM.txt <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    48  7.337e-07  7.339e-07  2.428e-12  2.783e-19  4.167e-19    0.26    0.14    0.39 -1.9e+00  2.0e+00     12        5        2     12        5        2
1.0e-01    cartesian             0     2     441     400     840    2563    52  6.584e-07  6.579e-07  2.609e-12  8.907e-20  3.035e-19    0.03    0.07    0.10 -2.2e+00  2.2e+00      0        6        1     12        7        2
1.0e-01    cartesian             0     3    1681    1600    3280    9923    53  7.588e-07  7.595e-07  3.745e-12  7.348e-20  2.469e-19    0.03    0.23    0.26 -2.3e+00  2.3e+00     12        7        2      0        8        1
1.0e-01    cartesian             0     4    6561    6400   12960   39043    55  7.080e-07  7.096e-07  4.924e-12  3.158e-20  1.670e-19    0.06    0.80    0.86 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             0     5   25921   25600   51520  154883    55  9.948e-07  1.000e-06  7.382e-12  2.920e-20  1.669e-19    0.23    2.99    3.22 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             0     6  103041  102400  205440  616963    56  6.004e-07  6.555e-07  1.125e-11  1.070e-20  7.773e-20    0.81   12.18   12.98 -2.2e+00  2.3e+00      0       11        1      0       11        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             1     1     121     100     220     683    47  7.505e-07  7.504e-07  3.680e-12  2.796e-19  4.312e-19    0.01    0.03    0.04 -1.7e+00  1.8e+00     12        5        2      0        7        1
1.0e-01    cartesian             1     2     441     400     840    2563    53  9.297e-07  9.296e-07  1.487e-12  1.332e-19  4.268e-19    0.01    0.06    0.07 -2.1e+00  2.1e+00      0        6        1      0        8        1
1.0e-01    cartesian             1     3    1681    1600    3280    9923    55  7.194e-07  7.200e-07  1.936e-12  6.857e-20  2.344e-19    0.03    0.25    0.27 -2.2e+00  2.3e+00     12        7        2     12        7        2
1.0e-01    cartesian             1     4    6561    6400   12960   39043    57  6.216e-07  6.224e-07  3.938e-12  4.900e-20  1.408e-19    0.07    0.96    1.03 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             1     5   25921   25600   51520  154883    57  8.414e-07  8.468e-07  1.051e-11  3.411e-20  1.393e-19    0.29    3.37    3.66 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             1     6  103041  102400  205440  616963    57  9.873e-07  1.025e-06  2.247e-11  3.237e-20  1.183e-19    1.16   14.73   15.89 -2.2e+00  2.3e+00      0       11        1      0       11        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             0     1     121     100     220     683    49  7.268e-07  7.266e-07  1.911e-12  1.913e-19  3.594e-19    0.00    0.04    0.04 -1.7e+00  2.6e+00      0        5        1     12        6        2
1.0e-01       skewed             0     2     441     400     840    2563    55  9.038e-07  9.031e-07  1.679e-12  5.073e-20  2.810e-19    0.01    0.07    0.07 -2.1e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             0     3    1681    1600    3280    9923    58  6.663e-07  6.679e-07  1.388e-12  2.529e-20  1.605e-19    0.03    0.25    0.28 -2.7e+00  2.9e+00     12        8        2      0       10        1
1.0e-01       skewed             0     4    6561    6400   12960   39043    69  7.075e-07  7.120e-07  1.980e-12  1.109e-20  1.140e-19    0.08    1.09    1.17 -2.7e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             0     5   25921   25600   51520  154883    78  8.975e-07  9.200e-07  4.651e-12  6.955e-21  1.044e-19    0.31    5.02    5.34 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             0     6  103041  102400  205440  616963    84  9.290e-07  1.077e-06  1.228e-11  5.953e-21  8.553e-20    1.30   21.78   23.09 -2.6e+00  2.7e+00     12       12        2      0       13        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             1     1     121     100     220     683    48  6.552e-07  6.557e-07  1.097e-12  1.626e-19  3.304e-19    0.00    0.02    0.03 -1.5e+00  2.4e+00      0        5        1      0        6        1
1.0e-01       skewed             1     2     441     400     840    2563    55  9.495e-07  9.496e-07  1.511e-12  1.011e-19  2.828e-19    0.01    0.07    0.08 -2.0e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             1     3    1681    1600    3280    9923    60  7.035e-07  7.054e-07  8.950e-13  4.136e-20  1.665e-19    0.04    0.30    0.34 -2.7e+00  2.8e+00     12        8        2      0        9        1
1.0e-01       skewed             1     4    6561    6400   12960   39043    71  9.417e-07  9.426e-07  2.009e-12  2.055e-20  1.502e-19    0.12    1.44    1.55 -2.6e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             1     5   25921   25600   51520  154883    82  6.986e-07  7.343e-07  4.699e-12  7.994e-21  8.313e-20    0.41    6.46    6.87 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             1     6  103041  102400  205440  616963    88  8.402e-07  1.034e-06  1.242e-11  7.616e-21  8.196e-20    1.80   26.85   28.65 -2.6e+00  2.7e+00     12       12        2      0       13        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             0     1     202     100     301    1007    49  7.080e-07  7.084e-07  3.074e-12  4.158e-19  6.177e-19    0.01    0.04    0.05 -2.0e+00  2.1e+00      0        6        1     12        6        3
1.0e-01  polymesher1             0     2     802     400    1201    4007    52  8.172e-07  8.176e-07  3.719e-12  2.092e-19  5.373e-19    0.02    0.13    0.15 -1.8e+00  2.0e+00     12        7        2      0        9        1
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    54  8.301e-07  8.305e-07  4.627e-12  7.702e-20  3.842e-19    0.07    0.48    0.55 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    55  7.245e-07  7.261e-07  5.232e-12  4.427e-20  2.384e-19    0.25    2.00    2.24 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    56  6.277e-07  6.363e-07  6.476e-12  1.920e-20  1.533e-19    1.02    8.45    9.47 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    59  7.811e-07  8.362e-07  1.270e-11  1.669e-20  1.415e-19    4.83   37.79   42.62 -2.2e+00  2.3e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             1     1     202     100     301    1007    49  5.605e-07  5.604e-07  1.882e-12  2.368e-19  5.403e-19    0.01    0.04    0.04 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-01  polymesher1             1     2     802     400    1201    4007    53  7.674e-07  7.678e-07  1.305e-12  2.103e-19  4.992e-19    0.02    0.15    0.18 -1.8e+00  1.9e+00     12        7        2      0        9        1
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    57  5.337e-07  5.336e-07  1.533e-12  5.672e-20  2.453e-19    0.09    0.64    0.73 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    57  9.991e-07  1.000e-06  4.324e-12  7.775e-20  3.248e-19    0.33    2.60    2.93 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    59  6.495e-07  6.589e-07  4.965e-12  2.358e-20  1.582e-19    1.46   11.07   12.53 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    61  7.824e-07  8.423e-07  1.219e-11  2.737e-20  1.409e-19    6.15   43.30   49.45 -2.2e+00  2.3e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             0     1     202     100     301    1007    48  4.122e-07  4.122e-07  1.448e-12  2.294e-19  3.021e-19    0.01    0.04    0.05 -1.6e+00  1.9e+00      0        6        1     12        6        2
1.0e-01 polymesher20             0     2     802     400    1201    4007    51  7.801e-07  7.800e-07  2.133e-12  1.303e-19  4.719e-19    0.02    0.12    0.14 -2.0e+00  2.1e+00     12        7        2      0        9        1
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    53  9.717e-07  9.717e-07  4.855e-12  1.124e-19  3.934e-19    0.06    0.45    0.51 -2.2e+00  2.2e+00     12        8        2      0       10        1
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    54  7.903e-07  7.920e-07  6.611e-12  4.553e-20  2.389e-19    0.23    1.85    2.07 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    55  8.008e-07  8.082e-07  1.123e-11  2.381e-20  1.778e-19    1.01    8.00    9.00 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    56  9.956e-07  1.033e-06  1.106e-11  1.767e-20  1.581e-19    4.70   32.07   36.77 -2.2e+00  2.3e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             1     1     202     100     301    1007    47  6.918e-07  6.919e-07  1.666e-12  2.956e-19  5.653e-19    0.01    0.04    0.04 -1.4e+00  1.7e+00      0        6        1      0        8        1
1.0e-01 polymesher20             1     2     802     400    1201    4007    63  9.408e-07  9.408e-07  3.249e-12  2.720e-19  5.253e-19    0.02    0.16    0.18 -1.9e+00  1.9e+00     12        7        2      0        8        1
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    55  7.453e-07  7.456e-07  2.417e-12  8.334e-20  3.027e-19    0.07    0.55    0.62 -2.2e+00  2.2e+00     12        8        2     12        9        2
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    57  6.127e-07  6.143e-07  2.599e-12  3.401e-20  1.855e-19    0.27    2.19    2.46 -2.2e+00  2.2e+00      0       10        1      0       11        1
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    58  7.181e-07  7.254e-07  7.562e-12  2.844e-20  1.585e-19    1.24    9.14   10.38 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    69  9.816e-07  1.021e-06  1.005e-11  5.030e-20  1.490e-19    5.54   44.04   49.58 -2.2e+00  2.3e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             0     1     118     110     227     691    49  5.316e-07  5.316e-07  2.845e-12  2.122e-19  3.227e-19    0.01    0.03    0.04 -2.0e+00  2.0e+00     12        5        2      0        6        1
1.0e-01       hybrid             0     2     382     391     772    2309    53  8.470e-07  8.473e-07  2.515e-12  1.240e-19  4.311e-19    0.01    0.10    0.11 -2.2e+00  2.2e+00     12        6        2      0        8        1
1.0e-01       hybrid             0     3    1500    1608    3107    9215    55  6.022e-07  6.022e-07  3.791e-12  4.526e-20  2.162e-19    0.03    0.26    0.29 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01       hybrid             0     4    5847    6399   12245   36185    56  8.428e-07  8.436e-07  5.990e-12  2.976e-20  2.156e-19    0.08    0.82    0.91 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             0     5   22983   25543   48525  143017    57  7.786e-07  7.834e-07  8.238e-12  1.887e-20  1.417e-19    0.36    3.66    4.03 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             0     6   91883  102396  194278  572323    58  7.976e-07  8.319e-07  1.172e-11  1.338e-20  1.061e-19    1.89   16.40   18.29 -2.2e+00  2.3e+00      0       12        1      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             1     1     118     110     227     691    48  7.018e-07  7.019e-07  1.508e-12  2.401e-19  4.514e-19    0.01    0.04    0.04 -1.8e+00  1.8e+00     12        5        2      0        7        1
1.0e-01       hybrid             1     2     382     391     772    2309    54  8.603e-07  8.604e-07  1.925e-12  2.034e-19  4.080e-19    0.01    0.07    0.09 -2.1e+00  2.1e+00     12        6        2      0        8        1
1.0e-01       hybrid             1     3    1500    1608    3107    9215    57  8.189e-07  8.197e-07  2.061e-12  6.865e-20  2.928e-19    0.04    0.29    0.32 -2.2e+00  2.3e+00     12        8        2      0       10        1
1.0e-01       hybrid             1     4    5847    6399   12245   36185    59  6.985e-07  6.993e-07  3.218e-12  4.150e-20  1.756e-19    0.12    1.18    1.31 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             1     5   22983   25543   48525  143017    61  5.710e-07  5.780e-07  4.374e-12  2.406e-20  1.027e-19    0.53    4.72    5.25 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             1     6   91883  102396  194278  572323    62  8.092e-07  8.483e-07  8.784e-12  2.338e-20  1.065e-19    2.70   20.92   23.61 -2.2e+00  2.3e+00      0       12        1      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             0     1     121     100     220     683    57  5.805e-07  5.806e-07  9.420e-13  9.749e-20  3.795e-19    0.01    0.04    0.04 -2.7e+00  2.6e+00     12        5        2     12        4       10
1.0e-05    cartesian             0     2     441     400     840    2563    91  6.358e-07  6.367e-07  4.434e-13  1.230e-20  3.023e-19    0.01    0.13    0.14 -4.0e+00  3.5e+00      0        6        1     12        6        2
1.0e-05    cartesian             0     3    1681    1600    3280    9923   154  9.365e-07  9.396e-07  9.376e-13  8.169e-21  3.150e-19    0.02    0.98    1.00 -5.6e+00  4.7e+00     12        7        2     12        7        2
1.0e-05    cartesian             0     4    6561    6400   12960   39043   162  8.822e-07  8.945e-07  1.112e-12  4.300e-21  2.118e-19    0.06    3.66    3.72 -7.7e+00  6.1e+00     12        8        2     12        9       10
1.0e-05    cartesian             0     5   25921   25600   51520  154883    98  9.102e-07  9.649e-07  2.446e-12  3.238e-21  1.615e-19    0.26    7.64    7.90 -1.0e+01  8.0e+00     12        9        2     12       11        2
1.0e-05    cartesian             0     6  103041  102400  205440  616963     1        NaN        NaN        NaN        NaN        NaN    1.10    0.60    1.70      NaN      NaN      0       11        1     12       11        4
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             1     1     121     100     220     683    45  4.961e-07  4.964e-07  4.408e-13  7.755e-20  3.260e-19    0.01    0.03    0.03 -2.0e+00  2.0e+00     12        5        2      0        7        1
1.0e-05    cartesian             1     2     441     400     840    2563    49  5.637e-07  5.635e-07  3.565e-13  8.168e-21  2.677e-19    0.01    0.07    0.07 -3.4e+00  2.8e+00      0        6        1      0        8        1
1.0e-05    cartesian             1     3    1681    1600    3280    9923    52  5.977e-07  5.973e-07  4.638e-13  3.389e-21  2.003e-19    0.03    0.29    0.32 -4.3e+00  3.7e+00     12        7        2      0       10        1
1.0e-05    cartesian             1     4    6561    6400   12960   39043    55  5.564e-07  5.664e-07  8.570e-13  3.048e-21  1.341e-19    0.08    0.98    1.06 -6.7e+00  4.9e+00     12        8        2      0       11        1
1.0e-05    cartesian             1     5   25921   25600   51520  154883    57  8.746e-07  9.164e-07  2.445e-12  3.220e-21  1.534e-19    0.33    4.25    4.57 -8.2e+00  6.5e+00     12        9        2      0       14        1
1.0e-05    cartesian             1     6  103041  102400  205440  616963    59  9.539e-07  1.163e-06  6.917e-12  3.319e-21  1.376e-19    1.39   17.20   18.59 -1.2e+01  8.5e+00      0       11        1      0       15        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             0     1     121     100     220     683    57  7.953e-07  7.951e-07  8.998e-13  7.898e-20  4.347e-19    0.00    0.03    0.03 -2.2e+00  4.1e+00      0        5        1      0        4        1
1.0e-05       skewed             0     2     441     400     840    2563    87  7.709e-07  7.725e-07  6.275e-13  6.813e-21  2.425e-19    0.01    0.11    0.12 -3.3e+00  5.1e+00      0        7        1     12        5        6
1.0e-05       skewed             0     3    1681    1600    3280    9923   149  8.014e-07  8.071e-07  8.721e-13  5.134e-21  1.951e-19    0.02    0.90    0.92 -6.5e+00  6.9e+00     12        8        2     12        6       12
1.0e-05       skewed             0     4    6561    6400   12960   39043   186  9.417e-07  9.804e-07  1.775e-12  4.455e-21  1.567e-19    0.07    3.85    3.92 -9.0e+00  7.9e+00     12        9        2     12        7        8
1.0e-05       skewed             0     5   25921   25600   51520  154883   118  8.974e-07  1.090e-06  4.458e-12  3.872e-21  1.233e-19    0.27    8.28    8.55 -1.2e+01  9.8e+00     12       11        2     12        9        2
1.0e-05       skewed             0     6  103041  102400  205440  616963    83  8.034e-07  1.564e-06  1.221e-11  3.767e-21  1.237e-19    1.18   21.53   22.72 -1.6e+01  1.2e+01     12       12        2     12       11        4
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             1     1     121     100     220     683    46  6.804e-07  6.801e-07  7.478e-13  9.139e-20  3.668e-19    0.00    0.02    0.03 -1.9e+00  3.0e+00      0        5        1      0        7        1
1.0e-05       skewed             1     2     441     400     840    2563    52  6.185e-07  6.180e-07  4.322e-13  6.239e-21  1.939e-19    0.01    0.06    0.07 -2.7e+00  4.0e+00      0        7        1      0        7        1
1.0e-05       skewed             1     3    1681    1600    3280    9923    56  8.517e-07  8.488e-07  9.128e-13  4.343e-21  2.052e-19    0.03    0.26    0.28 -5.2e+00  5.3e+00     12        8        2      0       10        1
1.0e-05       skewed             1     4    6561    6400   12960   39043    61  6.277e-07  6.576e-07  1.629e-12  4.126e-21  1.051e-19    0.10    1.20    1.30 -7.1e+00  6.2e+00     12        9        2     12       11        2
1.0e-05       skewed             1     5   25921   25600   51520  154883    66  5.665e-07  7.664e-07  4.386e-12  3.894e-21  8.659e-20    0.35    5.06    5.41 -1.0e+01  8.0e+00     12       11        2      0       13        1
1.0e-05       skewed             1     6  103041  102400  205440  616963    69  9.629e-07  1.639e-06  1.217e-11  3.748e-21  1.296e-19    1.67   21.35   23.02 -1.3e+01  1.0e+01     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             0     1     202     100     301    1007    50  6.277e-07  6.277e-07  7.059e-13  8.099e-20  6.467e-19    0.01    0.04    0.04 -2.5e+00  2.7e+00      0        6        1     12        5        2
1.0e-05  polymesher1             0     2     802     400    1201    4007    55  5.652e-07  5.648e-07  3.584e-13  5.922e-21  3.933e-19    0.02    0.12    0.14 -2.6e+00  2.5e+00     12        7        2     12        6        4
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    60  8.483e-07  8.483e-07  7.883e-13  3.383e-21  3.953e-19    0.05    0.48    0.52 -5.5e+00  4.0e+00     12        8        2      0        8        1
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    66  5.807e-07  5.872e-07  8.766e-13  2.978e-21  1.936e-19    0.22    2.30    2.52 -7.1e+00  5.2e+00      0       10        1     12        8        3
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    71  8.017e-07  8.548e-07  2.197e-12  2.826e-21  2.049e-19    0.91   10.54   11.45 -1.0e+01  8.0e+00      0       11        1     12        9        4
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    79  9.103e-07  1.166e-06  5.960e-12  2.796e-21  1.962e-19    4.44   47.26   51.70 -1.3e+01  8.0e+00     12       12        2     12        9       33
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             1     1     202     100     301    1007    47  6.690e-07  6.690e-07  6.690e-13  1.111e-19  6.857e-19    0.00    0.03    0.03 -2.0e+00  2.2e+00      0        6        1      0        6        1
1.0e-05  polymesher1             1     2     802     400    1201    4007    52  7.567e-07  7.563e-07  5.996e-13  1.034e-20  5.267e-19    0.02    0.17    0.19 -2.5e+00  2.3e+00     12        7        2     12        7        3
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    57  6.802e-07  6.801e-07  5.664e-13  3.296e-21  3.169e-19    0.06    0.58    0.64 -4.5e+00  3.6e+00     12        8        2      0        9        1
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    61  9.793e-07  9.902e-07  1.261e-12  3.056e-21  3.266e-19    0.27    2.43    2.71 -6.1e+00  4.8e+00      0       10        1      0       12        1
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    66  9.126e-07  9.555e-07  2.266e-12  2.811e-21  2.291e-19    1.18   11.18   12.37 -8.3e+00  6.7e+00      0       11        1      0       13        1
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    73  8.652e-07  1.192e-06  5.923e-12  2.794e-21  2.007e-19    5.58   50.04   55.61 -1.2e+01  7.2e+00     12       12        2     12       14        2
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             0     1     202     100     301    1007    48  5.357e-07  5.353e-07  6.515e-13  7.057e-20  4.808e-19    0.01    0.03    0.04 -2.0e+00  2.3e+00      0        6        1     12        4        3
1.0e-05 polymesher20             0     2     802     400    1201    4007    53  6.100e-07  6.110e-07  4.293e-13  7.902e-21  3.782e-19    0.01    0.11    0.13 -3.1e+00  2.9e+00     12        7        2      0        5        1
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    58  6.945e-07  6.969e-07  5.731e-13  3.192e-21  2.895e-19    0.05    0.46    0.51 -5.5e+00  4.2e+00     12        8        2     12        5        7
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    62  7.654e-07  7.684e-07  9.832e-13  2.898e-21  2.327e-19    0.21    2.03    2.24 -7.2e+00  5.0e+00      0       10        1     12        6        3
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    68  6.491e-07  7.091e-07  2.044e-12  2.698e-21  1.552e-19    0.85    9.23   10.08 -9.8e+00  6.8e+00     12       11        2     12        6        5
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    73  9.570e-07  1.156e-06  5.847e-12  2.686e-21  1.756e-19    4.15   43.93   48.08 -1.3e+01  9.7e+00     12       12        2     12        7        4
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             1     1     202     100     301    1007    46  5.514e-07  5.517e-07  4.270e-13  6.211e-20  4.971e-19    0.01    0.03    0.04 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-05 polymesher20             1     2     802     400    1201    4007    53  6.036e-07  6.049e-07  4.128e-13  1.347e-20  3.743e-19    0.02    0.14    0.16 -2.6e+00  2.2e+00     12        7        2      0        8        1
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    54  9.007e-07  9.017e-07  8.629e-13  3.371e-21  3.745e-19    0.07    0.52    0.59 -4.6e+00  3.6e+00     12        8        2     12        8        5
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    58  9.969e-07  1.001e-06  1.276e-12  2.998e-21  3.032e-19    0.25    2.24    2.49 -6.6e+00  4.7e+00      0       10        1      0       10        1
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    64  7.555e-07  7.994e-07  2.080e-12  2.674e-21  1.750e-19    1.09   10.23   11.32 -8.4e+00  6.3e+00     12       11        2      0       12        1
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    66  9.201e-07  1.156e-06  5.999e-12  2.765e-21  1.756e-19    5.44   42.65   48.09 -9.5e+00  7.4e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             0     1     118     110     227     691    60  6.374e-07  6.376e-07  6.053e-13  4.878e-20  4.557e-19    0.01    0.04    0.05 -3.2e+00  2.5e+00     12        5        2     12        3        3
1.0e-05       hybrid             0     2     382     391     772    2309    88  8.429e-07  8.428e-07  7.186e-13  1.035e-20  4.414e-19    0.01    0.10    0.11 -3.7e+00  3.3e+00     12        6        2     12        4        2
1.0e-05       hybrid             0     3    1500    1608    3107    9215   108  9.219e-07  9.219e-07  8.947e-13  3.784e-21  3.346e-19    0.02    0.46    0.48 -5.3e+00  4.5e+00     12        8        2     12        4       16
1.0e-05       hybrid             0     4    5847    6399   12245   36185   114  7.685e-07  7.770e-07  9.055e-13  2.888e-21  1.983e-19    0.07    1.84    1.92 -7.3e+00  6.9e+00     12        9        2     12        5        5
1.0e-05       hybrid             0     5   22983   25543   48525  143017    96  7.854e-07  8.353e-07  1.980e-12  2.761e-21  1.508e-19    0.30    6.25    6.55 -9.6e+00  8.7e+00     12       10        2     12        6        2
1.0e-05       hybrid             0     6   91883  102396  194278  572323    81  9.857e-07  1.177e-06  5.295e-12  2.685e-21  1.496e-19    1.59   22.18   23.77 -1.3e+01  1.1e+01      0       12        1     12        8        2
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             1     1     118     110     227     691    47  5.565e-07  5.569e-07  5.395e-13  6.232e-20  3.955e-19    0.01    0.03    0.04 -2.1e+00  2.0e+00     12        5        2      0        7        1
1.0e-05       hybrid             1     2     382     391     772    2309    51  8.274e-07  8.270e-07  7.174e-13  1.221e-20  4.331e-19    0.01    0.06    0.07 -2.8e+00  2.7e+00     12        6        2      0        8        1
1.0e-05       hybrid             1     3    1500    1608    3107    9215    55  9.711e-07  9.718e-07  9.753e-13  3.770e-21  3.527e-19    0.03    0.26    0.29 -4.2e+00  3.6e+00     12        8        2      0        9        1
1.0e-05       hybrid             1     4    5847    6399   12245   36185    60  8.293e-07  8.338e-07  9.737e-13  2.924e-21  2.128e-19    0.11    1.15    1.25 -6.2e+00  5.7e+00     12        9        2      0       11        1
1.0e-05       hybrid             1     5   22983   25543   48525  143017    65  7.398e-07  7.903e-07  1.949e-12  2.708e-21  1.427e-19    0.46    4.98    5.45 -7.9e+00  6.7e+00     12       10        2      0       13        1
1.0e-05       hybrid             1     6   91883  102396  194278  572323    70  7.837e-07  1.042e-06  5.244e-12  2.684e-21  1.325e-19    2.42   23.80   26.23 -1.2e+01  9.6e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_MOM/poly01_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             0     1     202     100     301    1007    49  7.080e-07  7.084e-07  3.074e-12  4.158e-19  6.177e-19    0.01    0.04    0.05 -2.0e+00  2.1e+00      0        6        1     12        6        3
1.0e-01  polymesher1             0     2     802     400    1201    4007    52  8.172e-07  8.176e-07  3.719e-12  2.092e-19  5.373e-19    0.02    0.13    0.15 -1.8e+00  2.0e+00     12        7        2      0        9        1
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    54  8.301e-07  8.305e-07  4.627e-12  7.702e-20  3.842e-19    0.07    0.48    0.55 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    55  7.245e-07  7.261e-07  5.232e-12  4.427e-20  2.384e-19    0.25    2.00    2.24 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    56  6.277e-07  6.363e-07  6.476e-12  1.920e-20  1.533e-19    1.02    8.45    9.47 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    59  7.811e-07  8.362e-07  1.270e-11  1.669e-20  1.415e-19    4.83   37.79   42.62 -2.2e+00  2.3e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_MOM/poly01_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             1     1     202     100     301    1007    49  5.605e-07  5.604e-07  1.882e-12  2.368e-19  5.403e-19    0.01    0.04    0.04 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-01  polymesher1             1     2     802     400    1201    4007    53  7.674e-07  7.678e-07  1.305e-12  2.103e-19  4.992e-19    0.02    0.15    0.18 -1.8e+00  1.9e+00     12        7        2      0        9        1
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    57  5.337e-07  5.336e-07  1.533e-12  5.672e-20  2.453e-19    0.09    0.64    0.73 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    57  9.991e-07  1.000e-06  4.324e-12  7.775e-20  3.248e-19    0.33    2.60    2.93 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    59  6.495e-07  6.589e-07  4.965e-12  2.358e-20  1.582e-19    1.46   11.07   12.53 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    61  7.824e-07  8.423e-07  1.219e-11  2.737e-20  1.409e-19    6.15   43.30   49.45 -2.2e+00  2.3e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_MOM/poly01_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             0     1     202     100     301    1007    50  6.277e-07  6.277e-07  7.059e-13  8.099e-20  6.467e-19    0.01    0.04    0.04 -2.5e+00  2.7e+00      0        6        1     12        5        2
1.0e-05  polymesher1             0     2     802     400    1201    4007    55  5.652e-07  5.648e-07  3.584e-13  5.922e-21  3.933e-19    0.02    0.12    0.14 -2.6e+00  2.5e+00     12        7        2     12        6        4
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    60  8.483e-07  8.483e-07  7.883e-13  3.383e-21  3.953e-19    0.05    0.48    0.52 -5.5e+00  4.0e+00     12        8        2      0        8        1
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    66  5.807e-07  5.872e-07  8.766e-13  2.978e-21  1.936e-19    0.22    2.30    2.52 -7.1e+00  5.2e+00      0       10        1     12        8        3
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    71  8.017e-07  8.548e-07  2.197e-12  2.826e-21  2.049e-19    0.91   10.54   11.45 -1.0e+01  8.0e+00      0       11        1     12        9        4
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    79  9.103e-07  1.166e-06  5.960e-12  2.796e-21  1.962e-19    4.44   47.26   51.70 -1.3e+01  8.0e+00     12       12        2     12        9       33


==> plotData/cantileverPrecond/AMG/scaling_MOM/poly01_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             1     1     202     100     301    1007    47  6.690e-07  6.690e-07  6.690e-13  1.111e-19  6.857e-19    0.00    0.03    0.03 -2.0e+00  2.2e+00      0        6        1      0        6        1
1.0e-05  polymesher1             1     2     802     400    1201    4007    52  7.567e-07  7.563e-07  5.996e-13  1.034e-20  5.267e-19    0.02    0.17    0.19 -2.5e+00  2.3e+00     12        7        2     12        7        3
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    57  6.802e-07  6.801e-07  5.664e-13  3.296e-21  3.169e-19    0.06    0.58    0.64 -4.5e+00  3.6e+00     12        8        2      0        9        1
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    61  9.793e-07  9.902e-07  1.261e-12  3.056e-21  3.266e-19    0.27    2.43    2.71 -6.1e+00  4.8e+00      0       10        1      0       12        1
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    66  9.126e-07  9.555e-07  2.266e-12  2.811e-21  2.291e-19    1.18   11.18   12.37 -8.3e+00  6.7e+00      0       11        1      0       13        1
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    73  8.652e-07  1.192e-06  5.923e-12  2.794e-21  2.007e-19    5.58   50.04   55.61 -1.2e+01  7.2e+00     12       12        2     12       14        2


==> plotData/cantileverPrecond/AMG/scaling_MOM/poly20_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             0     1     202     100     301    1007    48  4.122e-07  4.122e-07  1.448e-12  2.294e-19  3.021e-19    0.01    0.04    0.05 -1.6e+00  1.9e+00      0        6        1     12        6        2
1.0e-01 polymesher20             0     2     802     400    1201    4007    51  7.801e-07  7.800e-07  2.133e-12  1.303e-19  4.719e-19    0.02    0.12    0.14 -2.0e+00  2.1e+00     12        7        2      0        9        1
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    53  9.717e-07  9.717e-07  4.855e-12  1.124e-19  3.934e-19    0.06    0.45    0.51 -2.2e+00  2.2e+00     12        8        2      0       10        1
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    54  7.903e-07  7.920e-07  6.611e-12  4.553e-20  2.389e-19    0.23    1.85    2.07 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    55  8.008e-07  8.082e-07  1.123e-11  2.381e-20  1.778e-19    1.01    8.00    9.00 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    56  9.956e-07  1.033e-06  1.106e-11  1.767e-20  1.581e-19    4.70   32.07   36.77 -2.2e+00  2.3e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_MOM/poly20_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             1     1     202     100     301    1007    47  6.918e-07  6.919e-07  1.666e-12  2.956e-19  5.653e-19    0.01    0.04    0.04 -1.4e+00  1.7e+00      0        6        1      0        8        1
1.0e-01 polymesher20             1     2     802     400    1201    4007    63  9.408e-07  9.408e-07  3.249e-12  2.720e-19  5.253e-19    0.02    0.16    0.18 -1.9e+00  1.9e+00     12        7        2      0        8        1
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    55  7.453e-07  7.456e-07  2.417e-12  8.334e-20  3.027e-19    0.07    0.55    0.62 -2.2e+00  2.2e+00     12        8        2     12        9        2
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    57  6.127e-07  6.143e-07  2.599e-12  3.401e-20  1.855e-19    0.27    2.19    2.46 -2.2e+00  2.2e+00      0       10        1      0       11        1
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    58  7.181e-07  7.254e-07  7.562e-12  2.844e-20  1.585e-19    1.24    9.14   10.38 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    69  9.816e-07  1.021e-06  1.005e-11  5.030e-20  1.490e-19    5.54   44.04   49.58 -2.2e+00  2.3e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_MOM/poly20_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             0     1     202     100     301    1007    48  5.357e-07  5.353e-07  6.515e-13  7.057e-20  4.808e-19    0.01    0.03    0.04 -2.0e+00  2.3e+00      0        6        1     12        4        3
1.0e-05 polymesher20             0     2     802     400    1201    4007    53  6.100e-07  6.110e-07  4.293e-13  7.902e-21  3.782e-19    0.01    0.11    0.13 -3.1e+00  2.9e+00     12        7        2      0        5        1
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    58  6.945e-07  6.969e-07  5.731e-13  3.192e-21  2.895e-19    0.05    0.46    0.51 -5.5e+00  4.2e+00     12        8        2     12        5        7
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    62  7.654e-07  7.684e-07  9.832e-13  2.898e-21  2.327e-19    0.21    2.03    2.24 -7.2e+00  5.0e+00      0       10        1     12        6        3
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    68  6.491e-07  7.091e-07  2.044e-12  2.698e-21  1.552e-19    0.85    9.23   10.08 -9.8e+00  6.8e+00     12       11        2     12        6        5
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    73  9.570e-07  1.156e-06  5.847e-12  2.686e-21  1.756e-19    4.15   43.93   48.08 -1.3e+01  9.7e+00     12       12        2     12        7        4


==> plotData/cantileverPrecond/AMG/scaling_MOM/poly20_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             1     1     202     100     301    1007    46  5.514e-07  5.517e-07  4.270e-13  6.211e-20  4.971e-19    0.01    0.03    0.04 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-05 polymesher20             1     2     802     400    1201    4007    53  6.036e-07  6.049e-07  4.128e-13  1.347e-20  3.743e-19    0.02    0.14    0.16 -2.6e+00  2.2e+00     12        7        2      0        8        1
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    54  9.007e-07  9.017e-07  8.629e-13  3.371e-21  3.745e-19    0.07    0.52    0.59 -4.6e+00  3.6e+00     12        8        2     12        8        5
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    58  9.969e-07  1.001e-06  1.276e-12  2.998e-21  3.032e-19    0.25    2.24    2.49 -6.6e+00  4.7e+00      0       10        1      0       10        1
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    64  7.555e-07  7.994e-07  2.080e-12  2.674e-21  1.750e-19    1.09   10.23   11.32 -8.4e+00  6.3e+00     12       11        2      0       12        1
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    66  9.201e-07  1.156e-06  5.999e-12  2.765e-21  1.756e-19    5.44   42.65   48.09 -9.5e+00  7.4e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_MOM/skew_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             0     1     121     100     220     683    49  7.268e-07  7.266e-07  1.911e-12  1.913e-19  3.594e-19    0.00    0.04    0.04 -1.7e+00  2.6e+00      0        5        1     12        6        2
1.0e-01       skewed             0     2     441     400     840    2563    55  9.038e-07  9.031e-07  1.679e-12  5.073e-20  2.810e-19    0.01    0.07    0.07 -2.1e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             0     3    1681    1600    3280    9923    58  6.663e-07  6.679e-07  1.388e-12  2.529e-20  1.605e-19    0.03    0.25    0.28 -2.7e+00  2.9e+00     12        8        2      0       10        1
1.0e-01       skewed             0     4    6561    6400   12960   39043    69  7.075e-07  7.120e-07  1.980e-12  1.109e-20  1.140e-19    0.08    1.09    1.17 -2.7e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             0     5   25921   25600   51520  154883    78  8.975e-07  9.200e-07  4.651e-12  6.955e-21  1.044e-19    0.31    5.02    5.34 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             0     6  103041  102400  205440  616963    84  9.290e-07  1.077e-06  1.228e-11  5.953e-21  8.553e-20    1.30   21.78   23.09 -2.6e+00  2.7e+00     12       12        2      0       13        1


==> plotData/cantileverPrecond/AMG/scaling_MOM/skew_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             1     1     121     100     220     683    48  6.552e-07  6.557e-07  1.097e-12  1.626e-19  3.304e-19    0.00    0.02    0.03 -1.5e+00  2.4e+00      0        5        1      0        6        1
1.0e-01       skewed             1     2     441     400     840    2563    55  9.495e-07  9.496e-07  1.511e-12  1.011e-19  2.828e-19    0.01    0.07    0.08 -2.0e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             1     3    1681    1600    3280    9923    60  7.035e-07  7.054e-07  8.950e-13  4.136e-20  1.665e-19    0.04    0.30    0.34 -2.7e+00  2.8e+00     12        8        2      0        9        1
1.0e-01       skewed             1     4    6561    6400   12960   39043    71  9.417e-07  9.426e-07  2.009e-12  2.055e-20  1.502e-19    0.12    1.44    1.55 -2.6e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             1     5   25921   25600   51520  154883    82  6.986e-07  7.343e-07  4.699e-12  7.994e-21  8.313e-20    0.41    6.46    6.87 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             1     6  103041  102400  205440  616963    88  8.402e-07  1.034e-06  1.242e-11  7.616e-21  8.196e-20    1.80   26.85   28.65 -2.6e+00  2.7e+00     12       12        2      0       13        1


==> plotData/cantileverPrecond/AMG/scaling_MOM/skew_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             0     1     121     100     220     683    57  7.953e-07  7.951e-07  8.998e-13  7.898e-20  4.347e-19    0.00    0.03    0.03 -2.2e+00  4.1e+00      0        5        1      0        4        1
1.0e-05       skewed             0     2     441     400     840    2563    87  7.709e-07  7.725e-07  6.275e-13  6.813e-21  2.425e-19    0.01    0.11    0.12 -3.3e+00  5.1e+00      0        7        1     12        5        6
1.0e-05       skewed             0     3    1681    1600    3280    9923   149  8.014e-07  8.071e-07  8.721e-13  5.134e-21  1.951e-19    0.02    0.90    0.92 -6.5e+00  6.9e+00     12        8        2     12        6       12
1.0e-05       skewed             0     4    6561    6400   12960   39043   186  9.417e-07  9.804e-07  1.775e-12  4.455e-21  1.567e-19    0.07    3.85    3.92 -9.0e+00  7.9e+00     12        9        2     12        7        8
1.0e-05       skewed             0     5   25921   25600   51520  154883   118  8.974e-07  1.090e-06  4.458e-12  3.872e-21  1.233e-19    0.27    8.28    8.55 -1.2e+01  9.8e+00     12       11        2     12        9        2
1.0e-05       skewed             0     6  103041  102400  205440  616963    83  8.034e-07  1.564e-06  1.221e-11  3.767e-21  1.237e-19    1.18   21.53   22.72 -1.6e+01  1.2e+01     12       12        2     12       11        4


==> plotData/cantileverPrecond/AMG/scaling_MOM/skew_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             1     1     121     100     220     683    46  6.804e-07  6.801e-07  7.478e-13  9.139e-20  3.668e-19    0.00    0.02    0.03 -1.9e+00  3.0e+00      0        5        1      0        7        1
1.0e-05       skewed             1     2     441     400     840    2563    52  6.185e-07  6.180e-07  4.322e-13  6.239e-21  1.939e-19    0.01    0.06    0.07 -2.7e+00  4.0e+00      0        7        1      0        7        1
1.0e-05       skewed             1     3    1681    1600    3280    9923    56  8.517e-07  8.488e-07  9.128e-13  4.343e-21  2.052e-19    0.03    0.26    0.28 -5.2e+00  5.3e+00     12        8        2      0       10        1
1.0e-05       skewed             1     4    6561    6400   12960   39043    61  6.277e-07  6.576e-07  1.629e-12  4.126e-21  1.051e-19    0.10    1.20    1.30 -7.1e+00  6.2e+00     12        9        2     12       11        2
1.0e-05       skewed             1     5   25921   25600   51520  154883    66  5.665e-07  7.664e-07  4.386e-12  3.894e-21  8.659e-20    0.35    5.06    5.41 -1.0e+01  8.0e+00     12       11        2      0       13        1
1.0e-05       skewed             1     6  103041  102400  205440  616963    69  9.629e-07  1.639e-06  1.217e-11  3.748e-21  1.296e-19    1.67   21.35   23.02 -1.3e+01  1.0e+01     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_NONE/cart_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    26  6.771e-07  6.771e-07  6.771e-07  2.338e-13  1.648e-12    0.05    0.03    0.09 -1.9e+00  2.0e+00     12        5        2     12        5        2
1.0e-01    cartesian             0     2     441     400     840    2563    28  9.098e-07  9.098e-07  9.098e-07  2.314e-13  2.688e-12    0.01    0.04    0.05 -2.2e+00  2.2e+00      0        6        1     12        7        2
1.0e-01    cartesian             0     3    1681    1600    3280    9923    29  9.062e-07  9.062e-07  9.062e-07  1.096e-13  1.269e-12    0.02    0.11    0.13 -2.3e+00  2.3e+00     12        7        2      0        8        1
1.0e-01    cartesian             0     4    6561    6400   12960   39043    30  9.390e-07  9.390e-07  9.390e-07  3.216e-14  4.987e-13    0.05    0.37    0.43 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             0     5   25921   25600   51520  154883    31  8.213e-07  8.213e-07  8.213e-07  2.541e-14  3.249e-13    0.18    1.49    1.67 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             0     6  103041  102400  205440  616963    32  6.703e-07  6.703e-07  6.703e-07  6.273e-15  9.521e-14    0.78    6.70    7.47 -2.2e+00  2.3e+00      0       11        1      0       11        1


==> plotData/cantileverPrecond/AMG/scaling_NONE/cart_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             1     1     121     100     220     683    25  9.966e-07  9.966e-07  9.966e-07  1.011e-12  6.091e-12    0.00    0.02    0.02 -1.7e+00  1.8e+00     12        5        2      0        7        1
1.0e-01    cartesian             1     2     441     400     840    2563    28  8.676e-07  8.676e-07  8.676e-07  2.098e-13  2.051e-12    0.01    0.03    0.04 -2.1e+00  2.1e+00      0        6        1      0        8        1
1.0e-01    cartesian             1     3    1681    1600    3280    9923    30  6.806e-07  6.806e-07  6.806e-07  5.660e-14  5.518e-13    0.02    0.14    0.16 -2.2e+00  2.3e+00     12        7        2     12        7        2
1.0e-01    cartesian             1     4    6561    6400   12960   39043    31  6.495e-07  6.495e-07  6.495e-07  3.127e-14  3.761e-13    0.07    0.47    0.53 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             1     5   25921   25600   51520  154883    32  6.323e-07  6.323e-07  6.323e-07  1.386e-14  1.918e-13    0.25    1.89    2.14 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             1     6  103041  102400  205440  616963    32  9.882e-07  9.882e-07  9.882e-07  1.064e-14  1.482e-13    1.11    7.55    8.65 -2.2e+00  2.3e+00      0       11        1      0       11        1


==> plotData/cantileverPrecond/AMG/scaling_NONE/cart_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             0     1     121     100     220     683    32  6.511e-07  6.511e-07  6.511e-07  1.606e-12  8.551e-12    0.01    0.02    0.03 -2.7e+00  2.6e+00     12        5        2     12        4       10
1.0e-05    cartesian             0     2     441     400     840    2563    44  8.888e-07  8.888e-07  8.888e-07  6.942e-12  5.322e-11    0.01    0.05    0.06 -4.0e+00  3.5e+00      0        6        1     12        6        2
1.0e-05    cartesian             0     3    1681    1600    3280    9923    43  9.277e-07  9.277e-07  9.277e-07  1.835e-11  6.072e-10    0.02    0.19    0.21 -5.6e+00  4.7e+00     12        7        2     12        7        2
1.0e-05    cartesian             0     4    6561    6400   12960   39043    38  9.223e-07  9.223e-07  9.223e-07  2.839e-12  3.926e-10    0.06    0.61    0.66 -7.7e+00  6.1e+00     12        8        2     12        9       10
1.0e-05    cartesian             0     5   25921   25600   51520  154883    31  9.994e-07  9.994e-07  9.994e-07  4.566e-13  3.216e-10    0.25    2.06    2.31 -1.0e+01  8.0e+00     12        9        2     12       11        2
1.0e-05    cartesian             0     6  103041  102400  205440  616963     1        NaN        NaN        NaN        NaN        NaN    1.13    0.58    1.72      NaN      NaN      0       11        1     12       11        4


==> plotData/cantileverPrecond/AMG/scaling_NONE/cart_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             1     1     121     100     220     683    23  8.104e-07  8.104e-07  8.104e-07  2.402e-13  4.357e-12    0.01    0.02    0.02 -2.0e+00  2.0e+00     12        5        2      0        7        1
1.0e-05    cartesian             1     2     441     400     840    2563    25  5.319e-07  5.319e-07  5.319e-07  5.387e-14  5.344e-12    0.01    0.03    0.04 -3.4e+00  2.8e+00      0        6        1      0        8        1
1.0e-05    cartesian             1     3    1681    1600    3280    9923    26  5.076e-07  5.076e-07  5.076e-07  2.066e-14  8.387e-12    0.03    0.11    0.14 -4.3e+00  3.7e+00     12        7        2      0       10        1
1.0e-05    cartesian             1     4    6561    6400   12960   39043    26  8.277e-07  8.277e-07  8.277e-07  1.412e-14  2.186e-11    0.08    0.43    0.51 -6.7e+00  4.9e+00     12        8        2      0       11        1
1.0e-05    cartesian             1     5   25921   25600   51520  154883    27  7.182e-07  7.182e-07  7.182e-07  7.040e-15  3.219e-11    0.32    1.82    2.14 -8.2e+00  6.5e+00     12        9        2      0       14        1
1.0e-05    cartesian             1     6  103041  102400  205440  616963    27  9.200e-07  9.200e-07  9.200e-07  4.215e-15  6.643e-11    1.34    7.40    8.75 -1.2e+01  8.5e+00      0       11        1      0       15        1


==> plotData/cantileverPrecond/AMG/scaling_NONE/hybrid_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             0     1     118     110     227     691    27  7.364e-07  7.364e-07  7.364e-07  1.850e-13  1.768e-12    0.01    0.02    0.03 -2.0e+00  2.0e+00     12        5        2      0        6        1
1.0e-01       hybrid             0     2     382     391     772    2309    30  6.392e-07  6.392e-07  6.392e-07  8.259e-14  8.156e-13    0.01    0.05    0.06 -2.2e+00  2.2e+00     12        6        2      0        8        1
1.0e-01       hybrid             0     3    1500    1608    3107    9215    30  9.482e-07  9.482e-07  9.482e-07  6.899e-14  7.953e-13    0.03    0.16    0.18 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01       hybrid             0     4    5847    6399   12245   36185    31  9.459e-07  9.459e-07  9.459e-07  2.078e-14  4.074e-13    0.08    0.42    0.51 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             0     5   22983   25543   48525  143017    33  9.843e-07  9.843e-07  9.843e-07  9.459e-15  1.778e-13    0.35    1.90    2.25 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             0     6   91883  102396  194278  572323    34  8.190e-07  8.190e-07  8.190e-07  3.797e-15  7.635e-14    1.68    8.58   10.26 -2.2e+00  2.3e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_NONE/hybrid_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             1     1     118     110     227     691    26  7.085e-07  7.085e-07  7.085e-07  2.881e-13  2.075e-12    0.00    0.02    0.02 -1.8e+00  1.8e+00     12        5        2      0        7        1
1.0e-01       hybrid             1     2     382     391     772    2309    29  8.423e-07  8.423e-07  8.423e-07  1.343e-13  1.149e-12    0.01    0.04    0.05 -2.1e+00  2.1e+00     12        6        2      0        8        1
1.0e-01       hybrid             1     3    1500    1608    3107    9215    31  8.112e-07  8.112e-07  8.112e-07  5.429e-14  6.820e-13    0.03    0.15    0.19 -2.2e+00  2.3e+00     12        8        2      0       10        1
1.0e-01       hybrid             1     4    5847    6399   12245   36185    33  6.308e-07  6.308e-07  6.308e-07  2.745e-14  3.348e-13    0.12    0.57    0.69 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             1     5   22983   25543   48525  143017    35  6.838e-07  6.838e-07  6.838e-07  1.205e-14  1.867e-13    0.53    2.43    2.96 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             1     6   91883  102396  194278  572323    36  7.083e-07  7.083e-07  7.083e-07  7.863e-15  1.024e-13    2.49   11.02   13.51 -2.2e+00  2.3e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_NONE/hybrid_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             0     1     118     110     227     691    33  7.108e-07  7.108e-07  7.108e-07  1.902e-13  2.538e-11    0.02    0.03    0.05 -3.2e+00  2.5e+00     12        5        2     12        3        3
1.0e-05       hybrid             0     2     382     391     772    2309    44  9.403e-07  9.403e-07  9.403e-07  2.458e-13  1.783e-11    0.01    0.05    0.06 -3.7e+00  3.3e+00     12        6        2     12        4        2
1.0e-05       hybrid             0     3    1500    1608    3107    9215    45  7.865e-07  7.865e-07  7.865e-07  5.606e-14  1.936e-11    0.02    0.16    0.18 -5.3e+00  4.5e+00     12        8        2     12        4       16
1.0e-05       hybrid             0     4    5847    6399   12245   36185    46  8.276e-07  8.276e-07  8.276e-07  2.929e-14  2.765e-11    0.08    0.58    0.66 -7.3e+00  6.9e+00     12        9        2     12        5        5
1.0e-05       hybrid             0     5   22983   25543   48525  143017    40  7.898e-07  7.898e-07  7.898e-07  9.146e-15  4.687e-11    0.28    2.21    2.49 -9.6e+00  8.7e+00     12       10        2     12        6        2
1.0e-05       hybrid             0     6   91883  102396  194278  572323    37  9.265e-07  9.265e-07  9.265e-07  2.065e-15  6.663e-11    1.39    8.99   10.38 -1.3e+01  1.1e+01      0       12        1     12        8        2


==> plotData/cantileverPrecond/AMG/scaling_NONE/hybrid_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             1     1     118     110     227     691    24  8.753e-07  8.753e-07  8.753e-07  2.181e-13  1.110e-11    0.01    0.02    0.02 -2.1e+00  2.0e+00     12        5        2      0        7        1
1.0e-05       hybrid             1     2     382     391     772    2309    26  8.603e-07  8.603e-07  8.603e-07  8.256e-14  1.603e-11    0.01    0.03    0.04 -2.8e+00  2.7e+00     12        6        2      0        8        1
1.0e-05       hybrid             1     3    1500    1608    3107    9215    28  5.944e-07  5.944e-07  5.944e-07  2.644e-14  1.070e-11    0.03    0.14    0.17 -4.2e+00  3.6e+00     12        8        2      0        9        1
1.0e-05       hybrid             1     4    5847    6399   12245   36185    29  9.408e-07  9.408e-07  9.408e-07  1.884e-14  2.526e-11    0.12    0.52    0.63 -6.2e+00  5.7e+00     12        9        2      0       11        1
1.0e-05       hybrid             1     5   22983   25543   48525  143017    31  9.497e-07  9.497e-07  9.497e-07  6.744e-15  4.437e-11    0.48    2.10    2.59 -7.9e+00  6.7e+00     12       10        2      0       13        1
1.0e-05       hybrid             1     6   91883  102396  194278  572323    33  6.780e-07  6.780e-07  6.780e-07  2.517e-15  4.644e-11    2.37   10.47   12.83 -1.2e+01  9.6e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_NONE/linearSolverReport_AMG_scaling_NONE.txt <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    26  6.771e-07  6.771e-07  6.771e-07  2.338e-13  1.648e-12    0.05    0.03    0.09 -1.9e+00  2.0e+00     12        5        2     12        5        2
1.0e-01    cartesian             0     2     441     400     840    2563    28  9.098e-07  9.098e-07  9.098e-07  2.314e-13  2.688e-12    0.01    0.04    0.05 -2.2e+00  2.2e+00      0        6        1     12        7        2
1.0e-01    cartesian             0     3    1681    1600    3280    9923    29  9.062e-07  9.062e-07  9.062e-07  1.096e-13  1.269e-12    0.02    0.11    0.13 -2.3e+00  2.3e+00     12        7        2      0        8        1
1.0e-01    cartesian             0     4    6561    6400   12960   39043    30  9.390e-07  9.390e-07  9.390e-07  3.216e-14  4.987e-13    0.05    0.37    0.43 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             0     5   25921   25600   51520  154883    31  8.213e-07  8.213e-07  8.213e-07  2.541e-14  3.249e-13    0.18    1.49    1.67 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             0     6  103041  102400  205440  616963    32  6.703e-07  6.703e-07  6.703e-07  6.273e-15  9.521e-14    0.78    6.70    7.47 -2.2e+00  2.3e+00      0       11        1      0       11        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             1     1     121     100     220     683    25  9.966e-07  9.966e-07  9.966e-07  1.011e-12  6.091e-12    0.00    0.02    0.02 -1.7e+00  1.8e+00     12        5        2      0        7        1
1.0e-01    cartesian             1     2     441     400     840    2563    28  8.676e-07  8.676e-07  8.676e-07  2.098e-13  2.051e-12    0.01    0.03    0.04 -2.1e+00  2.1e+00      0        6        1      0        8        1
1.0e-01    cartesian             1     3    1681    1600    3280    9923    30  6.806e-07  6.806e-07  6.806e-07  5.660e-14  5.518e-13    0.02    0.14    0.16 -2.2e+00  2.3e+00     12        7        2     12        7        2
1.0e-01    cartesian             1     4    6561    6400   12960   39043    31  6.495e-07  6.495e-07  6.495e-07  3.127e-14  3.761e-13    0.07    0.47    0.53 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             1     5   25921   25600   51520  154883    32  6.323e-07  6.323e-07  6.323e-07  1.386e-14  1.918e-13    0.25    1.89    2.14 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             1     6  103041  102400  205440  616963    32  9.882e-07  9.882e-07  9.882e-07  1.064e-14  1.482e-13    1.11    7.55    8.65 -2.2e+00  2.3e+00      0       11        1      0       11        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             0     1     121     100     220     683    28  8.564e-07  8.564e-07  8.564e-07  3.144e-13  3.491e-12    0.00    0.02    0.02 -1.7e+00  2.6e+00      0        5        1     12        6        2
1.0e-01       skewed             0     2     441     400     840    2563    31  7.704e-07  7.704e-07  7.704e-07  7.882e-14  1.038e-12    0.01    0.03    0.04 -2.1e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             0     3    1681    1600    3280    9923    31  9.306e-07  9.306e-07  9.306e-07  5.579e-14  1.045e-12    0.03    0.12    0.15 -2.7e+00  2.9e+00     12        8        2      0       10        1
1.0e-01       skewed             0     4    6561    6400   12960   39043    32  8.165e-07  8.165e-07  8.165e-07  1.874e-14  3.747e-12    0.08    0.46    0.54 -2.7e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             0     5   25921   25600   51520  154883    33  8.037e-07  8.037e-07  8.037e-07  1.035e-14  1.295e-12    0.33    1.85    2.18 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             0     6  103041  102400  205440  616963    33  9.846e-07  9.846e-07  9.846e-07  6.867e-15  1.759e-12    1.29    7.49    8.79 -2.6e+00  2.7e+00     12       12        2      0       13        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             1     1     121     100     220     683    26  7.890e-07  7.890e-07  7.890e-07  6.541e-13  4.776e-12    0.00    0.01    0.02 -1.5e+00  2.4e+00      0        5        1      0        6        1
1.0e-01       skewed             1     2     441     400     840    2563    30  7.931e-07  7.931e-07  7.931e-07  1.465e-13  1.648e-12    0.01    0.03    0.04 -2.0e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             1     3    1681    1600    3280    9923    32  6.587e-07  6.587e-07  6.587e-07  5.619e-14  6.363e-13    0.03    0.15    0.18 -2.7e+00  2.8e+00     12        8        2      0        9        1
1.0e-01       skewed             1     4    6561    6400   12960   39043    33  7.634e-07  7.634e-07  7.634e-07  3.595e-14  4.827e-12    0.11    0.57    0.68 -2.6e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             1     5   25921   25600   51520  154883    34  8.996e-07  8.996e-07  8.996e-07  1.982e-14  1.626e-12    0.40    2.23    2.63 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             1     6  103041  102400  205440  616963    35  7.238e-07  7.238e-07  7.238e-07  6.871e-15  1.823e-12    1.69    9.52   11.21 -2.6e+00  2.7e+00     12       12        2      0       13        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             0     1     202     100     301    1007    28  7.048e-07  7.048e-07  7.048e-07  2.888e-13  2.430e-12    0.01    0.03    0.03 -2.0e+00  2.1e+00      0        6        1     12        6        3
1.0e-01  polymesher1             0     2     802     400    1201    4007    30  6.965e-07  6.965e-07  6.965e-07  1.084e-13  1.015e-12    0.02    0.07    0.09 -1.8e+00  2.0e+00     12        7        2      0        9        1
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    31  7.280e-07  7.280e-07  7.280e-07  4.420e-14  5.739e-13    0.06    0.27    0.33 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    31  8.006e-07  8.006e-07  8.006e-07  1.984e-14  3.130e-13    0.23    1.02    1.25 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    33  8.930e-07  8.930e-07  8.930e-07  8.930e-15  1.707e-13    0.95    4.52    5.48 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    35  9.525e-07  9.525e-07  9.525e-07  3.411e-15  1.190e-13    4.89   20.87   25.76 -2.2e+00  2.3e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             1     1     202     100     301    1007    27  8.302e-07  8.302e-07  8.302e-07  5.880e-13  4.396e-12    0.01    0.02    0.02 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-01  polymesher1             1     2     802     400    1201    4007    29  9.626e-07  9.626e-07  9.626e-07  1.559e-13  1.688e-12    0.02    0.09    0.11 -1.8e+00  1.9e+00     12        7        2      0        9        1
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    31  9.916e-07  9.916e-07  9.916e-07  9.853e-14  9.119e-13    0.09    0.31    0.40 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    32  8.220e-07  8.220e-07  8.220e-07  3.237e-14  3.703e-13    0.28    1.28    1.56 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    34  8.894e-07  8.894e-07  8.894e-07  1.742e-14  2.192e-13    1.21    5.41    6.62 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    36  9.631e-07  9.631e-07  9.631e-07  6.538e-15  1.248e-13    5.91   23.09   29.00 -2.2e+00  2.3e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             0     1     202     100     301    1007    27  5.005e-07  5.005e-07  5.005e-07  2.080e-13  1.585e-12    0.01    0.02    0.03 -1.6e+00  1.9e+00      0        6        1     12        6        2
1.0e-01 polymesher20             0     2     802     400    1201    4007    28  6.194e-07  6.194e-07  6.194e-07  1.100e-13  9.377e-13    0.01    0.06    0.08 -2.0e+00  2.1e+00     12        7        2      0        9        1
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    30  6.148e-07  6.148e-07  6.148e-07  5.339e-14  5.796e-13    0.05    0.24    0.30 -2.2e+00  2.2e+00     12        8        2      0       10        1
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    31  7.530e-07  7.530e-07  7.530e-07  2.207e-14  3.467e-13    0.24    1.02    1.25 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    32  8.237e-07  8.237e-07  8.237e-07  1.037e-14  2.230e-13    1.03    4.29    5.32 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    33  9.688e-07  9.688e-07  9.688e-07  5.181e-15  1.427e-13    4.87   19.06   23.93 -2.2e+00  2.3e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             1     1     202     100     301    1007    26  5.987e-07  5.987e-07  5.987e-07  3.735e-13  2.434e-12    0.01    0.02    0.02 -1.4e+00  1.7e+00      0        6        1      0        8        1
1.0e-01 polymesher20             1     2     802     400    1201    4007    34  6.080e-07  6.080e-07  6.080e-07  5.806e-13  3.522e-12    0.02    0.11    0.13 -1.9e+00  1.9e+00     12        7        2      0        8        1
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    30  8.066e-07  8.066e-07  8.066e-07  6.913e-14  7.332e-13    0.09    0.35    0.44 -2.2e+00  2.2e+00     12        8        2     12        9        2
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    32  7.119e-07  7.119e-07  7.119e-07  2.500e-14  2.976e-13    0.36    1.17    1.53 -2.2e+00  2.2e+00      0       10        1      0       11        1
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    33  8.598e-07  8.598e-07  8.598e-07  1.884e-14  2.329e-13    1.19    4.96    6.15 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    39  7.867e-07  7.867e-07  7.867e-07  2.488e-14  2.083e-13    5.60   23.61   29.21 -2.2e+00  2.3e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             0     1     118     110     227     691    27  7.364e-07  7.364e-07  7.364e-07  1.850e-13  1.768e-12    0.01    0.02    0.03 -2.0e+00  2.0e+00     12        5        2      0        6        1
1.0e-01       hybrid             0     2     382     391     772    2309    30  6.392e-07  6.392e-07  6.392e-07  8.259e-14  8.156e-13    0.01    0.05    0.06 -2.2e+00  2.2e+00     12        6        2      0        8        1
1.0e-01       hybrid             0     3    1500    1608    3107    9215    30  9.482e-07  9.482e-07  9.482e-07  6.899e-14  7.953e-13    0.03    0.16    0.18 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01       hybrid             0     4    5847    6399   12245   36185    31  9.459e-07  9.459e-07  9.459e-07  2.078e-14  4.074e-13    0.08    0.42    0.51 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             0     5   22983   25543   48525  143017    33  9.843e-07  9.843e-07  9.843e-07  9.459e-15  1.778e-13    0.35    1.90    2.25 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             0     6   91883  102396  194278  572323    34  8.190e-07  8.190e-07  8.190e-07  3.797e-15  7.635e-14    1.68    8.58   10.26 -2.2e+00  2.3e+00      0       12        1      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             1     1     118     110     227     691    26  7.085e-07  7.085e-07  7.085e-07  2.881e-13  2.075e-12    0.00    0.02    0.02 -1.8e+00  1.8e+00     12        5        2      0        7        1
1.0e-01       hybrid             1     2     382     391     772    2309    29  8.423e-07  8.423e-07  8.423e-07  1.343e-13  1.149e-12    0.01    0.04    0.05 -2.1e+00  2.1e+00     12        6        2      0        8        1
1.0e-01       hybrid             1     3    1500    1608    3107    9215    31  8.112e-07  8.112e-07  8.112e-07  5.429e-14  6.820e-13    0.03    0.15    0.19 -2.2e+00  2.3e+00     12        8        2      0       10        1
1.0e-01       hybrid             1     4    5847    6399   12245   36185    33  6.308e-07  6.308e-07  6.308e-07  2.745e-14  3.348e-13    0.12    0.57    0.69 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             1     5   22983   25543   48525  143017    35  6.838e-07  6.838e-07  6.838e-07  1.205e-14  1.867e-13    0.53    2.43    2.96 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             1     6   91883  102396  194278  572323    36  7.083e-07  7.083e-07  7.083e-07  7.863e-15  1.024e-13    2.49   11.02   13.51 -2.2e+00  2.3e+00      0       12        1      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             0     1     121     100     220     683    32  6.511e-07  6.511e-07  6.511e-07  1.606e-12  8.551e-12    0.01    0.02    0.03 -2.7e+00  2.6e+00     12        5        2     12        4       10
1.0e-05    cartesian             0     2     441     400     840    2563    44  8.888e-07  8.888e-07  8.888e-07  6.942e-12  5.322e-11    0.01    0.05    0.06 -4.0e+00  3.5e+00      0        6        1     12        6        2
1.0e-05    cartesian             0     3    1681    1600    3280    9923    43  9.277e-07  9.277e-07  9.277e-07  1.835e-11  6.072e-10    0.02    0.19    0.21 -5.6e+00  4.7e+00     12        7        2     12        7        2
1.0e-05    cartesian             0     4    6561    6400   12960   39043    38  9.223e-07  9.223e-07  9.223e-07  2.839e-12  3.926e-10    0.06    0.61    0.66 -7.7e+00  6.1e+00     12        8        2     12        9       10
1.0e-05    cartesian             0     5   25921   25600   51520  154883    31  9.994e-07  9.994e-07  9.994e-07  4.566e-13  3.216e-10    0.25    2.06    2.31 -1.0e+01  8.0e+00     12        9        2     12       11        2
1.0e-05    cartesian             0     6  103041  102400  205440  616963     1        NaN        NaN        NaN        NaN        NaN    1.13    0.58    1.72      NaN      NaN      0       11        1     12       11        4
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             1     1     121     100     220     683    23  8.104e-07  8.104e-07  8.104e-07  2.402e-13  4.357e-12    0.01    0.02    0.02 -2.0e+00  2.0e+00     12        5        2      0        7        1
1.0e-05    cartesian             1     2     441     400     840    2563    25  5.319e-07  5.319e-07  5.319e-07  5.387e-14  5.344e-12    0.01    0.03    0.04 -3.4e+00  2.8e+00      0        6        1      0        8        1
1.0e-05    cartesian             1     3    1681    1600    3280    9923    26  5.076e-07  5.076e-07  5.076e-07  2.066e-14  8.387e-12    0.03    0.11    0.14 -4.3e+00  3.7e+00     12        7        2      0       10        1
1.0e-05    cartesian             1     4    6561    6400   12960   39043    26  8.277e-07  8.277e-07  8.277e-07  1.412e-14  2.186e-11    0.08    0.43    0.51 -6.7e+00  4.9e+00     12        8        2      0       11        1
1.0e-05    cartesian             1     5   25921   25600   51520  154883    27  7.182e-07  7.182e-07  7.182e-07  7.040e-15  3.219e-11    0.32    1.82    2.14 -8.2e+00  6.5e+00     12        9        2      0       14        1
1.0e-05    cartesian             1     6  103041  102400  205440  616963    27  9.200e-07  9.200e-07  9.200e-07  4.215e-15  6.643e-11    1.34    7.40    8.75 -1.2e+01  8.5e+00      0       11        1      0       15        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             0     1     121     100     220     683    32  5.989e-07  5.989e-07  5.989e-07  1.303e-13  6.544e-12    0.00    0.02    0.02 -2.2e+00  4.1e+00      0        5        1      0        4        1
1.0e-05       skewed             0     2     441     400     840    2563    47  8.708e-07  8.708e-07  8.708e-07  1.026e-12  1.588e-11    0.01    0.05    0.06 -3.3e+00  5.1e+00      0        7        1     12        5        6
1.0e-05       skewed             0     3    1681    1600    3280    9923    64  9.006e-07  9.006e-07  9.006e-07  1.534e-12  5.986e-11    0.02    0.28    0.30 -6.5e+00  6.9e+00     12        8        2     12        6       12
1.0e-05       skewed             0     4    6561    6400   12960   39043    50  9.504e-07  9.504e-07  9.504e-07  1.250e-12  1.039e-10    0.07    0.68    0.75 -9.0e+00  7.9e+00     12        9        2     12        7        8
1.0e-05       skewed             0     5   25921   25600   51520  154883    35  9.035e-07  9.035e-07  9.035e-07  1.459e-13  8.227e-11    0.26    2.05    2.30 -1.2e+01  9.8e+00     12       11        2     12        9        2
1.0e-05       skewed             0     6  103041  102400  205440  616963    35  6.442e-07  6.442e-07  6.442e-07  1.706e-15  8.185e-11    1.14    8.21    9.35 -1.6e+01  1.2e+01     12       12        2     12       11        4
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             1     1     121     100     220     683    25  6.260e-07  6.260e-07  6.260e-07  1.412e-13  3.225e-12    0.00    0.01    0.02 -1.9e+00  3.0e+00      0        5        1      0        7        1
1.0e-05       skewed             1     2     441     400     840    2563    27  7.845e-07  7.845e-07  7.845e-07  4.972e-14  8.092e-12    0.01    0.03    0.04 -2.7e+00  4.0e+00      0        7        1      0        7        1
1.0e-05       skewed             1     3    1681    1600    3280    9923    28  8.654e-07  8.654e-07  8.654e-07  3.053e-14  1.531e-11    0.03    0.14    0.17 -5.2e+00  5.3e+00     12        8        2      0       10        1
1.0e-05       skewed             1     4    6561    6400   12960   39043    29  9.902e-07  9.902e-07  9.902e-07  1.608e-14  2.193e-11    0.10    0.50    0.60 -7.1e+00  6.2e+00     12        9        2     12       11        2
1.0e-05       skewed             1     5   25921   25600   51520  154883    31  6.431e-07  6.431e-07  6.431e-07  5.553e-15  3.352e-11    0.36    2.18    2.54 -1.0e+01  8.0e+00     12       11        2      0       13        1
1.0e-05       skewed             1     6  103041  102400  205440  616963    31  8.972e-07  8.972e-07  8.972e-07  3.901e-15  8.808e-11    1.71    9.02   10.73 -1.3e+01  1.0e+01     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             0     1     202     100     301    1007    27  8.554e-07  8.554e-07  8.554e-07  2.595e-13  1.277e-11    0.01    0.02    0.03 -2.5e+00  2.7e+00      0        6        1     12        5        2
1.0e-05  polymesher1             0     2     802     400    1201    4007    29  7.374e-07  7.374e-07  7.374e-07  6.125e-14  1.771e-11    0.02    0.07    0.08 -2.6e+00  2.5e+00     12        7        2     12        6        4
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    31  6.917e-07  6.917e-07  6.917e-07  1.660e-14  2.443e-11    0.05    0.26    0.31 -5.5e+00  4.0e+00     12        8        2      0        8        1
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    32  6.817e-07  6.817e-07  6.817e-07  7.228e-15  4.511e-11    0.21    1.09    1.29 -7.1e+00  5.2e+00      0       10        1     12        8        3
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    34  9.375e-07  9.375e-07  9.375e-07  4.281e-15  7.034e-11    0.93    4.65    5.58 -1.0e+01  8.0e+00      0       11        1     12        9        4
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    38  7.294e-07  7.294e-07  7.294e-07  1.997e-15  6.274e-11    4.52   21.45   25.96 -1.3e+01  8.0e+00     12       12        2     12        9       33
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             1     1     202     100     301    1007    26  5.737e-07  5.737e-07  5.737e-07  2.080e-13  4.592e-12    0.01    0.02    0.03 -2.0e+00  2.2e+00      0        6        1      0        6        1
1.0e-05  polymesher1             1     2     802     400    1201    4007    27  9.831e-07  9.831e-07  9.831e-07  1.223e-13  1.312e-11    0.02    0.07    0.09 -2.5e+00  2.3e+00     12        7        2     12        7        3
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    29  7.341e-07  7.341e-07  7.341e-07  2.607e-14  1.474e-11    0.06    0.26    0.32 -4.5e+00  3.6e+00     12        8        2      0        9        1
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    30  7.284e-07  7.284e-07  7.284e-07  1.094e-14  2.766e-11    0.27    1.15    1.42 -6.1e+00  4.8e+00      0       10        1      0       12        1
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    32  8.119e-07  8.119e-07  8.119e-07  5.169e-15  5.540e-11    1.17    5.10    6.27 -8.3e+00  6.7e+00      0       11        1      0       13        1
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    35  7.683e-07  7.683e-07  7.683e-07  2.447e-15  5.982e-11    6.43   23.72   30.15 -1.2e+01  7.2e+00     12       12        2     12       14        2
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             0     1     202     100     301    1007    26  6.427e-07  6.427e-07  6.427e-07  1.663e-13  4.622e-12    0.02    0.03    0.05 -2.0e+00  2.3e+00      0        6        1     12        4        3
1.0e-05 polymesher20             0     2     802     400    1201    4007    27  6.273e-07  6.273e-07  6.273e-07  5.606e-14  1.121e-11    0.01    0.06    0.07 -3.1e+00  2.9e+00     12        7        2      0        5        1
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    29  7.941e-07  7.941e-07  7.941e-07  2.329e-14  2.234e-11    0.06    0.29    0.34 -5.5e+00  4.2e+00     12        8        2     12        5        7
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    31  7.074e-07  7.074e-07  7.074e-07  8.537e-15  2.830e-11    0.20    0.94    1.14 -7.2e+00  5.0e+00      0       10        1     12        6        3
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    33  6.396e-07  6.396e-07  6.396e-07  3.889e-15  6.561e-11    0.91    4.10    5.01 -9.8e+00  6.8e+00     12       11        2     12        6        5
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    34  8.231e-07  8.231e-07  8.231e-07  2.673e-15  9.494e-11    4.54   17.90   22.44 -1.3e+01  9.7e+00     12       12        2     12        7        4
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             1     1     202     100     301    1007    25  5.361e-07  5.361e-07  5.361e-07  1.468e-13  3.163e-12    0.01    0.02    0.03 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-05 polymesher20             1     2     802     400    1201    4007    26  8.307e-07  8.307e-07  8.307e-07  3.031e-13  9.923e-12    0.03    0.07    0.09 -2.6e+00  2.2e+00     12        7        2      0        8        1
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    27  9.386e-07  9.386e-07  9.386e-07  3.972e-14  1.588e-11    0.06    0.24    0.30 -4.6e+00  3.6e+00     12        8        2     12        8        5
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    29  7.976e-07  7.976e-07  7.976e-07  1.513e-14  2.160e-11    0.24    0.98    1.22 -6.6e+00  4.7e+00      0       10        1      0       10        1
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    31  6.885e-07  6.885e-07  6.885e-07  6.344e-15  4.620e-11    1.10    4.65    5.75 -8.4e+00  6.3e+00     12       11        2      0       12        1
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    31  6.120e-07  6.120e-07  6.120e-07  7.386e-15  5.296e-11    5.75   19.12   24.87 -9.5e+00  7.4e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             0     1     118     110     227     691    33  7.108e-07  7.108e-07  7.108e-07  1.902e-13  2.538e-11    0.02    0.03    0.05 -3.2e+00  2.5e+00     12        5        2     12        3        3
1.0e-05       hybrid             0     2     382     391     772    2309    44  9.403e-07  9.403e-07  9.403e-07  2.458e-13  1.783e-11    0.01    0.05    0.06 -3.7e+00  3.3e+00     12        6        2     12        4        2
1.0e-05       hybrid             0     3    1500    1608    3107    9215    45  7.865e-07  7.865e-07  7.865e-07  5.606e-14  1.936e-11    0.02    0.16    0.18 -5.3e+00  4.5e+00     12        8        2     12        4       16
1.0e-05       hybrid             0     4    5847    6399   12245   36185    46  8.276e-07  8.276e-07  8.276e-07  2.929e-14  2.765e-11    0.08    0.58    0.66 -7.3e+00  6.9e+00     12        9        2     12        5        5
1.0e-05       hybrid             0     5   22983   25543   48525  143017    40  7.898e-07  7.898e-07  7.898e-07  9.146e-15  4.687e-11    0.28    2.21    2.49 -9.6e+00  8.7e+00     12       10        2     12        6        2
1.0e-05       hybrid             0     6   91883  102396  194278  572323    37  9.265e-07  9.265e-07  9.265e-07  2.065e-15  6.663e-11    1.39    8.99   10.38 -1.3e+01  1.1e+01      0       12        1     12        8        2
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             1     1     118     110     227     691    24  8.753e-07  8.753e-07  8.753e-07  2.181e-13  1.110e-11    0.01    0.02    0.02 -2.1e+00  2.0e+00     12        5        2      0        7        1
1.0e-05       hybrid             1     2     382     391     772    2309    26  8.603e-07  8.603e-07  8.603e-07  8.256e-14  1.603e-11    0.01    0.03    0.04 -2.8e+00  2.7e+00     12        6        2      0        8        1
1.0e-05       hybrid             1     3    1500    1608    3107    9215    28  5.944e-07  5.944e-07  5.944e-07  2.644e-14  1.070e-11    0.03    0.14    0.17 -4.2e+00  3.6e+00     12        8        2      0        9        1
1.0e-05       hybrid             1     4    5847    6399   12245   36185    29  9.408e-07  9.408e-07  9.408e-07  1.884e-14  2.526e-11    0.12    0.52    0.63 -6.2e+00  5.7e+00     12        9        2      0       11        1
1.0e-05       hybrid             1     5   22983   25543   48525  143017    31  9.497e-07  9.497e-07  9.497e-07  6.744e-15  4.437e-11    0.48    2.10    2.59 -7.9e+00  6.7e+00     12       10        2      0       13        1
1.0e-05       hybrid             1     6   91883  102396  194278  572323    33  6.780e-07  6.780e-07  6.780e-07  2.517e-15  4.644e-11    2.37   10.47   12.83 -1.2e+01  9.6e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_NONE/poly01_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             0     1     202     100     301    1007    28  7.048e-07  7.048e-07  7.048e-07  2.888e-13  2.430e-12    0.01    0.03    0.03 -2.0e+00  2.1e+00      0        6        1     12        6        3
1.0e-01  polymesher1             0     2     802     400    1201    4007    30  6.965e-07  6.965e-07  6.965e-07  1.084e-13  1.015e-12    0.02    0.07    0.09 -1.8e+00  2.0e+00     12        7        2      0        9        1
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    31  7.280e-07  7.280e-07  7.280e-07  4.420e-14  5.739e-13    0.06    0.27    0.33 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    31  8.006e-07  8.006e-07  8.006e-07  1.984e-14  3.130e-13    0.23    1.02    1.25 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    33  8.930e-07  8.930e-07  8.930e-07  8.930e-15  1.707e-13    0.95    4.52    5.48 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    35  9.525e-07  9.525e-07  9.525e-07  3.411e-15  1.190e-13    4.89   20.87   25.76 -2.2e+00  2.3e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_NONE/poly01_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             1     1     202     100     301    1007    27  8.302e-07  8.302e-07  8.302e-07  5.880e-13  4.396e-12    0.01    0.02    0.02 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-01  polymesher1             1     2     802     400    1201    4007    29  9.626e-07  9.626e-07  9.626e-07  1.559e-13  1.688e-12    0.02    0.09    0.11 -1.8e+00  1.9e+00     12        7        2      0        9        1
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    31  9.916e-07  9.916e-07  9.916e-07  9.853e-14  9.119e-13    0.09    0.31    0.40 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    32  8.220e-07  8.220e-07  8.220e-07  3.237e-14  3.703e-13    0.28    1.28    1.56 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    34  8.894e-07  8.894e-07  8.894e-07  1.742e-14  2.192e-13    1.21    5.41    6.62 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    36  9.631e-07  9.631e-07  9.631e-07  6.538e-15  1.248e-13    5.91   23.09   29.00 -2.2e+00  2.3e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_NONE/poly01_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             0     1     202     100     301    1007    27  8.554e-07  8.554e-07  8.554e-07  2.595e-13  1.277e-11    0.01    0.02    0.03 -2.5e+00  2.7e+00      0        6        1     12        5        2
1.0e-05  polymesher1             0     2     802     400    1201    4007    29  7.374e-07  7.374e-07  7.374e-07  6.125e-14  1.771e-11    0.02    0.07    0.08 -2.6e+00  2.5e+00     12        7        2     12        6        4
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    31  6.917e-07  6.917e-07  6.917e-07  1.660e-14  2.443e-11    0.05    0.26    0.31 -5.5e+00  4.0e+00     12        8        2      0        8        1
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    32  6.817e-07  6.817e-07  6.817e-07  7.228e-15  4.511e-11    0.21    1.09    1.29 -7.1e+00  5.2e+00      0       10        1     12        8        3
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    34  9.375e-07  9.375e-07  9.375e-07  4.281e-15  7.034e-11    0.93    4.65    5.58 -1.0e+01  8.0e+00      0       11        1     12        9        4
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    38  7.294e-07  7.294e-07  7.294e-07  1.997e-15  6.274e-11    4.52   21.45   25.96 -1.3e+01  8.0e+00     12       12        2     12        9       33


==> plotData/cantileverPrecond/AMG/scaling_NONE/poly01_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             1     1     202     100     301    1007    26  5.737e-07  5.737e-07  5.737e-07  2.080e-13  4.592e-12    0.01    0.02    0.03 -2.0e+00  2.2e+00      0        6        1      0        6        1
1.0e-05  polymesher1             1     2     802     400    1201    4007    27  9.831e-07  9.831e-07  9.831e-07  1.223e-13  1.312e-11    0.02    0.07    0.09 -2.5e+00  2.3e+00     12        7        2     12        7        3
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    29  7.341e-07  7.341e-07  7.341e-07  2.607e-14  1.474e-11    0.06    0.26    0.32 -4.5e+00  3.6e+00     12        8        2      0        9        1
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    30  7.284e-07  7.284e-07  7.284e-07  1.094e-14  2.766e-11    0.27    1.15    1.42 -6.1e+00  4.8e+00      0       10        1      0       12        1
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    32  8.119e-07  8.119e-07  8.119e-07  5.169e-15  5.540e-11    1.17    5.10    6.27 -8.3e+00  6.7e+00      0       11        1      0       13        1
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    35  7.683e-07  7.683e-07  7.683e-07  2.447e-15  5.982e-11    6.43   23.72   30.15 -1.2e+01  7.2e+00     12       12        2     12       14        2


==> plotData/cantileverPrecond/AMG/scaling_NONE/poly20_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             0     1     202     100     301    1007    27  5.005e-07  5.005e-07  5.005e-07  2.080e-13  1.585e-12    0.01    0.02    0.03 -1.6e+00  1.9e+00      0        6        1     12        6        2
1.0e-01 polymesher20             0     2     802     400    1201    4007    28  6.194e-07  6.194e-07  6.194e-07  1.100e-13  9.377e-13    0.01    0.06    0.08 -2.0e+00  2.1e+00     12        7        2      0        9        1
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    30  6.148e-07  6.148e-07  6.148e-07  5.339e-14  5.796e-13    0.05    0.24    0.30 -2.2e+00  2.2e+00     12        8        2      0       10        1
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    31  7.530e-07  7.530e-07  7.530e-07  2.207e-14  3.467e-13    0.24    1.02    1.25 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    32  8.237e-07  8.237e-07  8.237e-07  1.037e-14  2.230e-13    1.03    4.29    5.32 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    33  9.688e-07  9.688e-07  9.688e-07  5.181e-15  1.427e-13    4.87   19.06   23.93 -2.2e+00  2.3e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_NONE/poly20_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             1     1     202     100     301    1007    26  5.987e-07  5.987e-07  5.987e-07  3.735e-13  2.434e-12    0.01    0.02    0.02 -1.4e+00  1.7e+00      0        6        1      0        8        1
1.0e-01 polymesher20             1     2     802     400    1201    4007    34  6.080e-07  6.080e-07  6.080e-07  5.806e-13  3.522e-12    0.02    0.11    0.13 -1.9e+00  1.9e+00     12        7        2      0        8        1
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    30  8.066e-07  8.066e-07  8.066e-07  6.913e-14  7.332e-13    0.09    0.35    0.44 -2.2e+00  2.2e+00     12        8        2     12        9        2
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    32  7.119e-07  7.119e-07  7.119e-07  2.500e-14  2.976e-13    0.36    1.17    1.53 -2.2e+00  2.2e+00      0       10        1      0       11        1
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    33  8.598e-07  8.598e-07  8.598e-07  1.884e-14  2.329e-13    1.19    4.96    6.15 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    39  7.867e-07  7.867e-07  7.867e-07  2.488e-14  2.083e-13    5.60   23.61   29.21 -2.2e+00  2.3e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_NONE/poly20_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             0     1     202     100     301    1007    26  6.427e-07  6.427e-07  6.427e-07  1.663e-13  4.622e-12    0.02    0.03    0.05 -2.0e+00  2.3e+00      0        6        1     12        4        3
1.0e-05 polymesher20             0     2     802     400    1201    4007    27  6.273e-07  6.273e-07  6.273e-07  5.606e-14  1.121e-11    0.01    0.06    0.07 -3.1e+00  2.9e+00     12        7        2      0        5        1
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    29  7.941e-07  7.941e-07  7.941e-07  2.329e-14  2.234e-11    0.06    0.29    0.34 -5.5e+00  4.2e+00     12        8        2     12        5        7
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    31  7.074e-07  7.074e-07  7.074e-07  8.537e-15  2.830e-11    0.20    0.94    1.14 -7.2e+00  5.0e+00      0       10        1     12        6        3
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    33  6.396e-07  6.396e-07  6.396e-07  3.889e-15  6.561e-11    0.91    4.10    5.01 -9.8e+00  6.8e+00     12       11        2     12        6        5
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    34  8.231e-07  8.231e-07  8.231e-07  2.673e-15  9.494e-11    4.54   17.90   22.44 -1.3e+01  9.7e+00     12       12        2     12        7        4


==> plotData/cantileverPrecond/AMG/scaling_NONE/poly20_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             1     1     202     100     301    1007    25  5.361e-07  5.361e-07  5.361e-07  1.468e-13  3.163e-12    0.01    0.02    0.03 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-05 polymesher20             1     2     802     400    1201    4007    26  8.307e-07  8.307e-07  8.307e-07  3.031e-13  9.923e-12    0.03    0.07    0.09 -2.6e+00  2.2e+00     12        7        2      0        8        1
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    27  9.386e-07  9.386e-07  9.386e-07  3.972e-14  1.588e-11    0.06    0.24    0.30 -4.6e+00  3.6e+00     12        8        2     12        8        5
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    29  7.976e-07  7.976e-07  7.976e-07  1.513e-14  2.160e-11    0.24    0.98    1.22 -6.6e+00  4.7e+00      0       10        1      0       10        1
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    31  6.885e-07  6.885e-07  6.885e-07  6.344e-15  4.620e-11    1.10    4.65    5.75 -8.4e+00  6.3e+00     12       11        2      0       12        1
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    31  6.120e-07  6.120e-07  6.120e-07  7.386e-15  5.296e-11    5.75   19.12   24.87 -9.5e+00  7.4e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_NONE/skew_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             0     1     121     100     220     683    28  8.564e-07  8.564e-07  8.564e-07  3.144e-13  3.491e-12    0.00    0.02    0.02 -1.7e+00  2.6e+00      0        5        1     12        6        2
1.0e-01       skewed             0     2     441     400     840    2563    31  7.704e-07  7.704e-07  7.704e-07  7.882e-14  1.038e-12    0.01    0.03    0.04 -2.1e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             0     3    1681    1600    3280    9923    31  9.306e-07  9.306e-07  9.306e-07  5.579e-14  1.045e-12    0.03    0.12    0.15 -2.7e+00  2.9e+00     12        8        2      0       10        1
1.0e-01       skewed             0     4    6561    6400   12960   39043    32  8.165e-07  8.165e-07  8.165e-07  1.874e-14  3.747e-12    0.08    0.46    0.54 -2.7e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             0     5   25921   25600   51520  154883    33  8.037e-07  8.037e-07  8.037e-07  1.035e-14  1.295e-12    0.33    1.85    2.18 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             0     6  103041  102400  205440  616963    33  9.846e-07  9.846e-07  9.846e-07  6.867e-15  1.759e-12    1.29    7.49    8.79 -2.6e+00  2.7e+00     12       12        2      0       13        1


==> plotData/cantileverPrecond/AMG/scaling_NONE/skew_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             1     1     121     100     220     683    26  7.890e-07  7.890e-07  7.890e-07  6.541e-13  4.776e-12    0.00    0.01    0.02 -1.5e+00  2.4e+00      0        5        1      0        6        1
1.0e-01       skewed             1     2     441     400     840    2563    30  7.931e-07  7.931e-07  7.931e-07  1.465e-13  1.648e-12    0.01    0.03    0.04 -2.0e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             1     3    1681    1600    3280    9923    32  6.587e-07  6.587e-07  6.587e-07  5.619e-14  6.363e-13    0.03    0.15    0.18 -2.7e+00  2.8e+00     12        8        2      0        9        1
1.0e-01       skewed             1     4    6561    6400   12960   39043    33  7.634e-07  7.634e-07  7.634e-07  3.595e-14  4.827e-12    0.11    0.57    0.68 -2.6e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             1     5   25921   25600   51520  154883    34  8.996e-07  8.996e-07  8.996e-07  1.982e-14  1.626e-12    0.40    2.23    2.63 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             1     6  103041  102400  205440  616963    35  7.238e-07  7.238e-07  7.238e-07  6.871e-15  1.823e-12    1.69    9.52   11.21 -2.6e+00  2.7e+00     12       12        2      0       13        1


==> plotData/cantileverPrecond/AMG/scaling_NONE/skew_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             0     1     121     100     220     683    32  5.989e-07  5.989e-07  5.989e-07  1.303e-13  6.544e-12    0.00    0.02    0.02 -2.2e+00  4.1e+00      0        5        1      0        4        1
1.0e-05       skewed             0     2     441     400     840    2563    47  8.708e-07  8.708e-07  8.708e-07  1.026e-12  1.588e-11    0.01    0.05    0.06 -3.3e+00  5.1e+00      0        7        1     12        5        6
1.0e-05       skewed             0     3    1681    1600    3280    9923    64  9.006e-07  9.006e-07  9.006e-07  1.534e-12  5.986e-11    0.02    0.28    0.30 -6.5e+00  6.9e+00     12        8        2     12        6       12
1.0e-05       skewed             0     4    6561    6400   12960   39043    50  9.504e-07  9.504e-07  9.504e-07  1.250e-12  1.039e-10    0.07    0.68    0.75 -9.0e+00  7.9e+00     12        9        2     12        7        8
1.0e-05       skewed             0     5   25921   25600   51520  154883    35  9.035e-07  9.035e-07  9.035e-07  1.459e-13  8.227e-11    0.26    2.05    2.30 -1.2e+01  9.8e+00     12       11        2     12        9        2
1.0e-05       skewed             0     6  103041  102400  205440  616963    35  6.442e-07  6.442e-07  6.442e-07  1.706e-15  8.185e-11    1.14    8.21    9.35 -1.6e+01  1.2e+01     12       12        2     12       11        4


==> plotData/cantileverPrecond/AMG/scaling_NONE/skew_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             1     1     121     100     220     683    25  6.260e-07  6.260e-07  6.260e-07  1.412e-13  3.225e-12    0.00    0.01    0.02 -1.9e+00  3.0e+00      0        5        1      0        7        1
1.0e-05       skewed             1     2     441     400     840    2563    27  7.845e-07  7.845e-07  7.845e-07  4.972e-14  8.092e-12    0.01    0.03    0.04 -2.7e+00  4.0e+00      0        7        1      0        7        1
1.0e-05       skewed             1     3    1681    1600    3280    9923    28  8.654e-07  8.654e-07  8.654e-07  3.053e-14  1.531e-11    0.03    0.14    0.17 -5.2e+00  5.3e+00     12        8        2      0       10        1
1.0e-05       skewed             1     4    6561    6400   12960   39043    29  9.902e-07  9.902e-07  9.902e-07  1.608e-14  2.193e-11    0.10    0.50    0.60 -7.1e+00  6.2e+00     12        9        2     12       11        2
1.0e-05       skewed             1     5   25921   25600   51520  154883    31  6.431e-07  6.431e-07  6.431e-07  5.553e-15  3.352e-11    0.36    2.18    2.54 -1.0e+01  8.0e+00     12       11        2      0       13        1
1.0e-05       skewed             1     6  103041  102400  205440  616963    31  8.972e-07  8.972e-07  8.972e-07  3.901e-15  8.808e-11    1.71    9.02   10.73 -1.3e+01  1.0e+01     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_SYM/cart_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    27  9.618e-07  9.618e-07  5.248e-07  2.406e-11  1.041e-10    0.28    0.10    0.38 -1.9e+00  2.0e+00     12        5        2     12        5        2
1.0e-01    cartesian             0     2     441     400     840    2563    30  7.374e-07  7.374e-07  4.124e-07  6.346e-12  4.021e-11    0.03    0.04    0.07 -2.2e+00  2.2e+00      0        6        1     12        7        2
1.0e-01    cartesian             0     3    1681    1600    3280    9923    31  6.013e-07  6.013e-07  4.099e-07  2.054e-12  1.454e-11    0.04    0.16    0.20 -2.3e+00  2.3e+00     12        7        2      0        8        1
1.0e-01    cartesian             0     4    6561    6400   12960   39043    31  9.829e-07  9.829e-07  7.644e-07  1.471e-12  1.021e-11    0.07    0.63    0.70 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             0     5   25921   25600   51520  154883    32  7.608e-07  7.608e-07  6.251e-07  4.125e-13  3.600e-12    0.26    1.79    2.05 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             0     6  103041  102400  205440  616963    32  9.359e-07  9.359e-07  7.807e-07  1.920e-13  2.149e-12    0.85    7.45    8.31 -2.2e+00  2.3e+00      0       11        1      0       11        1


==> plotData/cantileverPrecond/AMG/scaling_SYM/cart_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             1     1     121     100     220     683    27  9.155e-07  9.155e-07  4.936e-07  3.996e-11  9.409e-11    0.01    0.02    0.03 -1.7e+00  1.8e+00     12        5        2      0        7        1
1.0e-01    cartesian             1     2     441     400     840    2563    30  8.052e-07  8.052e-07  4.435e-07  1.045e-11  4.351e-11    0.01    0.04    0.04 -2.1e+00  2.1e+00      0        6        1      0        8        1
1.0e-01    cartesian             1     3    1681    1600    3280    9923    31  9.632e-07  9.632e-07  5.275e-07  3.965e-12  2.660e-11    0.03    0.15    0.18 -2.2e+00  2.3e+00     12        7        2     12        7        2
1.0e-01    cartesian             1     4    6561    6400   12960   39043    32  7.607e-07  7.607e-07  5.362e-07  1.164e-12  8.935e-12    0.07    0.50    0.57 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             1     5   25921   25600   51520  154883    32  9.910e-07  9.910e-07  7.680e-07  6.734e-13  5.189e-12    0.27    2.25    2.52 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             1     6  103041  102400  205440  616963    33  9.014e-07  9.014e-07  7.792e-07  2.504e-13  1.877e-12    1.18    8.50    9.68 -2.2e+00  2.3e+00      0       11        1      0       11        1


==> plotData/cantileverPrecond/AMG/scaling_SYM/cart_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             0     1     121     100     220     683    35  9.367e-07  9.367e-07  2.334e-07  1.674e-11  1.191e-10    0.01    0.03    0.03 -2.7e+00  2.6e+00     12        5        2     12        4       10
1.0e-05    cartesian             0     2     441     400     840    2563    59  7.429e-07  7.429e-07  9.265e-08  3.097e-12  4.898e-11    0.01    0.07    0.08 -4.0e+00  3.5e+00      0        6        1     12        6        2
1.0e-05    cartesian             0     3    1681    1600    3280    9923    92  9.394e-07  9.394e-07  2.328e-08  1.408e-12  3.130e-11    0.02    0.44    0.46 -5.6e+00  4.7e+00     12        7        2     12        7        2
1.0e-05    cartesian             0     4    6561    6400   12960   39043    80  9.286e-07  9.286e-07  9.940e-09  2.557e-13  1.551e-11    0.06    1.40    1.46 -7.7e+00  6.1e+00     12        8        2     12        9       10
1.0e-05    cartesian             0     5   25921   25600   51520  154883    54  7.825e-07  7.825e-07  4.173e-09  1.272e-14  6.538e-12    0.25    3.84    4.08 -1.0e+01  8.0e+00     12        9        2     12       11        2
1.0e-05    cartesian             0     6  103041  102400  205440  616963     1        NaN        NaN        NaN        NaN        NaN    1.15    0.64    1.78      NaN      NaN      0       11        1     12       11        4


==> plotData/cantileverPrecond/AMG/scaling_SYM/cart_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             1     1     121     100     220     683    26  7.477e-07  7.477e-07  1.864e-07  1.149e-11  9.530e-11    0.01    0.03    0.03 -2.0e+00  2.0e+00     12        5        2      0        7        1
1.0e-05    cartesian             1     2     441     400     840    2563    29  4.883e-07  4.883e-07  6.473e-08  1.167e-12  3.221e-11    0.01    0.04    0.05 -3.4e+00  2.8e+00      0        6        1      0        8        1
1.0e-05    cartesian             1     3    1681    1600    3280    9923    31  6.013e-07  6.013e-07  2.765e-08  1.564e-13  2.004e-11    0.02    0.13    0.16 -4.3e+00  3.7e+00     12        7        2      0       10        1
1.0e-05    cartesian             1     4    6561    6400   12960   39043    33  8.746e-07  8.746e-07  1.560e-08  1.822e-14  1.460e-11    0.07    0.49    0.56 -6.7e+00  4.9e+00     12        8        2      0       11        1
1.0e-05    cartesian             1     5   25921   25600   51520  154883    36  6.802e-07  6.802e-07  4.746e-09  1.945e-15  5.683e-12    0.32    2.55    2.87 -8.2e+00  6.5e+00     12        9        2      0       14        1
1.0e-05    cartesian             1     6  103041  102400  205440  616963    38  5.126e-07  5.126e-07  1.721e-09  2.488e-16  2.142e-12    1.43   10.57   12.00 -1.2e+01  8.5e+00      0       11        1      0       15        1


==> plotData/cantileverPrecond/AMG/scaling_SYM/hybrid_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             0     1     118     110     227     691    28  9.548e-07  9.548e-07  5.979e-07  2.596e-11  9.691e-11    0.01    0.02    0.03 -2.0e+00  2.0e+00     12        5        2      0        6        1
1.0e-01       hybrid             0     2     382     391     772    2309    31  7.494e-07  7.494e-07  5.272e-07  7.477e-12  3.759e-11    0.01    0.04    0.05 -2.2e+00  2.2e+00     12        6        2      0        8        1
1.0e-01       hybrid             0     3    1500    1608    3107    9215    32  6.459e-07  6.459e-07  4.593e-07  2.028e-12  1.589e-11    0.03    0.14    0.17 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01       hybrid             0     4    5847    6399   12245   36185    32  9.054e-07  9.054e-07  7.047e-07  1.301e-12  9.960e-12    0.10    0.48    0.58 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             0     5   22983   25543   48525  143017    34  8.061e-07  8.061e-07  6.829e-07  3.545e-13  3.772e-12    0.39    2.04    2.43 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             0     6   91883  102396  194278  572323    35  6.217e-07  6.217e-07  5.335e-07  8.431e-14  1.406e-12    1.75    8.98   10.73 -2.2e+00  2.3e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_SYM/hybrid_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             1     1     118     110     227     691    28  5.566e-07  5.566e-07  2.755e-07  2.440e-11  6.043e-11    0.01    0.02    0.03 -1.8e+00  1.8e+00     12        5        2      0        7        1
1.0e-01       hybrid             1     2     382     391     772    2309    31  6.737e-07  6.737e-07  4.153e-07  8.444e-12  3.724e-11    0.01    0.04    0.05 -2.1e+00  2.1e+00     12        6        2      0        8        1
1.0e-01       hybrid             1     3    1500    1608    3107    9215    33  5.745e-07  5.745e-07  3.865e-07  2.777e-12  1.474e-11    0.03    0.15    0.19 -2.2e+00  2.3e+00     12        8        2      0       10        1
1.0e-01       hybrid             1     4    5847    6399   12245   36185    34  7.309e-07  7.309e-07  5.239e-07  1.733e-12  8.837e-12    0.12    0.62    0.74 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             1     5   22983   25543   48525  143017    36  6.468e-07  6.468e-07  5.133e-07  3.978e-13  3.458e-12    0.54    2.63    3.17 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             1     6   91883  102396  194278  572323    36  9.307e-07  9.307e-07  8.008e-07  2.667e-13  2.076e-12    2.47   11.16   13.63 -2.2e+00  2.3e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_SYM/hybrid_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             0     1     118     110     227     691    37  6.407e-07  6.407e-07  1.536e-07  8.868e-12  8.335e-11    0.01    0.03    0.03 -3.2e+00  2.5e+00     12        5        2     12        3        3
1.0e-05       hybrid             0     2     382     391     772    2309    54  6.876e-07  6.876e-07  6.341e-08  1.063e-12  4.926e-11    0.01    0.06    0.07 -3.7e+00  3.3e+00     12        6        2     12        4        2
1.0e-05       hybrid             0     3    1500    1608    3107    9215    59  8.341e-07  8.341e-07  2.864e-08  1.944e-13  2.941e-11    0.02    0.23    0.25 -5.3e+00  4.5e+00     12        8        2     12        4       16
1.0e-05       hybrid             0     4    5847    6399   12245   36185    63  8.833e-07  8.833e-07  1.376e-08  2.776e-14  1.561e-11    0.07    0.81    0.89 -7.3e+00  6.9e+00     12        9        2     12        5        5
1.0e-05       hybrid             0     5   22983   25543   48525  143017    55  8.216e-07  8.216e-07  6.235e-09  3.019e-15  7.269e-12    0.30    3.30    3.60 -9.6e+00  8.7e+00     12       10        2     12        6        2
1.0e-05       hybrid             0     6   91883  102396  194278  572323    51  7.272e-07  7.272e-07  3.787e-09  3.126e-16  3.209e-12    1.55   12.86   14.41 -1.3e+01  1.1e+01      0       12        1     12        8        2


==> plotData/cantileverPrecond/AMG/scaling_SYM/hybrid_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             1     1     118     110     227     691    27  7.179e-07  7.179e-07  2.424e-07  1.035e-11  9.048e-11    0.01    0.02    0.02 -2.1e+00  2.0e+00     12        5        2      0        7        1
1.0e-05       hybrid             1     2     382     391     772    2309    30  8.177e-07  8.177e-07  1.313e-07  1.562e-12  5.806e-11    0.01    0.04    0.05 -2.8e+00  2.7e+00     12        6        2      0        8        1
1.0e-05       hybrid             1     3    1500    1608    3107    9215    34  6.058e-07  6.058e-07  3.178e-08  1.171e-13  2.134e-11    0.03    0.17    0.20 -4.2e+00  3.6e+00     12        8        2      0        9        1
1.0e-05       hybrid             1     4    5847    6399   12245   36185    37  9.404e-07  9.404e-07  2.070e-08  2.222e-14  1.661e-11    0.11    0.63    0.74 -6.2e+00  5.7e+00     12        9        2      0       11        1
1.0e-05       hybrid             1     5   22983   25543   48525  143017    41  7.156e-07  7.156e-07  7.005e-09  2.059e-15  6.331e-12    0.48    2.96    3.44 -7.9e+00  6.7e+00     12       10        2      0       13        1
1.0e-05       hybrid             1     6   91883  102396  194278  572323    44  8.624e-07  8.624e-07  4.317e-09  3.911e-16  3.806e-12    2.33   14.13   16.45 -1.2e+01  9.6e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_SYM/linearSolverReport_AMG_scaling_SYMMETRIC.txt <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    27  9.618e-07  9.618e-07  5.248e-07  2.406e-11  1.041e-10    0.28    0.10    0.38 -1.9e+00  2.0e+00     12        5        2     12        5        2
1.0e-01    cartesian             0     2     441     400     840    2563    30  7.374e-07  7.374e-07  4.124e-07  6.346e-12  4.021e-11    0.03    0.04    0.07 -2.2e+00  2.2e+00      0        6        1     12        7        2
1.0e-01    cartesian             0     3    1681    1600    3280    9923    31  6.013e-07  6.013e-07  4.099e-07  2.054e-12  1.454e-11    0.04    0.16    0.20 -2.3e+00  2.3e+00     12        7        2      0        8        1
1.0e-01    cartesian             0     4    6561    6400   12960   39043    31  9.829e-07  9.829e-07  7.644e-07  1.471e-12  1.021e-11    0.07    0.63    0.70 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             0     5   25921   25600   51520  154883    32  7.608e-07  7.608e-07  6.251e-07  4.125e-13  3.600e-12    0.26    1.79    2.05 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             0     6  103041  102400  205440  616963    32  9.359e-07  9.359e-07  7.807e-07  1.920e-13  2.149e-12    0.85    7.45    8.31 -2.2e+00  2.3e+00      0       11        1      0       11        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             1     1     121     100     220     683    27  9.155e-07  9.155e-07  4.936e-07  3.996e-11  9.409e-11    0.01    0.02    0.03 -1.7e+00  1.8e+00     12        5        2      0        7        1
1.0e-01    cartesian             1     2     441     400     840    2563    30  8.052e-07  8.052e-07  4.435e-07  1.045e-11  4.351e-11    0.01    0.04    0.04 -2.1e+00  2.1e+00      0        6        1      0        8        1
1.0e-01    cartesian             1     3    1681    1600    3280    9923    31  9.632e-07  9.632e-07  5.275e-07  3.965e-12  2.660e-11    0.03    0.15    0.18 -2.2e+00  2.3e+00     12        7        2     12        7        2
1.0e-01    cartesian             1     4    6561    6400   12960   39043    32  7.607e-07  7.607e-07  5.362e-07  1.164e-12  8.935e-12    0.07    0.50    0.57 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             1     5   25921   25600   51520  154883    32  9.910e-07  9.910e-07  7.680e-07  6.734e-13  5.189e-12    0.27    2.25    2.52 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             1     6  103041  102400  205440  616963    33  9.014e-07  9.014e-07  7.792e-07  2.504e-13  1.877e-12    1.18    8.50    9.68 -2.2e+00  2.3e+00      0       11        1      0       11        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             0     1     121     100     220     683    30  5.739e-07  5.739e-07  4.061e-07  1.201e-11  4.392e-11    0.00    0.02    0.03 -1.7e+00  2.6e+00      0        5        1     12        6        2
1.0e-01       skewed             0     2     441     400     840    2563    33  6.089e-07  6.089e-07  4.326e-07  4.347e-12  2.064e-11    0.01    0.04    0.05 -2.1e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             0     3    1681    1600    3280    9923    33  6.713e-07  6.713e-07  4.799e-07  1.525e-12  1.286e-11    0.03    0.15    0.18 -2.7e+00  2.9e+00     12        8        2      0       10        1
1.0e-01       skewed             0     4    6561    6400   12960   39043    36  9.712e-07  9.712e-07  5.318e-07  6.819e-13  1.059e-11    0.09    0.62    0.71 -2.7e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             0     5   25921   25600   51520  154883    39  7.301e-07  7.301e-07  3.083e-07  1.558e-13  4.337e-12    0.31    2.62    2.93 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             0     6  103041  102400  205440  616963    41  8.945e-07  8.945e-07  4.436e-07  7.822e-14  2.522e-12    1.28    9.91   11.19 -2.6e+00  2.7e+00     12       12        2      0       13        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             1     1     121     100     220     683    29  4.777e-07  4.777e-07  2.136e-07  1.963e-11  4.379e-11    0.00    0.02    0.02 -1.5e+00  2.4e+00      0        5        1      0        6        1
1.0e-01       skewed             1     2     441     400     840    2563    32  8.997e-07  8.997e-07  4.134e-07  7.135e-12  3.868e-11    0.01    0.06    0.07 -2.0e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             1     3    1681    1600    3280    9923    34  5.725e-07  5.725e-07  3.313e-07  2.388e-12  1.266e-11    0.04    0.17    0.20 -2.7e+00  2.8e+00     12        8        2      0        9        1
1.0e-01       skewed             1     4    6561    6400   12960   39043    38  9.650e-07  9.650e-07  3.399e-07  9.123e-13  1.175e-11    0.11    0.66    0.78 -2.6e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             1     5   25921   25600   51520  154883    41  7.425e-07  7.425e-07  3.389e-07  3.290e-13  4.319e-12    0.41    2.86    3.27 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             1     6  103041  102400  205440  616963    43  9.759e-07  9.759e-07  4.302e-07  1.722e-13  2.841e-12    1.85   13.03   14.88 -2.6e+00  2.7e+00     12       12        2      0       13        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             0     1     202     100     301    1007    29  8.089e-07  8.089e-07  5.358e-07  3.326e-11  8.620e-11    0.01    0.03    0.04 -2.0e+00  2.1e+00      0        6        1     12        6        3
1.0e-01  polymesher1             0     2     802     400    1201    4007    31  8.155e-07  8.155e-07  5.235e-07  9.297e-12  4.372e-11    0.02    0.09    0.11 -1.8e+00  2.0e+00     12        7        2      0        9        1
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    32  8.163e-07  8.163e-07  5.712e-07  1.719e-12  1.952e-11    0.06    0.36    0.42 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    32  7.378e-07  7.378e-07  5.828e-07  7.320e-13  7.564e-12    0.33    1.28    1.61 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    34  6.604e-07  6.604e-07  5.499e-07  2.452e-13  3.145e-12    1.12    5.19    6.32 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    36  7.245e-07  7.245e-07  6.376e-07  1.034e-13  1.468e-12    5.51   25.49   31.00 -2.2e+00  2.3e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             1     1     202     100     301    1007    29  6.566e-07  6.566e-07  3.714e-07  3.275e-11  7.578e-11    0.00    0.02    0.02 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-01  polymesher1             1     2     802     400    1201    4007    31  6.997e-07  6.997e-07  3.923e-07  7.688e-12  4.069e-11    0.02    0.09    0.11 -1.8e+00  1.9e+00     12        7        2      0        9        1
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    33  6.480e-07  6.480e-07  4.523e-07  2.908e-12  1.532e-11    0.09    0.32    0.42 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    33  9.270e-07  9.270e-07  6.845e-07  1.501e-12  1.039e-11    0.27    1.18    1.45 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    35  7.534e-07  7.534e-07  6.300e-07  4.477e-13  3.535e-12    1.28    5.85    7.13 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    37  7.278e-07  7.278e-07  6.298e-07  1.539e-13  1.552e-12    5.95   24.03   29.98 -2.2e+00  2.3e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             0     1     202     100     301    1007    28  6.371e-07  6.371e-07  3.877e-07  2.070e-11  7.124e-11    0.01    0.03    0.03 -1.6e+00  1.9e+00      0        6        1     12        6        2
1.0e-01 polymesher20             0     2     802     400    1201    4007    29  7.887e-07  7.887e-07  4.480e-07  1.003e-11  4.453e-11    0.02    0.06    0.08 -2.0e+00  2.1e+00     12        7        2      0        9        1
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    31  7.707e-07  7.707e-07  5.216e-07  2.106e-12  1.873e-11    0.06    0.25    0.31 -2.2e+00  2.2e+00     12        8        2      0       10        1
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    32  7.274e-07  7.274e-07  5.605e-07  8.173e-13  7.930e-12    0.24    1.06    1.29 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    33  7.335e-07  7.335e-07  6.016e-07  3.217e-13  3.673e-12    1.02    4.44    5.46 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    34  7.610e-07  7.610e-07  6.565e-07  1.293e-13  1.653e-12    4.63   18.57   23.20 -2.2e+00  2.3e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             1     1     202     100     301    1007    27  7.992e-07  7.992e-07  4.799e-07  3.338e-11  8.764e-11    0.01    0.02    0.02 -1.4e+00  1.7e+00      0        6        1      0        8        1
1.0e-01 polymesher20             1     2     802     400    1201    4007    37  6.312e-07  6.312e-07  3.281e-07  1.646e-11  3.416e-11    0.02    0.09    0.11 -1.9e+00  1.9e+00     12        7        2      0        8        1
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    32  6.054e-07  6.054e-07  3.824e-07  2.492e-12  1.539e-11    0.07    0.29    0.36 -2.2e+00  2.2e+00     12        8        2     12        9        2
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    33  7.644e-07  7.644e-07  5.235e-07  1.318e-12  9.487e-12    0.27    1.25    1.52 -2.2e+00  2.2e+00      0       10        1      0       11        1
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    34  7.535e-07  7.535e-07  5.729e-07  5.462e-13  4.264e-12    1.20    5.07    6.26 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    40  8.028e-07  8.028e-07  6.169e-07  4.575e-13  2.166e-12    5.52   24.38   29.90 -2.2e+00  2.3e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             0     1     118     110     227     691    28  9.548e-07  9.548e-07  5.979e-07  2.596e-11  9.691e-11    0.01    0.02    0.03 -2.0e+00  2.0e+00     12        5        2      0        6        1
1.0e-01       hybrid             0     2     382     391     772    2309    31  7.494e-07  7.494e-07  5.272e-07  7.477e-12  3.759e-11    0.01    0.04    0.05 -2.2e+00  2.2e+00     12        6        2      0        8        1
1.0e-01       hybrid             0     3    1500    1608    3107    9215    32  6.459e-07  6.459e-07  4.593e-07  2.028e-12  1.589e-11    0.03    0.14    0.17 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01       hybrid             0     4    5847    6399   12245   36185    32  9.054e-07  9.054e-07  7.047e-07  1.301e-12  9.960e-12    0.10    0.48    0.58 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             0     5   22983   25543   48525  143017    34  8.061e-07  8.061e-07  6.829e-07  3.545e-13  3.772e-12    0.39    2.04    2.43 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             0     6   91883  102396  194278  572323    35  6.217e-07  6.217e-07  5.335e-07  8.431e-14  1.406e-12    1.75    8.98   10.73 -2.2e+00  2.3e+00      0       12        1      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             1     1     118     110     227     691    28  5.566e-07  5.566e-07  2.755e-07  2.440e-11  6.043e-11    0.01    0.02    0.03 -1.8e+00  1.8e+00     12        5        2      0        7        1
1.0e-01       hybrid             1     2     382     391     772    2309    31  6.737e-07  6.737e-07  4.153e-07  8.444e-12  3.724e-11    0.01    0.04    0.05 -2.1e+00  2.1e+00     12        6        2      0        8        1
1.0e-01       hybrid             1     3    1500    1608    3107    9215    33  5.745e-07  5.745e-07  3.865e-07  2.777e-12  1.474e-11    0.03    0.15    0.19 -2.2e+00  2.3e+00     12        8        2      0       10        1
1.0e-01       hybrid             1     4    5847    6399   12245   36185    34  7.309e-07  7.309e-07  5.239e-07  1.733e-12  8.837e-12    0.12    0.62    0.74 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             1     5   22983   25543   48525  143017    36  6.468e-07  6.468e-07  5.133e-07  3.978e-13  3.458e-12    0.54    2.63    3.17 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             1     6   91883  102396  194278  572323    36  9.307e-07  9.307e-07  8.008e-07  2.667e-13  2.076e-12    2.47   11.16   13.63 -2.2e+00  2.3e+00      0       12        1      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             0     1     121     100     220     683    35  9.367e-07  9.367e-07  2.334e-07  1.674e-11  1.191e-10    0.01    0.03    0.03 -2.7e+00  2.6e+00     12        5        2     12        4       10
1.0e-05    cartesian             0     2     441     400     840    2563    59  7.429e-07  7.429e-07  9.265e-08  3.097e-12  4.898e-11    0.01    0.07    0.08 -4.0e+00  3.5e+00      0        6        1     12        6        2
1.0e-05    cartesian             0     3    1681    1600    3280    9923    92  9.394e-07  9.394e-07  2.328e-08  1.408e-12  3.130e-11    0.02    0.44    0.46 -5.6e+00  4.7e+00     12        7        2     12        7        2
1.0e-05    cartesian             0     4    6561    6400   12960   39043    80  9.286e-07  9.286e-07  9.940e-09  2.557e-13  1.551e-11    0.06    1.40    1.46 -7.7e+00  6.1e+00     12        8        2     12        9       10
1.0e-05    cartesian             0     5   25921   25600   51520  154883    54  7.825e-07  7.825e-07  4.173e-09  1.272e-14  6.538e-12    0.25    3.84    4.08 -1.0e+01  8.0e+00     12        9        2     12       11        2
1.0e-05    cartesian             0     6  103041  102400  205440  616963     1        NaN        NaN        NaN        NaN        NaN    1.15    0.64    1.78      NaN      NaN      0       11        1     12       11        4
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             1     1     121     100     220     683    26  7.477e-07  7.477e-07  1.864e-07  1.149e-11  9.530e-11    0.01    0.03    0.03 -2.0e+00  2.0e+00     12        5        2      0        7        1
1.0e-05    cartesian             1     2     441     400     840    2563    29  4.883e-07  4.883e-07  6.473e-08  1.167e-12  3.221e-11    0.01    0.04    0.05 -3.4e+00  2.8e+00      0        6        1      0        8        1
1.0e-05    cartesian             1     3    1681    1600    3280    9923    31  6.013e-07  6.013e-07  2.765e-08  1.564e-13  2.004e-11    0.02    0.13    0.16 -4.3e+00  3.7e+00     12        7        2      0       10        1
1.0e-05    cartesian             1     4    6561    6400   12960   39043    33  8.746e-07  8.746e-07  1.560e-08  1.822e-14  1.460e-11    0.07    0.49    0.56 -6.7e+00  4.9e+00     12        8        2      0       11        1
1.0e-05    cartesian             1     5   25921   25600   51520  154883    36  6.802e-07  6.802e-07  4.746e-09  1.945e-15  5.683e-12    0.32    2.55    2.87 -8.2e+00  6.5e+00     12        9        2      0       14        1
1.0e-05    cartesian             1     6  103041  102400  205440  616963    38  5.126e-07  5.126e-07  1.721e-09  2.488e-16  2.142e-12    1.43   10.57   12.00 -1.2e+01  8.5e+00      0       11        1      0       15        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             0     1     121     100     220     683    35  5.769e-07  5.769e-07  1.799e-07  7.450e-12  6.110e-11    0.00    0.01    0.02 -2.2e+00  4.1e+00      0        5        1      0        4        1
1.0e-05       skewed             0     2     441     400     840    2563    59  9.922e-07  9.922e-07  1.160e-07  1.788e-12  4.847e-11    0.01    0.08    0.08 -3.3e+00  5.1e+00      0        7        1     12        5        6
1.0e-05       skewed             0     3    1681    1600    3280    9923    97  9.632e-07  9.632e-07  2.331e-08  7.976e-13  2.655e-11    0.02    0.50    0.52 -6.5e+00  6.9e+00     12        8        2     12        6       12
1.0e-05       skewed             0     4    6561    6400   12960   39043    93  9.937e-07  9.937e-07  9.286e-09  1.516e-13  1.297e-11    0.07    1.55    1.62 -9.0e+00  7.9e+00     12        9        2     12        7        8
1.0e-05       skewed             0     5   25921   25600   51520  154883    60  7.806e-07  7.806e-07  3.755e-09  2.105e-14  5.118e-12    0.27    3.68    3.95 -1.2e+01  9.8e+00     12       11        2     12        9        2
1.0e-05       skewed             0     6  103041  102400  205440  616963    48  7.710e-07  7.710e-07  2.231e-09  1.153e-15  2.505e-12    1.05   11.64   12.69 -1.6e+01  1.2e+01     12       12        2     12       11        4
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             1     1     121     100     220     683    27  9.526e-07  9.526e-07  2.976e-07  1.058e-11  1.011e-10    0.00    0.01    0.02 -1.9e+00  3.0e+00      0        5        1      0        7        1
1.0e-05       skewed             1     2     441     400     840    2563    31  9.445e-07  9.445e-07  1.081e-07  1.149e-12  4.617e-11    0.01    0.04    0.05 -2.7e+00  4.0e+00      0        7        1      0        7        1
1.0e-05       skewed             1     3    1681    1600    3280    9923    34  8.173e-07  8.173e-07  3.764e-08  1.428e-13  2.253e-11    0.03    0.17    0.19 -5.2e+00  5.3e+00     12        8        2      0       10        1
1.0e-05       skewed             1     4    6561    6400   12960   39043    37  9.680e-07  9.680e-07  1.815e-08  1.814e-14  1.263e-11    0.09    0.66    0.75 -7.1e+00  6.2e+00     12        9        2     12       11        2
1.0e-05       skewed             1     5   25921   25600   51520  154883    40  8.545e-07  8.545e-07  6.397e-09  2.070e-15  5.602e-12    0.38    2.94    3.33 -1.0e+01  8.0e+00     12       11        2      0       13        1
1.0e-05       skewed             1     6  103041  102400  205440  616963    43  7.233e-07  7.233e-07  2.365e-09  2.258e-16  2.350e-12    1.77   12.80   14.57 -1.3e+01  1.0e+01     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             0     1     202     100     301    1007    30  6.591e-07  6.591e-07  2.469e-07  8.494e-12  9.278e-11    0.01    0.02    0.03 -2.5e+00  2.7e+00      0        6        1     12        5        2
1.0e-05  polymesher1             0     2     802     400    1201    4007    34  5.711e-07  5.711e-07  8.223e-08  8.755e-13  4.038e-11    0.02    0.08    0.10 -2.6e+00  2.5e+00     12        7        2     12        6        4
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    38  6.296e-07  6.296e-07  2.806e-08  6.192e-14  2.114e-11    0.05    0.32    0.37 -5.5e+00  4.0e+00     12        8        2      0        8        1
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    41  8.048e-07  8.048e-07  1.552e-08  9.155e-15  1.352e-11    0.22    1.41    1.63 -7.1e+00  5.2e+00      0       10        1     12        8        3
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    45  8.676e-07  8.676e-07  7.050e-09  1.312e-15  7.485e-12    0.91    6.57    7.48 -1.0e+01  8.0e+00      0       11        1     12        9        4
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    51  7.984e-07  7.984e-07  3.256e-09  1.851e-16  3.416e-12    4.63   29.87   34.50 -1.3e+01  8.0e+00     12       12        2     12        9       33
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             1     1     202     100     301    1007    28  9.437e-07  9.437e-07  2.548e-07  1.304e-11  1.379e-10    0.01    0.02    0.02 -2.0e+00  2.2e+00      0        6        1      0        6        1
1.0e-05  polymesher1             1     2     802     400    1201    4007    32  6.194e-07  6.194e-07  6.065e-08  8.407e-13  4.405e-11    0.02    0.09    0.11 -2.5e+00  2.3e+00     12        7        2     12        7        3
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    35  8.297e-07  8.297e-07  3.273e-08  1.055e-13  2.786e-11    0.07    0.34    0.41 -4.5e+00  3.6e+00     12        8        2      0        9        1
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    39  5.689e-07  5.689e-07  1.014e-08  8.920e-15  9.555e-12    0.25    1.52    1.78 -6.1e+00  4.8e+00      0       10        1      0       12        1
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    42  7.718e-07  7.718e-07  5.761e-09  1.543e-15  6.659e-12    1.21    7.03    8.23 -8.3e+00  6.7e+00      0       11        1      0       13        1
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    47  7.395e-07  7.395e-07  2.774e-09  2.168e-16  3.164e-12    5.66   31.15   36.81 -1.2e+01  7.2e+00     12       12        2     12       14        2
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             0     1     202     100     301    1007    28  8.989e-07  8.989e-07  2.729e-07  1.101e-11  1.252e-10    0.01    0.02    0.03 -2.0e+00  2.3e+00      0        6        1     12        4        3
1.0e-05 polymesher20             0     2     802     400    1201    4007    31  9.119e-07  9.119e-07  1.144e-07  1.266e-12  6.361e-11    0.01    0.07    0.08 -3.1e+00  2.9e+00     12        7        2      0        5        1
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    36  6.417e-07  6.417e-07  3.320e-08  7.345e-14  2.129e-11    0.05    0.27    0.32 -5.5e+00  4.2e+00     12        8        2     12        5        7
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    39  8.310e-07  8.310e-07  1.640e-08  1.399e-14  1.429e-11    0.21    1.24    1.45 -7.2e+00  5.0e+00      0       10        1     12        6        3
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    43  7.732e-07  7.732e-07  6.518e-09  1.852e-15  6.792e-12    0.91    5.55    6.46 -9.8e+00  6.8e+00     12       11        2     12        6        5
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    47  6.879e-07  6.879e-07  2.711e-09  2.152e-16  2.964e-12    4.22   24.69   28.91 -1.3e+01  9.7e+00     12       12        2     12        7        4
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             1     1     202     100     301    1007    28  3.355e-07  3.355e-07  1.131e-07  7.365e-12  4.576e-11    0.00    0.02    0.02 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-05 polymesher20             1     2     802     400    1201    4007    30  9.021e-07  9.021e-07  1.499e-07  2.476e-12  6.251e-11    0.02    0.07    0.09 -2.6e+00  2.2e+00     12        7        2      0        8        1
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    34  5.445e-07  5.445e-07  2.374e-08  8.580e-14  1.807e-11    0.06    0.30    0.37 -4.6e+00  3.6e+00     12        8        2     12        8        5
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    37  7.037e-07  7.037e-07  1.289e-08  1.361e-14  1.210e-11    0.26    1.34    1.60 -6.6e+00  4.7e+00      0       10        1      0       10        1
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    41  5.813e-07  5.813e-07  4.556e-09  1.737e-15  5.106e-12    1.11    6.37    7.47 -8.4e+00  6.3e+00     12       11        2      0       12        1
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    42  6.277e-07  6.277e-07  3.393e-09  4.195e-16  2.705e-12    6.39   26.27   32.65 -9.5e+00  7.4e+00     12       12        2      0       14        1
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             0     1     118     110     227     691    37  6.407e-07  6.407e-07  1.536e-07  8.868e-12  8.335e-11    0.01    0.03    0.03 -3.2e+00  2.5e+00     12        5        2     12        3        3
1.0e-05       hybrid             0     2     382     391     772    2309    54  6.876e-07  6.876e-07  6.341e-08  1.063e-12  4.926e-11    0.01    0.06    0.07 -3.7e+00  3.3e+00     12        6        2     12        4        2
1.0e-05       hybrid             0     3    1500    1608    3107    9215    59  8.341e-07  8.341e-07  2.864e-08  1.944e-13  2.941e-11    0.02    0.23    0.25 -5.3e+00  4.5e+00     12        8        2     12        4       16
1.0e-05       hybrid             0     4    5847    6399   12245   36185    63  8.833e-07  8.833e-07  1.376e-08  2.776e-14  1.561e-11    0.07    0.81    0.89 -7.3e+00  6.9e+00     12        9        2     12        5        5
1.0e-05       hybrid             0     5   22983   25543   48525  143017    55  8.216e-07  8.216e-07  6.235e-09  3.019e-15  7.269e-12    0.30    3.30    3.60 -9.6e+00  8.7e+00     12       10        2     12        6        2
1.0e-05       hybrid             0     6   91883  102396  194278  572323    51  7.272e-07  7.272e-07  3.787e-09  3.126e-16  3.209e-12    1.55   12.86   14.41 -1.3e+01  1.1e+01      0       12        1     12        8        2
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             1     1     118     110     227     691    27  7.179e-07  7.179e-07  2.424e-07  1.035e-11  9.048e-11    0.01    0.02    0.02 -2.1e+00  2.0e+00     12        5        2      0        7        1
1.0e-05       hybrid             1     2     382     391     772    2309    30  8.177e-07  8.177e-07  1.313e-07  1.562e-12  5.806e-11    0.01    0.04    0.05 -2.8e+00  2.7e+00     12        6        2      0        8        1
1.0e-05       hybrid             1     3    1500    1608    3107    9215    34  6.058e-07  6.058e-07  3.178e-08  1.171e-13  2.134e-11    0.03    0.17    0.20 -4.2e+00  3.6e+00     12        8        2      0        9        1
1.0e-05       hybrid             1     4    5847    6399   12245   36185    37  9.404e-07  9.404e-07  2.070e-08  2.222e-14  1.661e-11    0.11    0.63    0.74 -6.2e+00  5.7e+00     12        9        2      0       11        1
1.0e-05       hybrid             1     5   22983   25543   48525  143017    41  7.156e-07  7.156e-07  7.005e-09  2.059e-15  6.331e-12    0.48    2.96    3.44 -7.9e+00  6.7e+00     12       10        2      0       13        1
1.0e-05       hybrid             1     6   91883  102396  194278  572323    44  8.624e-07  8.624e-07  4.317e-09  3.911e-16  3.806e-12    2.33   14.13   16.45 -1.2e+01  9.6e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_SYM/poly01_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             0     1     202     100     301    1007    29  8.089e-07  8.089e-07  5.358e-07  3.326e-11  8.620e-11    0.01    0.03    0.04 -2.0e+00  2.1e+00      0        6        1     12        6        3
1.0e-01  polymesher1             0     2     802     400    1201    4007    31  8.155e-07  8.155e-07  5.235e-07  9.297e-12  4.372e-11    0.02    0.09    0.11 -1.8e+00  2.0e+00     12        7        2      0        9        1
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    32  8.163e-07  8.163e-07  5.712e-07  1.719e-12  1.952e-11    0.06    0.36    0.42 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    32  7.378e-07  7.378e-07  5.828e-07  7.320e-13  7.564e-12    0.33    1.28    1.61 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    34  6.604e-07  6.604e-07  5.499e-07  2.452e-13  3.145e-12    1.12    5.19    6.32 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    36  7.245e-07  7.245e-07  6.376e-07  1.034e-13  1.468e-12    5.51   25.49   31.00 -2.2e+00  2.3e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_SYM/poly01_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             1     1     202     100     301    1007    29  6.566e-07  6.566e-07  3.714e-07  3.275e-11  7.578e-11    0.00    0.02    0.02 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-01  polymesher1             1     2     802     400    1201    4007    31  6.997e-07  6.997e-07  3.923e-07  7.688e-12  4.069e-11    0.02    0.09    0.11 -1.8e+00  1.9e+00     12        7        2      0        9        1
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    33  6.480e-07  6.480e-07  4.523e-07  2.908e-12  1.532e-11    0.09    0.32    0.42 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    33  9.270e-07  9.270e-07  6.845e-07  1.501e-12  1.039e-11    0.27    1.18    1.45 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    35  7.534e-07  7.534e-07  6.300e-07  4.477e-13  3.535e-12    1.28    5.85    7.13 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    37  7.278e-07  7.278e-07  6.298e-07  1.539e-13  1.552e-12    5.95   24.03   29.98 -2.2e+00  2.3e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_SYM/poly01_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             0     1     202     100     301    1007    30  6.591e-07  6.591e-07  2.469e-07  8.494e-12  9.278e-11    0.01    0.02    0.03 -2.5e+00  2.7e+00      0        6        1     12        5        2
1.0e-05  polymesher1             0     2     802     400    1201    4007    34  5.711e-07  5.711e-07  8.223e-08  8.755e-13  4.038e-11    0.02    0.08    0.10 -2.6e+00  2.5e+00     12        7        2     12        6        4
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    38  6.296e-07  6.296e-07  2.806e-08  6.192e-14  2.114e-11    0.05    0.32    0.37 -5.5e+00  4.0e+00     12        8        2      0        8        1
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    41  8.048e-07  8.048e-07  1.552e-08  9.155e-15  1.352e-11    0.22    1.41    1.63 -7.1e+00  5.2e+00      0       10        1     12        8        3
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    45  8.676e-07  8.676e-07  7.050e-09  1.312e-15  7.485e-12    0.91    6.57    7.48 -1.0e+01  8.0e+00      0       11        1     12        9        4
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    51  7.984e-07  7.984e-07  3.256e-09  1.851e-16  3.416e-12    4.63   29.87   34.50 -1.3e+01  8.0e+00     12       12        2     12        9       33


==> plotData/cantileverPrecond/AMG/scaling_SYM/poly01_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             1     1     202     100     301    1007    28  9.437e-07  9.437e-07  2.548e-07  1.304e-11  1.379e-10    0.01    0.02    0.02 -2.0e+00  2.2e+00      0        6        1      0        6        1
1.0e-05  polymesher1             1     2     802     400    1201    4007    32  6.194e-07  6.194e-07  6.065e-08  8.407e-13  4.405e-11    0.02    0.09    0.11 -2.5e+00  2.3e+00     12        7        2     12        7        3
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    35  8.297e-07  8.297e-07  3.273e-08  1.055e-13  2.786e-11    0.07    0.34    0.41 -4.5e+00  3.6e+00     12        8        2      0        9        1
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    39  5.689e-07  5.689e-07  1.014e-08  8.920e-15  9.555e-12    0.25    1.52    1.78 -6.1e+00  4.8e+00      0       10        1      0       12        1
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    42  7.718e-07  7.718e-07  5.761e-09  1.543e-15  6.659e-12    1.21    7.03    8.23 -8.3e+00  6.7e+00      0       11        1      0       13        1
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    47  7.395e-07  7.395e-07  2.774e-09  2.168e-16  3.164e-12    5.66   31.15   36.81 -1.2e+01  7.2e+00     12       12        2     12       14        2


==> plotData/cantileverPrecond/AMG/scaling_SYM/poly20_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             0     1     202     100     301    1007    28  6.371e-07  6.371e-07  3.877e-07  2.070e-11  7.124e-11    0.01    0.03    0.03 -1.6e+00  1.9e+00      0        6        1     12        6        2
1.0e-01 polymesher20             0     2     802     400    1201    4007    29  7.887e-07  7.887e-07  4.480e-07  1.003e-11  4.453e-11    0.02    0.06    0.08 -2.0e+00  2.1e+00     12        7        2      0        9        1
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    31  7.707e-07  7.707e-07  5.216e-07  2.106e-12  1.873e-11    0.06    0.25    0.31 -2.2e+00  2.2e+00     12        8        2      0       10        1
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    32  7.274e-07  7.274e-07  5.605e-07  8.173e-13  7.930e-12    0.24    1.06    1.29 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    33  7.335e-07  7.335e-07  6.016e-07  3.217e-13  3.673e-12    1.02    4.44    5.46 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    34  7.610e-07  7.610e-07  6.565e-07  1.293e-13  1.653e-12    4.63   18.57   23.20 -2.2e+00  2.3e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_SYM/poly20_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             1     1     202     100     301    1007    27  7.992e-07  7.992e-07  4.799e-07  3.338e-11  8.764e-11    0.01    0.02    0.02 -1.4e+00  1.7e+00      0        6        1      0        8        1
1.0e-01 polymesher20             1     2     802     400    1201    4007    37  6.312e-07  6.312e-07  3.281e-07  1.646e-11  3.416e-11    0.02    0.09    0.11 -1.9e+00  1.9e+00     12        7        2      0        8        1
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    32  6.054e-07  6.054e-07  3.824e-07  2.492e-12  1.539e-11    0.07    0.29    0.36 -2.2e+00  2.2e+00     12        8        2     12        9        2
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    33  7.644e-07  7.644e-07  5.235e-07  1.318e-12  9.487e-12    0.27    1.25    1.52 -2.2e+00  2.2e+00      0       10        1      0       11        1
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    34  7.535e-07  7.535e-07  5.729e-07  5.462e-13  4.264e-12    1.20    5.07    6.26 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    40  8.028e-07  8.028e-07  6.169e-07  4.575e-13  2.166e-12    5.52   24.38   29.90 -2.2e+00  2.3e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_SYM/poly20_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             0     1     202     100     301    1007    28  8.989e-07  8.989e-07  2.729e-07  1.101e-11  1.252e-10    0.01    0.02    0.03 -2.0e+00  2.3e+00      0        6        1     12        4        3
1.0e-05 polymesher20             0     2     802     400    1201    4007    31  9.119e-07  9.119e-07  1.144e-07  1.266e-12  6.361e-11    0.01    0.07    0.08 -3.1e+00  2.9e+00     12        7        2      0        5        1
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    36  6.417e-07  6.417e-07  3.320e-08  7.345e-14  2.129e-11    0.05    0.27    0.32 -5.5e+00  4.2e+00     12        8        2     12        5        7
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    39  8.310e-07  8.310e-07  1.640e-08  1.399e-14  1.429e-11    0.21    1.24    1.45 -7.2e+00  5.0e+00      0       10        1     12        6        3
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    43  7.732e-07  7.732e-07  6.518e-09  1.852e-15  6.792e-12    0.91    5.55    6.46 -9.8e+00  6.8e+00     12       11        2     12        6        5
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    47  6.879e-07  6.879e-07  2.711e-09  2.152e-16  2.964e-12    4.22   24.69   28.91 -1.3e+01  9.7e+00     12       12        2     12        7        4


==> plotData/cantileverPrecond/AMG/scaling_SYM/poly20_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             1     1     202     100     301    1007    28  3.355e-07  3.355e-07  1.131e-07  7.365e-12  4.576e-11    0.00    0.02    0.02 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-05 polymesher20             1     2     802     400    1201    4007    30  9.021e-07  9.021e-07  1.499e-07  2.476e-12  6.251e-11    0.02    0.07    0.09 -2.6e+00  2.2e+00     12        7        2      0        8        1
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    34  5.445e-07  5.445e-07  2.374e-08  8.580e-14  1.807e-11    0.06    0.30    0.37 -4.6e+00  3.6e+00     12        8        2     12        8        5
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    37  7.037e-07  7.037e-07  1.289e-08  1.361e-14  1.210e-11    0.26    1.34    1.60 -6.6e+00  4.7e+00      0       10        1      0       10        1
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    41  5.813e-07  5.813e-07  4.556e-09  1.737e-15  5.106e-12    1.11    6.37    7.47 -8.4e+00  6.3e+00     12       11        2      0       12        1
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    42  6.277e-07  6.277e-07  3.393e-09  4.195e-16  2.705e-12    6.39   26.27   32.65 -9.5e+00  7.4e+00     12       12        2      0       14        1


==> plotData/cantileverPrecond/AMG/scaling_SYM/skew_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             0     1     121     100     220     683    30  5.739e-07  5.739e-07  4.061e-07  1.201e-11  4.392e-11    0.00    0.02    0.03 -1.7e+00  2.6e+00      0        5        1     12        6        2
1.0e-01       skewed             0     2     441     400     840    2563    33  6.089e-07  6.089e-07  4.326e-07  4.347e-12  2.064e-11    0.01    0.04    0.05 -2.1e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             0     3    1681    1600    3280    9923    33  6.713e-07  6.713e-07  4.799e-07  1.525e-12  1.286e-11    0.03    0.15    0.18 -2.7e+00  2.9e+00     12        8        2      0       10        1
1.0e-01       skewed             0     4    6561    6400   12960   39043    36  9.712e-07  9.712e-07  5.318e-07  6.819e-13  1.059e-11    0.09    0.62    0.71 -2.7e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             0     5   25921   25600   51520  154883    39  7.301e-07  7.301e-07  3.083e-07  1.558e-13  4.337e-12    0.31    2.62    2.93 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             0     6  103041  102400  205440  616963    41  8.945e-07  8.945e-07  4.436e-07  7.822e-14  2.522e-12    1.28    9.91   11.19 -2.6e+00  2.7e+00     12       12        2      0       13        1


==> plotData/cantileverPrecond/AMG/scaling_SYM/skew_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             1     1     121     100     220     683    29  4.777e-07  4.777e-07  2.136e-07  1.963e-11  4.379e-11    0.00    0.02    0.02 -1.5e+00  2.4e+00      0        5        1      0        6        1
1.0e-01       skewed             1     2     441     400     840    2563    32  8.997e-07  8.997e-07  4.134e-07  7.135e-12  3.868e-11    0.01    0.06    0.07 -2.0e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             1     3    1681    1600    3280    9923    34  5.725e-07  5.725e-07  3.313e-07  2.388e-12  1.266e-11    0.04    0.17    0.20 -2.7e+00  2.8e+00     12        8        2      0        9        1
1.0e-01       skewed             1     4    6561    6400   12960   39043    38  9.650e-07  9.650e-07  3.399e-07  9.123e-13  1.175e-11    0.11    0.66    0.78 -2.6e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             1     5   25921   25600   51520  154883    41  7.425e-07  7.425e-07  3.389e-07  3.290e-13  4.319e-12    0.41    2.86    3.27 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             1     6  103041  102400  205440  616963    43  9.759e-07  9.759e-07  4.302e-07  1.722e-13  2.841e-12    1.85   13.03   14.88 -2.6e+00  2.7e+00     12       12        2      0       13        1


==> plotData/cantileverPrecond/AMG/scaling_SYM/skew_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             0     1     121     100     220     683    35  5.769e-07  5.769e-07  1.799e-07  7.450e-12  6.110e-11    0.00    0.01    0.02 -2.2e+00  4.1e+00      0        5        1      0        4        1
1.0e-05       skewed             0     2     441     400     840    2563    59  9.922e-07  9.922e-07  1.160e-07  1.788e-12  4.847e-11    0.01    0.08    0.08 -3.3e+00  5.1e+00      0        7        1     12        5        6
1.0e-05       skewed             0     3    1681    1600    3280    9923    97  9.632e-07  9.632e-07  2.331e-08  7.976e-13  2.655e-11    0.02    0.50    0.52 -6.5e+00  6.9e+00     12        8        2     12        6       12
1.0e-05       skewed             0     4    6561    6400   12960   39043    93  9.937e-07  9.937e-07  9.286e-09  1.516e-13  1.297e-11    0.07    1.55    1.62 -9.0e+00  7.9e+00     12        9        2     12        7        8
1.0e-05       skewed             0     5   25921   25600   51520  154883    60  7.806e-07  7.806e-07  3.755e-09  2.105e-14  5.118e-12    0.27    3.68    3.95 -1.2e+01  9.8e+00     12       11        2     12        9        2
1.0e-05       skewed             0     6  103041  102400  205440  616963    48  7.710e-07  7.710e-07  2.231e-09  1.153e-15  2.505e-12    1.05   11.64   12.69 -1.6e+01  1.2e+01     12       12        2     12       11        4


==> plotData/cantileverPrecond/AMG/scaling_SYM/skew_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             1     1     121     100     220     683    27  9.526e-07  9.526e-07  2.976e-07  1.058e-11  1.011e-10    0.00    0.01    0.02 -1.9e+00  3.0e+00      0        5        1      0        7        1
1.0e-05       skewed             1     2     441     400     840    2563    31  9.445e-07  9.445e-07  1.081e-07  1.149e-12  4.617e-11    0.01    0.04    0.05 -2.7e+00  4.0e+00      0        7        1      0        7        1
1.0e-05       skewed             1     3    1681    1600    3280    9923    34  8.173e-07  8.173e-07  3.764e-08  1.428e-13  2.253e-11    0.03    0.17    0.19 -5.2e+00  5.3e+00     12        8        2      0       10        1
1.0e-05       skewed             1     4    6561    6400   12960   39043    37  9.680e-07  9.680e-07  1.815e-08  1.814e-14  1.263e-11    0.09    0.66    0.75 -7.1e+00  6.2e+00     12        9        2     12       11        2
1.0e-05       skewed             1     5   25921   25600   51520  154883    40  8.545e-07  8.545e-07  6.397e-09  2.070e-15  5.602e-12    0.38    2.94    3.33 -1.0e+01  8.0e+00     12       11        2      0       13        1
1.0e-05       skewed             1     6  103041  102400  205440  616963    43  7.233e-07  7.233e-07  2.365e-09  2.258e-16  2.350e-12    1.77   12.80   14.57 -1.3e+01  1.0e+01     12       12        2      0       14        1


==> plotData/cantileverPrecond/DIRECT/OLD/cart_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01    cartesian             0     1     121     100     220     683    27  8.780e-07    0.20    0.07    0.27 -1.9e+00  2.0e+00 
1.0e-01    cartesian             0     2     441     400     840    2563    30  6.449e-07    0.03    0.02    0.05 -2.2e+00  2.2e+00 
1.0e-01    cartesian             0     3    1681    1600    3280    9923    31  5.511e-07    0.04    0.09    0.13 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     4    6561    6400   12960   39043    31  8.673e-07    0.12    0.24    0.36 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     5   25921   25600   51520  154883    32  6.708e-07    0.65    1.22    1.87 -2.2e+00  2.3e+00 
1.0e-01    cartesian             0     6  103041  102400  205440  616963    32  8.267e-07    3.08    5.00    8.08 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/cart_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01    cartesian             1     1     121     100     220     683    27  8.898e-07    0.02    0.01    0.03 -1.7e+00  1.8e+00 
1.0e-01    cartesian             1     2     441     400     840    2563    30  7.326e-07    0.01    0.01    0.02 -2.1e+00  2.1e+00 
1.0e-01    cartesian             1     3    1681    1600    3280    9923    31  8.522e-07    0.03    0.07    0.10 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     4    6561    6400   12960   39043    32  6.070e-07    0.16    0.27    0.43 -2.3e+00  2.3e+00 
1.0e-01    cartesian             1     5   25921   25600   51520  154883    32  7.128e-07    0.66    1.18    1.85 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     6  103041  102400  205440  616963    32  8.338e-07    3.74    5.22    8.95 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/cart_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05    cartesian             0     1     121     100     220     683    34  9.428e-07    0.02    0.01    0.03 -2.7e+00  2.6e+00 
1.0e-05    cartesian             0     2     441     400     840    2563    59  7.380e-07    0.01    0.04    0.04 -4.0e+00  3.5e+00 
1.0e-05    cartesian             0     3    1681    1600    3280    9923    92  9.805e-07    0.03    0.24    0.27 -5.6e+00  4.7e+00 
1.0e-05    cartesian             0     4    6561    6400   12960   39043    80  9.347e-07    0.11    0.77    0.88 -7.7e+00  6.1e+00 
1.0e-05    cartesian             0     5   25921   25600   51520  154883    54  7.848e-07    0.52    2.09    2.60 -1.0e+01  8.0e+00 
1.0e-05    cartesian             0     6  103041  102400  205440  616963    40  6.832e-07    3.00    6.67    9.67 -1.3e+01  1.0e+01 


==> plotData/cantileverPrecond/DIRECT/OLD/cart_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05    cartesian             1     1     121     100     220     683    26  5.140e-07    0.02    0.01    0.03 -2.0e+00  2.0e+00 
1.0e-05    cartesian             1     2     441     400     840    2563    28  8.075e-07    0.01    0.02    0.03 -3.4e+00  2.8e+00 
1.0e-05    cartesian             1     3    1681    1600    3280    9923    30  8.929e-07    0.03    0.06    0.09 -4.3e+00  3.7e+00 
1.0e-05    cartesian             1     4    6561    6400   12960   39043    32  9.447e-07    0.13    0.25    0.38 -6.7e+00  4.9e+00 
1.0e-05    cartesian             1     5   25921   25600   51520  154883    34  8.861e-07    0.65    1.29    1.94 -8.2e+00  6.5e+00 
1.0e-05    cartesian             1     6  103041  102400  205440  616963    35  8.813e-07    4.06    5.97   10.04 -1.2e+01  8.5e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/hybrid_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01       hybrid             0     1     118     110     227     691    28  8.941e-07    0.08    0.01    0.08 -2.0e+00  2.0e+00 
1.0e-01       hybrid             0     2     382     391     772    2309    30  7.652e-07    0.01    0.02    0.03 -2.2e+00  2.2e+00 
1.0e-01       hybrid             0     3    1500    1608    3107    9215    31  7.143e-07    0.03    0.08    0.11 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     4    5847    6399   12245   36185    32  6.330e-07    0.13    0.25    0.38 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     5   22983   25543   48525  143017    32  8.744e-07    0.54    1.06    1.60 -2.2e+00  2.3e+00 
1.0e-01       hybrid             0     6   91883  102396  194278  572323    33  5.754e-07    3.50    5.23    8.73 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/hybrid_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01       hybrid             1     1     118     110     227     691    28  6.112e-07    0.02    0.01    0.03 -1.8e+00  1.8e+00 
1.0e-01       hybrid             1     2     382     391     772    2309    31  5.523e-07    0.01    0.02    0.03 -2.1e+00  2.1e+00 
1.0e-01       hybrid             1     3    1500    1608    3107    9215    31  9.770e-07    0.04    0.08    0.11 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     4    5847    6399   12245   36185    32  7.444e-07    0.16    0.25    0.42 -2.3e+00  2.3e+00 
1.0e-01       hybrid             1     5   22983   25543   48525  143017    32  9.090e-07    0.70    1.12    1.82 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     6   91883  102396  194278  572323    33  6.485e-07    3.97    5.33    9.31 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/hybrid_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05       hybrid             0     1     118     110     227     691    36  9.188e-07    0.08    0.01    0.09 -3.2e+00  2.5e+00 
1.0e-05       hybrid             0     2     382     391     772    2309    54  7.545e-07    0.01    0.03    0.03 -3.7e+00  3.3e+00 
1.0e-05       hybrid             0     3    1500    1608    3107    9215    59  9.754e-07    0.03    0.17    0.19 -5.3e+00  4.5e+00 
1.0e-05       hybrid             0     4    5847    6399   12245   36185    63  9.627e-07    0.12    0.56    0.68 -7.3e+00  6.9e+00 
1.0e-05       hybrid             0     5   22983   25543   48525  143017    54  7.200e-07    0.55    1.95    2.50 -9.6e+00  8.7e+00 
1.0e-05       hybrid             0     6   91883  102396  194278  572323    42  9.025e-07    3.81    6.92   10.73 -1.3e+01  1.1e+01 


==> plotData/cantileverPrecond/DIRECT/OLD/hybrid_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05       hybrid             1     1     118     110     227     691    27  5.356e-07    0.02    0.01    0.03 -2.1e+00  2.0e+00 
1.0e-05       hybrid             1     2     382     391     772    2309    29  6.268e-07    0.01    0.01    0.02 -2.8e+00  2.7e+00 
1.0e-05       hybrid             1     3    1500    1608    3107    9215    31  7.266e-07    0.03    0.06    0.09 -4.2e+00  3.6e+00 
1.0e-05       hybrid             1     4    5847    6399   12245   36185    33  9.652e-07    0.15    0.26    0.41 -6.2e+00  5.7e+00 
1.0e-05       hybrid             1     5   22983   25543   48525  143017    35  8.523e-07    0.70    1.18    1.88 -7.9e+00  6.7e+00 
1.0e-05       hybrid             1     6   91883  102396  194278  572323    36  9.784e-07    4.44    5.98   10.41 -1.2e+01  9.6e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/linearSolverReport_DIRECT.txt <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01    cartesian             0     1     121     100     220     683    27  8.780e-07    0.20    0.07    0.27 -1.9e+00  2.0e+00 
1.0e-01    cartesian             0     2     441     400     840    2563    30  6.449e-07    0.03    0.02    0.05 -2.2e+00  2.2e+00 
1.0e-01    cartesian             0     3    1681    1600    3280    9923    31  5.511e-07    0.04    0.09    0.13 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     4    6561    6400   12960   39043    31  8.673e-07    0.12    0.24    0.36 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     5   25921   25600   51520  154883    32  6.708e-07    0.65    1.22    1.87 -2.2e+00  2.3e+00 
1.0e-01    cartesian             0     6  103041  102400  205440  616963    32  8.267e-07    3.08    5.00    8.08 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01    cartesian             1     1     121     100     220     683    27  8.898e-07    0.02    0.01    0.03 -1.7e+00  1.8e+00 
1.0e-01    cartesian             1     2     441     400     840    2563    30  7.326e-07    0.01    0.01    0.02 -2.1e+00  2.1e+00 
1.0e-01    cartesian             1     3    1681    1600    3280    9923    31  8.522e-07    0.03    0.07    0.10 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     4    6561    6400   12960   39043    32  6.070e-07    0.16    0.27    0.43 -2.3e+00  2.3e+00 
1.0e-01    cartesian             1     5   25921   25600   51520  154883    32  7.128e-07    0.66    1.18    1.85 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     6  103041  102400  205440  616963    32  8.338e-07    3.74    5.22    8.95 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01       skewed             0     1     121     100     220     683    28  6.804e-07    0.03    0.01    0.04 -1.7e+00  2.6e+00 
1.0e-01       skewed             0     2     441     400     840    2563    31  7.351e-07    0.01    0.02    0.02 -2.1e+00  2.5e+00 
1.0e-01       skewed             0     3    1681    1600    3280    9923    31  9.858e-07    0.03    0.08    0.11 -2.7e+00  2.9e+00 
1.0e-01       skewed             0     4    6561    6400   12960   39043    32  6.467e-07    0.12    0.25    0.37 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     5   25921   25600   51520  154883    32  8.884e-07    0.48    1.12    1.60 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     6  103041  102400  205440  616963    33  6.452e-07    2.71    5.01    7.73 -2.6e+00  2.7e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01       skewed             1     1     121     100     220     683    27  9.996e-07    0.02    0.01    0.03 -1.5e+00  2.4e+00 
1.0e-01       skewed             1     2     441     400     840    2563    31  5.853e-07    0.01    0.02    0.02 -2.0e+00  2.5e+00 
1.0e-01       skewed             1     3    1681    1600    3280    9923    32  6.380e-07    0.03    0.08    0.11 -2.7e+00  2.8e+00 
1.0e-01       skewed             1     4    6561    6400   12960   39043    32  9.051e-07    0.13    0.25    0.38 -2.6e+00  2.7e+00 
1.0e-01       skewed             1     5   25921   25600   51520  154883    32  9.758e-07    0.60    1.11    1.71 -2.7e+00  2.7e+00 
1.0e-01       skewed             1     6  103041  102400  205440  616963    33  6.683e-07    3.30    5.09    8.39 -2.6e+00  2.7e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01  polymesher1             0     1     202     100     301    1007    27  7.207e-07    0.02    0.01    0.03 -2.0e+00  2.1e+00 
1.0e-01  polymesher1             0     2     802     400    1201    4007    29  6.544e-07    0.02    0.03    0.05 -1.8e+00  2.0e+00 
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    30  6.826e-07    0.06    0.11    0.18 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    30  9.278e-07    0.28    0.49    0.78 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    31  5.905e-07    1.74    2.39    4.13 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    31  6.760e-07   10.44   11.32   21.76 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01  polymesher1             1     1     202     100     301    1007    27  9.424e-07    0.06    0.01    0.07 -1.7e+00  1.9e+00 
1.0e-01  polymesher1             1     2     802     400    1201    4007    29  7.131e-07    0.02    0.03    0.05 -1.8e+00  1.9e+00 
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    30  8.250e-07    0.10    0.16    0.27 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    30  9.017e-07    0.33    0.52    0.85 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    30  9.493e-07    1.91    2.60    4.51 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    31  6.533e-07   10.97   10.84   21.81 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01 polymesher20             0     1     202     100     301    1007    26  8.493e-07    0.07    0.01    0.08 -1.6e+00  1.9e+00 
1.0e-01 polymesher20             0     2     802     400    1201    4007    28  9.139e-07    0.02    0.03    0.05 -2.0e+00  2.1e+00 
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    29  9.206e-07    0.06    0.11    0.17 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    30  7.871e-07    0.30    0.52    0.82 -2.3e+00  2.3e+00 
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    30  9.615e-07    1.80    2.49    4.29 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    31  5.941e-07   10.97   11.40   22.37 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01 polymesher20             1     1     202     100     301    1007    27  7.178e-07    0.08    0.01    0.08 -1.4e+00  1.7e+00 
1.0e-01 polymesher20             1     2     802     400    1201    4007    36  6.782e-07    0.02    0.04    0.06 -1.9e+00  1.9e+00 
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    30  7.137e-07    0.07    0.13    0.19 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    30  8.046e-07    0.34    0.54    0.88 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    30  8.735e-07    1.95    2.55    4.50 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    37  6.621e-07   11.70   14.01   25.72 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01       hybrid             0     1     118     110     227     691    28  8.941e-07    0.08    0.01    0.08 -2.0e+00  2.0e+00 
1.0e-01       hybrid             0     2     382     391     772    2309    30  7.652e-07    0.01    0.02    0.03 -2.2e+00  2.2e+00 
1.0e-01       hybrid             0     3    1500    1608    3107    9215    31  7.143e-07    0.03    0.08    0.11 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     4    5847    6399   12245   36185    32  6.330e-07    0.13    0.25    0.38 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     5   22983   25543   48525  143017    32  8.744e-07    0.54    1.06    1.60 -2.2e+00  2.3e+00 
1.0e-01       hybrid             0     6   91883  102396  194278  572323    33  5.754e-07    3.50    5.23    8.73 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01       hybrid             1     1     118     110     227     691    28  6.112e-07    0.02    0.01    0.03 -1.8e+00  1.8e+00 
1.0e-01       hybrid             1     2     382     391     772    2309    31  5.523e-07    0.01    0.02    0.03 -2.1e+00  2.1e+00 
1.0e-01       hybrid             1     3    1500    1608    3107    9215    31  9.770e-07    0.04    0.08    0.11 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     4    5847    6399   12245   36185    32  7.444e-07    0.16    0.25    0.42 -2.3e+00  2.3e+00 
1.0e-01       hybrid             1     5   22983   25543   48525  143017    32  9.090e-07    0.70    1.12    1.82 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     6   91883  102396  194278  572323    33  6.485e-07    3.97    5.33    9.31 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05    cartesian             0     1     121     100     220     683    34  9.428e-07    0.02    0.01    0.03 -2.7e+00  2.6e+00 
1.0e-05    cartesian             0     2     441     400     840    2563    59  7.380e-07    0.01    0.04    0.04 -4.0e+00  3.5e+00 
1.0e-05    cartesian             0     3    1681    1600    3280    9923    92  9.805e-07    0.03    0.24    0.27 -5.6e+00  4.7e+00 
1.0e-05    cartesian             0     4    6561    6400   12960   39043    80  9.347e-07    0.11    0.77    0.88 -7.7e+00  6.1e+00 
1.0e-05    cartesian             0     5   25921   25600   51520  154883    54  7.848e-07    0.52    2.09    2.60 -1.0e+01  8.0e+00 
1.0e-05    cartesian             0     6  103041  102400  205440  616963    40  6.832e-07    3.00    6.67    9.67 -1.3e+01  1.0e+01 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05    cartesian             1     1     121     100     220     683    26  5.140e-07    0.02    0.01    0.03 -2.0e+00  2.0e+00 
1.0e-05    cartesian             1     2     441     400     840    2563    28  8.075e-07    0.01    0.02    0.03 -3.4e+00  2.8e+00 
1.0e-05    cartesian             1     3    1681    1600    3280    9923    30  8.929e-07    0.03    0.06    0.09 -4.3e+00  3.7e+00 
1.0e-05    cartesian             1     4    6561    6400   12960   39043    32  9.447e-07    0.13    0.25    0.38 -6.7e+00  4.9e+00 
1.0e-05    cartesian             1     5   25921   25600   51520  154883    34  8.861e-07    0.65    1.29    1.94 -8.2e+00  6.5e+00 
1.0e-05    cartesian             1     6  103041  102400  205440  616963    35  8.813e-07    4.06    5.97   10.04 -1.2e+01  8.5e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05       skewed             0     1     121     100     220     683    34  7.474e-07    0.02    0.01    0.03 -2.2e+00  4.1e+00 
1.0e-05       skewed             0     2     441     400     840    2563    60  7.419e-07    0.01    0.03    0.04 -3.3e+00  5.1e+00 
1.0e-05       skewed             0     3    1681    1600    3280    9923    98  9.544e-07    0.02    0.27    0.30 -6.5e+00  6.9e+00 
1.0e-05       skewed             0     4    6561    6400   12960   39043    93  9.645e-07    0.10    0.86    0.97 -9.0e+00  7.9e+00 
1.0e-05       skewed             0     5   25921   25600   51520  154883    57  9.849e-07    0.50    2.17    2.67 -1.2e+01  9.8e+00 
1.0e-05       skewed             0     6  103041  102400  205440  616963    41  9.554e-07    2.73    6.71    9.44 -1.6e+01  1.2e+01 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05       skewed             1     1     121     100     220     683    26  6.213e-07    0.02    0.01    0.02 -1.9e+00  3.0e+00 
1.0e-05       skewed             1     2     441     400     840    2563    29  8.023e-07    0.01    0.01    0.02 -2.7e+00  4.0e+00 
1.0e-05       skewed             1     3    1681    1600    3280    9923    31  7.287e-07    0.03    0.08    0.11 -5.2e+00  5.3e+00 
1.0e-05       skewed             1     4    6561    6400   12960   39043    34  5.219e-07    0.15    0.27    0.42 -7.1e+00  6.2e+00 
1.0e-05       skewed             1     5   25921   25600   51520  154883    35  9.572e-07    0.62    1.21    1.84 -1.0e+01  8.0e+00 
1.0e-05       skewed             1     6  103041  102400  205440  616963    36  8.126e-07    3.21    5.72    8.93 -1.3e+01  1.0e+01 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05  polymesher1             0     1     202     100     301    1007    28  5.846e-07    0.02    0.01    0.03 -2.5e+00  2.7e+00 
1.0e-05  polymesher1             0     2     802     400    1201    4007    30  9.023e-07    0.02    0.03    0.04 -2.6e+00  2.5e+00 
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    33  9.723e-07    0.06    0.12    0.19 -5.5e+00  4.0e+00 
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    36  5.962e-07    0.27    0.61    0.89 -7.1e+00  5.2e+00 
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    37  9.828e-07    1.73    3.05    4.78 -1.0e+01  8.0e+00 
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    39  7.641e-07   10.48   14.41   24.89 -1.3e+01  8.0e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05  polymesher1             1     1     202     100     301    1007    26  6.147e-07    0.07    0.01    0.08 -2.0e+00  2.2e+00 
1.0e-05  polymesher1             1     2     802     400    1201    4007    29  6.349e-07    0.02    0.03    0.05 -2.5e+00  2.3e+00 
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    31  7.748e-07    0.07    0.12    0.19 -4.5e+00  3.6e+00 
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    33  9.014e-07    0.32    0.56    0.88 -6.1e+00  4.8e+00 
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    35  6.419e-07    1.93    2.92    4.85 -8.3e+00  6.7e+00 
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    36  7.740e-07   11.49   13.27   24.76 -1.2e+01  7.2e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05 polymesher20             0     1     202     100     301    1007    27  7.479e-07    0.07    0.01    0.08 -2.0e+00  2.3e+00 
1.0e-05 polymesher20             0     2     802     400    1201    4007    30  6.747e-07    0.01    0.03    0.04 -3.1e+00  2.9e+00 
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    33  5.586e-07    0.06    0.13    0.19 -5.5e+00  4.2e+00 
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    35  8.197e-07    0.30    0.62    0.91 -7.2e+00  5.0e+00 
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    37  6.931e-07    1.80    3.17    4.97 -9.8e+00  6.8e+00 
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    37  9.078e-07   11.99   14.07   26.06 -1.3e+01  9.7e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05 polymesher20             1     1     202     100     301    1007    26  5.517e-07    0.07    0.01    0.08 -1.7e+00  1.9e+00 
1.0e-05 polymesher20             1     2     802     400    1201    4007    30  6.922e-07    0.02    0.03    0.05 -2.6e+00  2.2e+00 
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    30  9.007e-07    0.08    0.13    0.21 -4.6e+00  3.6e+00 
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    33  5.442e-07    0.33    0.56    0.90 -6.6e+00  4.7e+00 
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    34  8.216e-07    1.95    2.87    4.83 -8.4e+00  6.3e+00 
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    39  5.944e-07   12.24   14.87   27.11 -9.5e+00  7.4e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05       hybrid             0     1     118     110     227     691    36  9.188e-07    0.08    0.01    0.09 -3.2e+00  2.5e+00 
1.0e-05       hybrid             0     2     382     391     772    2309    54  7.545e-07    0.01    0.03    0.03 -3.7e+00  3.3e+00 
1.0e-05       hybrid             0     3    1500    1608    3107    9215    59  9.754e-07    0.03    0.17    0.19 -5.3e+00  4.5e+00 
1.0e-05       hybrid             0     4    5847    6399   12245   36185    63  9.627e-07    0.12    0.56    0.68 -7.3e+00  6.9e+00 
1.0e-05       hybrid             0     5   22983   25543   48525  143017    54  7.200e-07    0.55    1.95    2.50 -9.6e+00  8.7e+00 
1.0e-05       hybrid             0     6   91883  102396  194278  572323    42  9.025e-07    3.81    6.92   10.73 -1.3e+01  1.1e+01 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05       hybrid             1     1     118     110     227     691    27  5.356e-07    0.02    0.01    0.03 -2.1e+00  2.0e+00 
1.0e-05       hybrid             1     2     382     391     772    2309    29  6.268e-07    0.01    0.01    0.02 -2.8e+00  2.7e+00 
1.0e-05       hybrid             1     3    1500    1608    3107    9215    31  7.266e-07    0.03    0.06    0.09 -4.2e+00  3.6e+00 
1.0e-05       hybrid             1     4    5847    6399   12245   36185    33  9.652e-07    0.15    0.26    0.41 -6.2e+00  5.7e+00 
1.0e-05       hybrid             1     5   22983   25543   48525  143017    35  8.523e-07    0.70    1.18    1.88 -7.9e+00  6.7e+00 
1.0e-05       hybrid             1     6   91883  102396  194278  572323    36  9.784e-07    4.44    5.98   10.41 -1.2e+01  9.6e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/poly01_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01  polymesher1             0     1     202     100     301    1007    27  7.207e-07    0.02    0.01    0.03 -2.0e+00  2.1e+00 
1.0e-01  polymesher1             0     2     802     400    1201    4007    29  6.544e-07    0.02    0.03    0.05 -1.8e+00  2.0e+00 
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    30  6.826e-07    0.06    0.11    0.18 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    30  9.278e-07    0.28    0.49    0.78 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    31  5.905e-07    1.74    2.39    4.13 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    31  6.760e-07   10.44   11.32   21.76 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/poly01_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01  polymesher1             1     1     202     100     301    1007    27  9.424e-07    0.06    0.01    0.07 -1.7e+00  1.9e+00 
1.0e-01  polymesher1             1     2     802     400    1201    4007    29  7.131e-07    0.02    0.03    0.05 -1.8e+00  1.9e+00 
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    30  8.250e-07    0.10    0.16    0.27 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    30  9.017e-07    0.33    0.52    0.85 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    30  9.493e-07    1.91    2.60    4.51 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    31  6.533e-07   10.97   10.84   21.81 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/poly01_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05  polymesher1             0     1     202     100     301    1007    28  5.846e-07    0.02    0.01    0.03 -2.5e+00  2.7e+00 
1.0e-05  polymesher1             0     2     802     400    1201    4007    30  9.023e-07    0.02    0.03    0.04 -2.6e+00  2.5e+00 
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    33  9.723e-07    0.06    0.12    0.19 -5.5e+00  4.0e+00 
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    36  5.962e-07    0.27    0.61    0.89 -7.1e+00  5.2e+00 
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    37  9.828e-07    1.73    3.05    4.78 -1.0e+01  8.0e+00 
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    39  7.641e-07   10.48   14.41   24.89 -1.3e+01  8.0e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/poly01_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05  polymesher1             1     1     202     100     301    1007    26  6.147e-07    0.07    0.01    0.08 -2.0e+00  2.2e+00 
1.0e-05  polymesher1             1     2     802     400    1201    4007    29  6.349e-07    0.02    0.03    0.05 -2.5e+00  2.3e+00 
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    31  7.748e-07    0.07    0.12    0.19 -4.5e+00  3.6e+00 
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    33  9.014e-07    0.32    0.56    0.88 -6.1e+00  4.8e+00 
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    35  6.419e-07    1.93    2.92    4.85 -8.3e+00  6.7e+00 
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    36  7.740e-07   11.49   13.27   24.76 -1.2e+01  7.2e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/poly20_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01 polymesher20             0     1     202     100     301    1007    26  8.493e-07    0.07    0.01    0.08 -1.6e+00  1.9e+00 
1.0e-01 polymesher20             0     2     802     400    1201    4007    28  9.139e-07    0.02    0.03    0.05 -2.0e+00  2.1e+00 
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    29  9.206e-07    0.06    0.11    0.17 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    30  7.871e-07    0.30    0.52    0.82 -2.3e+00  2.3e+00 
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    30  9.615e-07    1.80    2.49    4.29 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    31  5.941e-07   10.97   11.40   22.37 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/poly20_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01 polymesher20             1     1     202     100     301    1007    27  7.178e-07    0.08    0.01    0.08 -1.4e+00  1.7e+00 
1.0e-01 polymesher20             1     2     802     400    1201    4007    36  6.782e-07    0.02    0.04    0.06 -1.9e+00  1.9e+00 
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    30  7.137e-07    0.07    0.13    0.19 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    30  8.046e-07    0.34    0.54    0.88 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    30  8.735e-07    1.95    2.55    4.50 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    37  6.621e-07   11.70   14.01   25.72 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/poly20_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05 polymesher20             0     1     202     100     301    1007    27  7.479e-07    0.07    0.01    0.08 -2.0e+00  2.3e+00 
1.0e-05 polymesher20             0     2     802     400    1201    4007    30  6.747e-07    0.01    0.03    0.04 -3.1e+00  2.9e+00 
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    33  5.586e-07    0.06    0.13    0.19 -5.5e+00  4.2e+00 
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    35  8.197e-07    0.30    0.62    0.91 -7.2e+00  5.0e+00 
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    37  6.931e-07    1.80    3.17    4.97 -9.8e+00  6.8e+00 
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    37  9.078e-07   11.99   14.07   26.06 -1.3e+01  9.7e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/poly20_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05 polymesher20             1     1     202     100     301    1007    26  5.517e-07    0.07    0.01    0.08 -1.7e+00  1.9e+00 
1.0e-05 polymesher20             1     2     802     400    1201    4007    30  6.922e-07    0.02    0.03    0.05 -2.6e+00  2.2e+00 
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    30  9.007e-07    0.08    0.13    0.21 -4.6e+00  3.6e+00 
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    33  5.442e-07    0.33    0.56    0.90 -6.6e+00  4.7e+00 
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    34  8.216e-07    1.95    2.87    4.83 -8.4e+00  6.3e+00 
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    39  5.944e-07   12.24   14.87   27.11 -9.5e+00  7.4e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/skew_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01       skewed             0     1     121     100     220     683    28  6.804e-07    0.03    0.01    0.04 -1.7e+00  2.6e+00 
1.0e-01       skewed             0     2     441     400     840    2563    31  7.351e-07    0.01    0.02    0.02 -2.1e+00  2.5e+00 
1.0e-01       skewed             0     3    1681    1600    3280    9923    31  9.858e-07    0.03    0.08    0.11 -2.7e+00  2.9e+00 
1.0e-01       skewed             0     4    6561    6400   12960   39043    32  6.467e-07    0.12    0.25    0.37 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     5   25921   25600   51520  154883    32  8.884e-07    0.48    1.12    1.60 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     6  103041  102400  205440  616963    33  6.452e-07    2.71    5.01    7.73 -2.6e+00  2.7e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/skew_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-01       skewed             1     1     121     100     220     683    27  9.996e-07    0.02    0.01    0.03 -1.5e+00  2.4e+00 
1.0e-01       skewed             1     2     441     400     840    2563    31  5.853e-07    0.01    0.02    0.02 -2.0e+00  2.5e+00 
1.0e-01       skewed             1     3    1681    1600    3280    9923    32  6.380e-07    0.03    0.08    0.11 -2.7e+00  2.8e+00 
1.0e-01       skewed             1     4    6561    6400   12960   39043    32  9.051e-07    0.13    0.25    0.38 -2.6e+00  2.7e+00 
1.0e-01       skewed             1     5   25921   25600   51520  154883    32  9.758e-07    0.60    1.11    1.71 -2.7e+00  2.7e+00 
1.0e-01       skewed             1     6  103041  102400  205440  616963    33  6.683e-07    3.30    5.09    8.39 -2.6e+00  2.7e+00 


==> plotData/cantileverPrecond/DIRECT/OLD/skew_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05       skewed             0     1     121     100     220     683    34  7.474e-07    0.02    0.01    0.03 -2.2e+00  4.1e+00 
1.0e-05       skewed             0     2     441     400     840    2563    60  7.419e-07    0.01    0.03    0.04 -3.3e+00  5.1e+00 
1.0e-05       skewed             0     3    1681    1600    3280    9923    98  9.544e-07    0.02    0.27    0.30 -6.5e+00  6.9e+00 
1.0e-05       skewed             0     4    6561    6400   12960   39043    93  9.645e-07    0.10    0.86    0.97 -9.0e+00  7.9e+00 
1.0e-05       skewed             0     5   25921   25600   51520  154883    57  9.849e-07    0.50    2.17    2.67 -1.2e+01  9.8e+00 
1.0e-05       skewed             0     6  103041  102400  205440  616963    41  9.554e-07    2.73    6.71    9.44 -1.6e+01  1.2e+01 


==> plotData/cantileverPrecond/DIRECT/OLD/skew_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres t_setup t_solve t_total    p_min    p_max
1.0e-05       skewed             1     1     121     100     220     683    26  6.213e-07    0.02    0.01    0.02 -1.9e+00  3.0e+00 
1.0e-05       skewed             1     2     441     400     840    2563    29  8.023e-07    0.01    0.01    0.02 -2.7e+00  4.0e+00 
1.0e-05       skewed             1     3    1681    1600    3280    9923    31  7.287e-07    0.03    0.08    0.11 -5.2e+00  5.3e+00 
1.0e-05       skewed             1     4    6561    6400   12960   39043    34  5.219e-07    0.15    0.27    0.42 -7.1e+00  6.2e+00 
1.0e-05       skewed             1     5   25921   25600   51520  154883    35  9.572e-07    0.62    1.21    1.84 -1.0e+01  8.0e+00 
1.0e-05       skewed             1     6  103041  102400  205440  616963    36  8.126e-07    3.21    5.72    8.93 -1.3e+01  1.0e+01 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/cart_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    47  7.810e-07  7.809e-07  2.815e-12  2.594e-19  4.658e-19    0.05    0.06    0.11 -1.9e+00  2.0e+00 
1.0e-01    cartesian             0     2     441     400     840    2563    52  5.682e-07  5.681e-07  1.726e-12  8.136e-20  2.607e-19    0.01    0.04    0.05 -2.2e+00  2.2e+00 
1.0e-01    cartesian             0     3    1681    1600    3280    9923    54  5.733e-07  5.733e-07  3.633e-12  6.666e-20  1.827e-19    0.04    0.17    0.20 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     4    6561    6400   12960   39043    54  8.911e-07  8.918e-07  7.749e-12  5.733e-20  2.058e-19    0.17    0.51    0.68 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     5   25921   25600   51520  154883    54  7.069e-07  7.147e-07  1.297e-11  3.542e-20  1.157e-19    0.54    2.16    2.70 -2.2e+00  2.3e+00 
1.0e-01    cartesian             0     6  103041  102400  205440  616963    54  7.241e-07  7.745e-07  2.179e-11  2.792e-20  8.840e-20    3.15    9.39   12.54 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/cart_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             1     1     121     100     220     683    47  7.650e-07  7.651e-07  2.511e-12  2.730e-19  4.473e-19    0.03    0.01    0.04 -1.7e+00  1.8e+00 
1.0e-01    cartesian             1     2     441     400     840    2563    52  7.928e-07  7.929e-07  1.881e-12  1.318e-19  3.579e-19    0.01    0.03    0.04 -2.1e+00  2.1e+00 
1.0e-01    cartesian             1     3    1681    1600    3280    9923    55  7.273e-07  7.274e-07  2.828e-12  8.247e-20  2.326e-19    0.04    0.15    0.19 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     4    6561    6400   12960   39043    55  9.014e-07  9.032e-07  5.101e-12  5.359e-20  2.097e-19    0.18    0.64    0.81 -2.3e+00  2.3e+00 
1.0e-01    cartesian             1     5   25921   25600   51520  154883    55  9.187e-07  9.233e-07  9.372e-12  3.799e-20  1.517e-19    0.75    2.43    3.18 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     6  103041  102400  205440  616963    55  9.171e-07  9.579e-07  1.955e-11  3.217e-20  1.101e-19    4.79   12.80   17.60 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/cart_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             0     1     121     100     220     683    57  4.942e-07  4.947e-07  6.977e-13  8.349e-20  3.233e-19    0.03    0.03    0.06 -2.7e+00  2.6e+00 
1.0e-05    cartesian             0     2     441     400     840    2563    90  9.072e-07  9.074e-07  8.503e-13  1.747e-20  4.309e-19    0.01    0.10    0.11 -4.0e+00  3.5e+00 
1.0e-05    cartesian             0     3    1681    1600    3280    9923   155  9.210e-07  9.235e-07  9.180e-13  8.435e-21  3.096e-19    0.03    0.83    0.87 -5.6e+00  4.7e+00 
1.0e-05    cartesian             0     4    6561    6400   12960   39043   162  9.783e-07  9.888e-07  1.453e-12  5.068e-21  2.342e-19    0.14    3.09    3.23 -7.7e+00  6.1e+00 
1.0e-05    cartesian             0     5   25921   25600   51520  154883    98  7.816e-07  8.498e-07  3.166e-12  3.912e-21  1.422e-19    0.84    6.22    7.06 -1.0e+01  8.0e+00 
1.0e-05    cartesian             0     6  103041  102400  205440  616963    64  6.354e-07  9.715e-07  8.946e-12  4.006e-21  1.149e-19    3.78   12.23   16.01 -1.3e+01  1.0e+01 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/cart_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             1     1     121     100     220     683    45  4.570e-07  4.570e-07  3.808e-13  8.483e-20  2.967e-19    0.03    0.01    0.04 -2.0e+00  2.0e+00 
1.0e-05    cartesian             1     2     441     400     840    2563    48  7.884e-07  7.883e-07  6.541e-13  1.319e-20  3.744e-19    0.01    0.03    0.04 -3.4e+00  2.8e+00 
1.0e-05    cartesian             1     3    1681    1600    3280    9923    51  7.168e-07  7.189e-07  6.325e-13  3.910e-21  2.411e-19    0.03    0.12    0.15 -4.3e+00  3.7e+00 
1.0e-05    cartesian             1     4    6561    6400   12960   39043    53  9.387e-07  9.451e-07  1.380e-12  3.747e-21  2.238e-19    0.13    0.49    0.62 -6.7e+00  4.9e+00 
1.0e-05    cartesian             1     5   25921   25600   51520  154883    55  8.661e-07  9.154e-07  3.169e-12  3.912e-21  1.532e-19    0.69    2.34    3.03 -8.2e+00  6.5e+00 
1.0e-05    cartesian             1     6  103041  102400  205440  616963    56  8.396e-07  1.125e-06  9.023e-12  4.023e-21  1.331e-19    4.27   10.82   15.09 -1.2e+01  8.5e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/hybrid_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             0     1     118     110     227     691    49  7.179e-07  7.177e-07  2.734e-12  1.549e-19  4.979e-19    0.09    0.02    0.11 -2.0e+00  2.0e+00 
1.0e-01       hybrid             0     2     382     391     772    2309    52  8.287e-07  8.289e-07  3.398e-12  2.014e-19  3.898e-19    0.01    0.04    0.05 -2.2e+00  2.2e+00 
1.0e-01       hybrid             0     3    1500    1608    3107    9215    54  7.936e-07  7.934e-07  5.775e-12  9.011e-20  2.767e-19    0.03    0.16    0.19 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     4    5847    6399   12245   36185    54  5.093e-07  5.112e-07  5.339e-12  3.707e-20  1.266e-19    0.13    0.47    0.61 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     5   22983   25543   48525  143017    55  8.750e-07  8.795e-07  1.458e-11  3.639e-20  1.563e-19    0.60    2.31    2.91 -2.2e+00  2.3e+00 
1.0e-01       hybrid             0     6   91883  102396  194278  572323    55  6.708e-07  7.212e-07  2.085e-11  1.822e-20  9.087e-20    3.79    9.43   13.22 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/hybrid_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             1     1     118     110     227     691    48  6.000e-07  5.996e-07  1.008e-12  1.893e-19  3.936e-19    0.02    0.02    0.04 -1.8e+00  1.8e+00 
1.0e-01       hybrid             1     2     382     391     772    2309    54  6.046e-07  6.047e-07  9.674e-13  8.863e-20  3.079e-19    0.01    0.03    0.04 -2.1e+00  2.1e+00 
1.0e-01       hybrid             1     3    1500    1608    3107    9215    55  6.904e-07  6.910e-07  2.803e-12  8.837e-20  2.376e-19    0.04    0.14    0.18 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     4    5847    6399   12245   36185    56  8.300e-07  8.307e-07  4.263e-12  7.496e-20  2.008e-19    0.15    0.49    0.65 -2.3e+00  2.3e+00 
1.0e-01       hybrid             1     5   22983   25543   48525  143017    57  6.892e-07  6.962e-07  9.023e-12  3.067e-20  1.233e-19    0.87    2.38    3.25 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     6   91883  102396  194278  572323    56  9.298e-07  9.659e-07  2.242e-11  3.662e-20  1.186e-19    5.36   13.02   18.38 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/hybrid_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             0     1     118     110     227     691    59  9.811e-07  9.816e-07  1.213e-12  1.025e-19  6.981e-19    0.10    0.02    0.11 -3.2e+00  2.5e+00 
1.0e-05       hybrid             0     2     382     391     772    2309    88  9.358e-07  9.352e-07  9.015e-13  1.292e-20  4.897e-19    0.01    0.05    0.06 -3.7e+00  3.3e+00 
1.0e-05       hybrid             0     3    1500    1608    3107    9215   109  9.018e-07  9.027e-07  8.940e-13  4.568e-21  3.276e-19    0.03    0.35    0.37 -5.3e+00  4.5e+00 
1.0e-05       hybrid             0     4    5847    6399   12245   36185   114  8.860e-07  8.940e-07  1.366e-12  4.258e-21  2.282e-19    0.12    1.21    1.33 -7.3e+00  6.9e+00 
1.0e-05       hybrid             0     5   22983   25543   48525  143017    95  8.668e-07  9.223e-07  3.331e-12  4.413e-21  1.665e-19    0.62    4.14    4.76 -9.6e+00  8.7e+00 
1.0e-05       hybrid             0     6   91883  102396  194278  572323    71  9.719e-07  1.173e-06  9.646e-12  4.547e-21  1.491e-19    4.03   14.02   18.05 -1.3e+01  1.1e+01 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/hybrid_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             1     1     118     110     227     691    46  9.590e-07  9.590e-07  1.088e-12  1.002e-19  6.822e-19    0.03    0.01    0.04 -2.1e+00  2.0e+00 
1.0e-05       hybrid             1     2     382     391     772    2309    50  5.016e-07  5.020e-07  2.903e-13  7.957e-21  2.628e-19    0.01    0.03    0.04 -2.8e+00  2.7e+00 
1.0e-05       hybrid             1     3    1500    1608    3107    9215    53  5.613e-07  5.636e-07  4.941e-13  4.085e-21  2.045e-19    0.03    0.12    0.16 -4.2e+00  3.6e+00 
1.0e-05       hybrid             1     4    5847    6399   12245   36185    55  8.692e-07  8.747e-07  1.352e-12  4.242e-21  2.233e-19    0.15    0.48    0.62 -6.2e+00  5.7e+00 
1.0e-05       hybrid             1     5   22983   25543   48525  143017    57  7.537e-07  8.058e-07  3.308e-12  4.368e-21  1.455e-19    0.72    2.21    2.92 -7.9e+00  6.7e+00 
1.0e-05       hybrid             1     6   91883  102396  194278  572323    59  8.472e-07  1.097e-06  9.603e-12  4.513e-21  1.395e-19    4.51   11.13   15.64 -1.2e+01  9.6e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/linearSolverReport_DIRECT_scaling_MOMENTUM.txt <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    47  7.810e-07  7.809e-07  2.815e-12  2.594e-19  4.658e-19    0.05    0.06    0.11 -1.9e+00  2.0e+00 
1.0e-01    cartesian             0     2     441     400     840    2563    52  5.682e-07  5.681e-07  1.726e-12  8.136e-20  2.607e-19    0.01    0.04    0.05 -2.2e+00  2.2e+00 
1.0e-01    cartesian             0     3    1681    1600    3280    9923    54  5.733e-07  5.733e-07  3.633e-12  6.666e-20  1.827e-19    0.04    0.17    0.20 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     4    6561    6400   12960   39043    54  8.911e-07  8.918e-07  7.749e-12  5.733e-20  2.058e-19    0.17    0.51    0.68 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     5   25921   25600   51520  154883    54  7.069e-07  7.147e-07  1.297e-11  3.542e-20  1.157e-19    0.54    2.16    2.70 -2.2e+00  2.3e+00 
1.0e-01    cartesian             0     6  103041  102400  205440  616963    54  7.241e-07  7.745e-07  2.179e-11  2.792e-20  8.840e-20    3.15    9.39   12.54 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             1     1     121     100     220     683    47  7.650e-07  7.651e-07  2.511e-12  2.730e-19  4.473e-19    0.03    0.01    0.04 -1.7e+00  1.8e+00 
1.0e-01    cartesian             1     2     441     400     840    2563    52  7.928e-07  7.929e-07  1.881e-12  1.318e-19  3.579e-19    0.01    0.03    0.04 -2.1e+00  2.1e+00 
1.0e-01    cartesian             1     3    1681    1600    3280    9923    55  7.273e-07  7.274e-07  2.828e-12  8.247e-20  2.326e-19    0.04    0.15    0.19 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     4    6561    6400   12960   39043    55  9.014e-07  9.032e-07  5.101e-12  5.359e-20  2.097e-19    0.18    0.64    0.81 -2.3e+00  2.3e+00 
1.0e-01    cartesian             1     5   25921   25600   51520  154883    55  9.187e-07  9.233e-07  9.372e-12  3.799e-20  1.517e-19    0.75    2.43    3.18 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     6  103041  102400  205440  616963    55  9.171e-07  9.579e-07  1.955e-11  3.217e-20  1.101e-19    4.79   12.80   17.60 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             0     1     121     100     220     683    48  9.853e-07  9.852e-07  2.612e-12  2.798e-19  4.759e-19    0.03    0.01    0.04 -1.7e+00  2.6e+00 
1.0e-01       skewed             0     2     441     400     840    2563    54  5.576e-07  5.578e-07  1.448e-12  6.239e-20  1.650e-19    0.01    0.03    0.04 -2.1e+00  2.5e+00 
1.0e-01       skewed             0     3    1681    1600    3280    9923    55  7.709e-07  7.702e-07  2.420e-12  5.488e-20  1.791e-19    0.03    0.16    0.18 -2.7e+00  2.9e+00 
1.0e-01       skewed             0     4    6561    6400   12960   39043    56  6.089e-07  6.153e-07  3.398e-12  3.277e-20  9.339e-20    0.10    0.56    0.66 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     5   25921   25600   51520  154883    56  8.388e-07  8.703e-07  8.740e-12  1.965e-20  9.701e-20    0.62    2.25    2.87 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     6  103041  102400  205440  616963    56  6.173e-07  8.970e-07  2.098e-11  1.325e-20  7.014e-20    3.23   10.42   13.65 -2.6e+00  2.7e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             1     1     121     100     220     683    47  9.938e-07  9.941e-07  1.667e-12  2.444e-19  5.020e-19    0.04    0.03    0.08 -1.5e+00  2.4e+00 
1.0e-01       skewed             1     2     441     400     840    2563    53  9.154e-07  9.149e-07  1.417e-12  1.068e-19  2.689e-19    0.02    0.07    0.09 -2.0e+00  2.5e+00 
1.0e-01       skewed             1     3    1681    1600    3280    9923    57  6.516e-07  6.527e-07  1.183e-12  3.757e-20  1.543e-19    0.05    0.33    0.39 -2.7e+00  2.8e+00 
1.0e-01       skewed             1     4    6561    6400   12960   39043    57  9.935e-07  9.973e-07  3.760e-12  4.544e-20  1.539e-19    0.33    0.75    1.07 -2.6e+00  2.7e+00 
1.0e-01       skewed             1     5   25921   25600   51520  154883    58  7.866e-07  8.203e-07  8.543e-12  2.568e-20  8.969e-20    0.83    2.61    3.44 -2.7e+00  2.7e+00 
1.0e-01       skewed             1     6  103041  102400  205440  616963    57  8.745e-07  1.096e-06  2.260e-11  2.216e-20  8.438e-20    4.37   10.64   15.01 -2.6e+00  2.7e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             0     1     202     100     301    1007    47  7.663e-07  7.662e-07  2.069e-12  4.289e-19  6.817e-19    0.03    0.02    0.04 -2.0e+00  2.1e+00 
1.0e-01  polymesher1             0     2     802     400    1201    4007    51  4.103e-07  4.101e-07  1.251e-12  8.830e-20  2.754e-19    0.02    0.06    0.08 -1.8e+00  2.0e+00 
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    52  9.463e-07  9.461e-07  4.864e-12  1.201e-19  4.299e-19    0.06    0.23    0.30 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    53  7.265e-07  7.279e-07  6.542e-12  7.221e-20  2.321e-19    0.32    1.02    1.34 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    53  6.124e-07  6.224e-07  1.395e-11  3.923e-20  1.459e-19    2.00    4.90    6.90 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    53  5.706e-07  6.564e-07  2.276e-11  2.481e-20  1.091e-19   10.75   21.48   32.23 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             1     1     202     100     301    1007    47  8.948e-07  8.949e-07  2.400e-12  5.027e-19  7.966e-19    0.09    0.02    0.10 -1.7e+00  1.9e+00 
1.0e-01  polymesher1             1     2     802     400    1201    4007    51  8.753e-07  8.756e-07  1.441e-12  1.765e-19  5.920e-19    0.02    0.06    0.08 -1.8e+00  1.9e+00 
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    53  8.283e-07  8.281e-07  2.620e-12  1.235e-19  3.707e-19    0.09    0.25    0.34 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    54  6.344e-07  6.359e-07  5.308e-12  5.057e-20  2.063e-19    0.37    1.28    1.65 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    54  6.207e-07  6.306e-07  1.204e-11  3.962e-20  1.479e-19    2.41    6.05    8.46 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    53  8.666e-07  9.270e-07  3.206e-11  2.920e-20  1.553e-19   11.40   21.46   32.86 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             0     1     202     100     301    1007    47  5.618e-07  5.619e-07  2.600e-12  2.349e-19  4.606e-19    0.09    0.01    0.10 -1.6e+00  1.9e+00 
1.0e-01 polymesher20             0     2     802     400    1201    4007    49  9.574e-07  9.575e-07  2.933e-12  1.970e-19  5.678e-19    0.01    0.07    0.09 -2.0e+00  2.1e+00 
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    52  7.173e-07  7.176e-07  2.942e-12  9.448e-20  2.870e-19    0.10    0.39    0.49 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    52  8.442e-07  8.443e-07  7.122e-12  7.447e-20  2.483e-19    0.38    1.00    1.38 -2.3e+00  2.3e+00 
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    53  6.896e-07  6.969e-07  1.326e-11  4.100e-20  1.492e-19    2.07    5.35    7.42 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    52  9.464e-07  9.941e-07  3.130e-11  4.220e-20  1.472e-19   11.80   23.29   35.09 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             1     1     202     100     301    1007    47  6.282e-07  6.282e-07  1.856e-12  2.430e-19  5.258e-19    0.09    0.02    0.11 -1.4e+00  1.7e+00 
1.0e-01 polymesher20             1     2     802     400    1201    4007    62  8.497e-07  8.495e-07  1.855e-12  2.298e-19  4.822e-19    0.02    0.08    0.10 -1.9e+00  1.9e+00 
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    53  6.585e-07  6.590e-07  2.126e-12  8.044e-20  2.656e-19    0.07    0.24    0.31 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    53  7.379e-07  7.400e-07  4.617e-12  6.888e-20  2.165e-19    0.41    1.57    1.98 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    54  7.058e-07  7.134e-07  1.040e-11  4.487e-20  1.519e-19    2.73    6.46    9.19 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    65  8.005e-07  8.525e-07  1.340e-11  6.131e-20  1.161e-19   15.69   34.56   50.25 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             0     1     118     110     227     691    49  7.179e-07  7.177e-07  2.734e-12  1.549e-19  4.979e-19    0.09    0.02    0.11 -2.0e+00  2.0e+00 
1.0e-01       hybrid             0     2     382     391     772    2309    52  8.287e-07  8.289e-07  3.398e-12  2.014e-19  3.898e-19    0.01    0.04    0.05 -2.2e+00  2.2e+00 
1.0e-01       hybrid             0     3    1500    1608    3107    9215    54  7.936e-07  7.934e-07  5.775e-12  9.011e-20  2.767e-19    0.03    0.16    0.19 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     4    5847    6399   12245   36185    54  5.093e-07  5.112e-07  5.339e-12  3.707e-20  1.266e-19    0.13    0.47    0.61 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     5   22983   25543   48525  143017    55  8.750e-07  8.795e-07  1.458e-11  3.639e-20  1.563e-19    0.60    2.31    2.91 -2.2e+00  2.3e+00 
1.0e-01       hybrid             0     6   91883  102396  194278  572323    55  6.708e-07  7.212e-07  2.085e-11  1.822e-20  9.087e-20    3.79    9.43   13.22 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             1     1     118     110     227     691    48  6.000e-07  5.996e-07  1.008e-12  1.893e-19  3.936e-19    0.02    0.02    0.04 -1.8e+00  1.8e+00 
1.0e-01       hybrid             1     2     382     391     772    2309    54  6.046e-07  6.047e-07  9.674e-13  8.863e-20  3.079e-19    0.01    0.03    0.04 -2.1e+00  2.1e+00 
1.0e-01       hybrid             1     3    1500    1608    3107    9215    55  6.904e-07  6.910e-07  2.803e-12  8.837e-20  2.376e-19    0.04    0.14    0.18 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     4    5847    6399   12245   36185    56  8.300e-07  8.307e-07  4.263e-12  7.496e-20  2.008e-19    0.15    0.49    0.65 -2.3e+00  2.3e+00 
1.0e-01       hybrid             1     5   22983   25543   48525  143017    57  6.892e-07  6.962e-07  9.023e-12  3.067e-20  1.233e-19    0.87    2.38    3.25 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     6   91883  102396  194278  572323    56  9.298e-07  9.659e-07  2.242e-11  3.662e-20  1.186e-19    5.36   13.02   18.38 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             0     1     121     100     220     683    57  4.942e-07  4.947e-07  6.977e-13  8.349e-20  3.233e-19    0.03    0.03    0.06 -2.7e+00  2.6e+00 
1.0e-05    cartesian             0     2     441     400     840    2563    90  9.072e-07  9.074e-07  8.503e-13  1.747e-20  4.309e-19    0.01    0.10    0.11 -4.0e+00  3.5e+00 
1.0e-05    cartesian             0     3    1681    1600    3280    9923   155  9.210e-07  9.235e-07  9.180e-13  8.435e-21  3.096e-19    0.03    0.83    0.87 -5.6e+00  4.7e+00 
1.0e-05    cartesian             0     4    6561    6400   12960   39043   162  9.783e-07  9.888e-07  1.453e-12  5.068e-21  2.342e-19    0.14    3.09    3.23 -7.7e+00  6.1e+00 
1.0e-05    cartesian             0     5   25921   25600   51520  154883    98  7.816e-07  8.498e-07  3.166e-12  3.912e-21  1.422e-19    0.84    6.22    7.06 -1.0e+01  8.0e+00 
1.0e-05    cartesian             0     6  103041  102400  205440  616963    64  6.354e-07  9.715e-07  8.946e-12  4.006e-21  1.149e-19    3.78   12.23   16.01 -1.3e+01  1.0e+01 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             1     1     121     100     220     683    45  4.570e-07  4.570e-07  3.808e-13  8.483e-20  2.967e-19    0.03    0.01    0.04 -2.0e+00  2.0e+00 
1.0e-05    cartesian             1     2     441     400     840    2563    48  7.884e-07  7.883e-07  6.541e-13  1.319e-20  3.744e-19    0.01    0.03    0.04 -3.4e+00  2.8e+00 
1.0e-05    cartesian             1     3    1681    1600    3280    9923    51  7.168e-07  7.189e-07  6.325e-13  3.910e-21  2.411e-19    0.03    0.12    0.15 -4.3e+00  3.7e+00 
1.0e-05    cartesian             1     4    6561    6400   12960   39043    53  9.387e-07  9.451e-07  1.380e-12  3.747e-21  2.238e-19    0.13    0.49    0.62 -6.7e+00  4.9e+00 
1.0e-05    cartesian             1     5   25921   25600   51520  154883    55  8.661e-07  9.154e-07  3.169e-12  3.912e-21  1.532e-19    0.69    2.34    3.03 -8.2e+00  6.5e+00 
1.0e-05    cartesian             1     6  103041  102400  205440  616963    56  8.396e-07  1.125e-06  9.023e-12  4.023e-21  1.331e-19    4.27   10.82   15.09 -1.2e+01  8.5e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             0     1     121     100     220     683    56  6.133e-07  6.138e-07  7.055e-13  6.535e-20  3.347e-19    0.04    0.02    0.05 -2.2e+00  4.1e+00 
1.0e-05       skewed             0     2     441     400     840    2563    88  8.303e-07  8.306e-07  7.481e-13  8.433e-21  2.606e-19    0.01    0.06    0.07 -3.3e+00  5.1e+00 
1.0e-05       skewed             0     3    1681    1600    3280    9923   150  8.677e-07  8.710e-07  1.071e-12  6.057e-21  2.105e-19    0.03    0.60    0.62 -6.5e+00  6.9e+00 
1.0e-05       skewed             0     4    6561    6400   12960   39043   186  8.474e-07  8.955e-07  2.515e-12  5.587e-21  1.431e-19    0.13    2.63    2.75 -9.0e+00  7.9e+00 
1.0e-05       skewed             0     5   25921   25600   51520  154883   115  9.670e-07  1.181e-06  6.967e-12  5.637e-21  1.334e-19    0.57    5.35    5.92 -1.2e+01  9.8e+00 
1.0e-05       skewed             0     6  103041  102400  205440  616963   200  1.644e-06  2.524e-06  1.740e-09  5.699e-21  1.997e-19    2.84   61.20   64.04 -1.6e+01  1.2e+01 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             1     1     121     100     220     683    45  8.097e-07  8.102e-07  8.506e-13  9.476e-20  4.402e-19    0.03    0.01    0.04 -1.9e+00  3.0e+00 
1.0e-05       skewed             1     2     441     400     840    2563    50  5.446e-07  5.461e-07  3.791e-13  8.744e-21  1.712e-19    0.01    0.03    0.04 -2.7e+00  4.0e+00 
1.0e-05       skewed             1     3    1681    1600    3280    9923    52  9.191e-07  9.243e-07  1.130e-12  5.556e-21  2.234e-19    0.03    0.15    0.18 -5.2e+00  5.3e+00 
1.0e-05       skewed             1     4    6561    6400   12960   39043    55  6.459e-07  6.724e-07  2.412e-12  5.400e-21  1.074e-19    0.15    0.52    0.68 -7.1e+00  6.2e+00 
1.0e-05       skewed             1     5   25921   25600   51520  154883    56  9.442e-07  1.095e-06  6.893e-12  5.549e-21  1.237e-19    0.80    2.55    3.35 -1.0e+01  8.0e+00 
1.0e-05       skewed             1     6  103041  102400  205440  616963   114  9.992e-07  1.992e-06  7.377e-10  5.633e-21  1.575e-19    3.73   27.13   30.86 -1.3e+01  1.0e+01 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             0     1     202     100     301    1007    48  6.136e-07  6.136e-07  6.064e-13  9.946e-20  6.292e-19    0.03    0.02    0.05 -2.5e+00  2.7e+00 
1.0e-05  polymesher1             0     2     802     400    1201    4007    52  6.032e-07  6.029e-07  4.253e-13  1.236e-20  4.198e-19    0.02    0.08    0.10 -2.6e+00  2.5e+00 
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    56  5.685e-07  5.717e-07  5.787e-13  4.672e-21  2.664e-19    0.08    0.41    0.49 -5.5e+00  4.0e+00 
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    58  7.460e-07  7.544e-07  1.476e-12  4.726e-21  2.488e-19    0.46    1.51    1.97 -7.1e+00  5.2e+00 
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    59  6.694e-07  7.373e-07  3.783e-12  4.795e-21  1.767e-19    1.95    5.85    7.80 -1.0e+01  8.0e+00 
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    63  6.913e-07  1.082e-06  1.102e-11  4.972e-21  1.820e-19   11.93   27.42   39.35 -1.3e+01  8.0e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             1     1     202     100     301    1007    45  8.690e-07  8.691e-07  9.523e-13  1.506e-19  8.897e-19    0.09    0.02    0.11 -2.0e+00  2.2e+00 
1.0e-05  polymesher1             1     2     802     400    1201    4007    49  6.559e-07  6.560e-07  4.677e-13  9.326e-21  4.568e-19    0.02    0.06    0.08 -2.5e+00  2.3e+00 
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    52  7.079e-07  7.100e-07  6.708e-13  4.690e-21  3.308e-19    0.09    0.26    0.35 -4.5e+00  3.6e+00 
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    54  8.117e-07  8.171e-07  1.525e-12  4.818e-21  2.695e-19    0.37    1.14    1.50 -6.1e+00  4.8e+00 
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    56  5.590e-07  6.422e-07  3.737e-12  4.726e-21  1.539e-19    2.21    5.39    7.59 -8.3e+00  6.7e+00 
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    58  8.013e-07  1.148e-06  1.101e-11  4.941e-21  1.932e-19   12.21   24.83   37.04 -1.2e+01  7.2e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             0     1     202     100     301    1007    47  7.035e-07  7.036e-07  7.777e-13  9.260e-20  6.319e-19    0.11    0.02    0.14 -2.0e+00  2.3e+00 
1.0e-05 polymesher20             0     2     802     400    1201    4007    51  5.854e-07  5.863e-07  4.074e-13  1.509e-20  3.627e-19    0.02    0.09    0.11 -3.1e+00  2.9e+00 
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    55  5.438e-07  5.459e-07  5.332e-13  4.263e-21  2.267e-19    0.08    0.43    0.51 -5.5e+00  4.2e+00 
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    57  8.644e-07  8.727e-07  1.479e-12  4.459e-21  2.642e-19    0.41    1.27    1.68 -7.2e+00  5.0e+00 
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    59  9.790e-07  1.034e-06  3.667e-12  4.481e-21  2.263e-19    2.69    6.03    8.72 -9.8e+00  6.8e+00 
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    60  8.104e-07  1.099e-06  1.041e-11  4.618e-21  1.669e-19   12.53   27.07   39.60 -1.3e+01  9.7e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             1     1     202     100     301    1007    45  6.785e-07  6.783e-07  5.761e-13  6.419e-20  6.125e-19    0.10    0.02    0.12 -1.7e+00  1.9e+00 
1.0e-05 polymesher20             1     2     802     400    1201    4007    52  6.787e-07  6.787e-07  5.133e-13  1.896e-20  4.198e-19    0.02    0.06    0.08 -2.6e+00  2.2e+00 
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    51  8.014e-07  8.021e-07  7.859e-13  4.373e-21  3.331e-19    0.07    0.22    0.29 -4.6e+00  3.6e+00 
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    53  7.476e-07  7.611e-07  1.363e-12  4.329e-21  2.304e-19    0.34    1.07    1.41 -6.6e+00  4.7e+00 
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    55  6.994e-07  7.522e-07  3.591e-12  4.465e-21  1.646e-19    2.29    5.80    8.08 -8.4e+00  6.3e+00 
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    62  8.184e-07  1.147e-06  1.049e-11  4.678e-21  1.741e-19   14.53   28.35   42.89 -9.5e+00  7.4e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             0     1     118     110     227     691    59  9.811e-07  9.816e-07  1.213e-12  1.025e-19  6.981e-19    0.10    0.02    0.11 -3.2e+00  2.5e+00 
1.0e-05       hybrid             0     2     382     391     772    2309    88  9.358e-07  9.352e-07  9.015e-13  1.292e-20  4.897e-19    0.01    0.05    0.06 -3.7e+00  3.3e+00 
1.0e-05       hybrid             0     3    1500    1608    3107    9215   109  9.018e-07  9.027e-07  8.940e-13  4.568e-21  3.276e-19    0.03    0.35    0.37 -5.3e+00  4.5e+00 
1.0e-05       hybrid             0     4    5847    6399   12245   36185   114  8.860e-07  8.940e-07  1.366e-12  4.258e-21  2.282e-19    0.12    1.21    1.33 -7.3e+00  6.9e+00 
1.0e-05       hybrid             0     5   22983   25543   48525  143017    95  8.668e-07  9.223e-07  3.331e-12  4.413e-21  1.665e-19    0.62    4.14    4.76 -9.6e+00  8.7e+00 
1.0e-05       hybrid             0     6   91883  102396  194278  572323    71  9.719e-07  1.173e-06  9.646e-12  4.547e-21  1.491e-19    4.03   14.02   18.05 -1.3e+01  1.1e+01 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             1     1     118     110     227     691    46  9.590e-07  9.590e-07  1.088e-12  1.002e-19  6.822e-19    0.03    0.01    0.04 -2.1e+00  2.0e+00 
1.0e-05       hybrid             1     2     382     391     772    2309    50  5.016e-07  5.020e-07  2.903e-13  7.957e-21  2.628e-19    0.01    0.03    0.04 -2.8e+00  2.7e+00 
1.0e-05       hybrid             1     3    1500    1608    3107    9215    53  5.613e-07  5.636e-07  4.941e-13  4.085e-21  2.045e-19    0.03    0.12    0.16 -4.2e+00  3.6e+00 
1.0e-05       hybrid             1     4    5847    6399   12245   36185    55  8.692e-07  8.747e-07  1.352e-12  4.242e-21  2.233e-19    0.15    0.48    0.62 -6.2e+00  5.7e+00 
1.0e-05       hybrid             1     5   22983   25543   48525  143017    57  7.537e-07  8.058e-07  3.308e-12  4.368e-21  1.455e-19    0.72    2.21    2.92 -7.9e+00  6.7e+00 
1.0e-05       hybrid             1     6   91883  102396  194278  572323    59  8.472e-07  1.097e-06  9.603e-12  4.513e-21  1.395e-19    4.51   11.13   15.64 -1.2e+01  9.6e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/poly01_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             0     1     202     100     301    1007    47  7.663e-07  7.662e-07  2.069e-12  4.289e-19  6.817e-19    0.03    0.02    0.04 -2.0e+00  2.1e+00 
1.0e-01  polymesher1             0     2     802     400    1201    4007    51  4.103e-07  4.101e-07  1.251e-12  8.830e-20  2.754e-19    0.02    0.06    0.08 -1.8e+00  2.0e+00 
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    52  9.463e-07  9.461e-07  4.864e-12  1.201e-19  4.299e-19    0.06    0.23    0.30 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    53  7.265e-07  7.279e-07  6.542e-12  7.221e-20  2.321e-19    0.32    1.02    1.34 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    53  6.124e-07  6.224e-07  1.395e-11  3.923e-20  1.459e-19    2.00    4.90    6.90 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    53  5.706e-07  6.564e-07  2.276e-11  2.481e-20  1.091e-19   10.75   21.48   32.23 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/poly01_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             1     1     202     100     301    1007    47  8.948e-07  8.949e-07  2.400e-12  5.027e-19  7.966e-19    0.09    0.02    0.10 -1.7e+00  1.9e+00 
1.0e-01  polymesher1             1     2     802     400    1201    4007    51  8.753e-07  8.756e-07  1.441e-12  1.765e-19  5.920e-19    0.02    0.06    0.08 -1.8e+00  1.9e+00 
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    53  8.283e-07  8.281e-07  2.620e-12  1.235e-19  3.707e-19    0.09    0.25    0.34 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    54  6.344e-07  6.359e-07  5.308e-12  5.057e-20  2.063e-19    0.37    1.28    1.65 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    54  6.207e-07  6.306e-07  1.204e-11  3.962e-20  1.479e-19    2.41    6.05    8.46 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    53  8.666e-07  9.270e-07  3.206e-11  2.920e-20  1.553e-19   11.40   21.46   32.86 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/poly01_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             0     1     202     100     301    1007    48  6.136e-07  6.136e-07  6.064e-13  9.946e-20  6.292e-19    0.03    0.02    0.05 -2.5e+00  2.7e+00 
1.0e-05  polymesher1             0     2     802     400    1201    4007    52  6.032e-07  6.029e-07  4.253e-13  1.236e-20  4.198e-19    0.02    0.08    0.10 -2.6e+00  2.5e+00 
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    56  5.685e-07  5.717e-07  5.787e-13  4.672e-21  2.664e-19    0.08    0.41    0.49 -5.5e+00  4.0e+00 
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    58  7.460e-07  7.544e-07  1.476e-12  4.726e-21  2.488e-19    0.46    1.51    1.97 -7.1e+00  5.2e+00 
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    59  6.694e-07  7.373e-07  3.783e-12  4.795e-21  1.767e-19    1.95    5.85    7.80 -1.0e+01  8.0e+00 
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    63  6.913e-07  1.082e-06  1.102e-11  4.972e-21  1.820e-19   11.93   27.42   39.35 -1.3e+01  8.0e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/poly01_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             1     1     202     100     301    1007    45  8.690e-07  8.691e-07  9.523e-13  1.506e-19  8.897e-19    0.09    0.02    0.11 -2.0e+00  2.2e+00 
1.0e-05  polymesher1             1     2     802     400    1201    4007    49  6.559e-07  6.560e-07  4.677e-13  9.326e-21  4.568e-19    0.02    0.06    0.08 -2.5e+00  2.3e+00 
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    52  7.079e-07  7.100e-07  6.708e-13  4.690e-21  3.308e-19    0.09    0.26    0.35 -4.5e+00  3.6e+00 
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    54  8.117e-07  8.171e-07  1.525e-12  4.818e-21  2.695e-19    0.37    1.14    1.50 -6.1e+00  4.8e+00 
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    56  5.590e-07  6.422e-07  3.737e-12  4.726e-21  1.539e-19    2.21    5.39    7.59 -8.3e+00  6.7e+00 
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    58  8.013e-07  1.148e-06  1.101e-11  4.941e-21  1.932e-19   12.21   24.83   37.04 -1.2e+01  7.2e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/poly20_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             0     1     202     100     301    1007    47  5.618e-07  5.619e-07  2.600e-12  2.349e-19  4.606e-19    0.09    0.01    0.10 -1.6e+00  1.9e+00 
1.0e-01 polymesher20             0     2     802     400    1201    4007    49  9.574e-07  9.575e-07  2.933e-12  1.970e-19  5.678e-19    0.01    0.07    0.09 -2.0e+00  2.1e+00 
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    52  7.173e-07  7.176e-07  2.942e-12  9.448e-20  2.870e-19    0.10    0.39    0.49 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    52  8.442e-07  8.443e-07  7.122e-12  7.447e-20  2.483e-19    0.38    1.00    1.38 -2.3e+00  2.3e+00 
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    53  6.896e-07  6.969e-07  1.326e-11  4.100e-20  1.492e-19    2.07    5.35    7.42 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    52  9.464e-07  9.941e-07  3.130e-11  4.220e-20  1.472e-19   11.80   23.29   35.09 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/poly20_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             1     1     202     100     301    1007    47  6.282e-07  6.282e-07  1.856e-12  2.430e-19  5.258e-19    0.09    0.02    0.11 -1.4e+00  1.7e+00 
1.0e-01 polymesher20             1     2     802     400    1201    4007    62  8.497e-07  8.495e-07  1.855e-12  2.298e-19  4.822e-19    0.02    0.08    0.10 -1.9e+00  1.9e+00 
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    53  6.585e-07  6.590e-07  2.126e-12  8.044e-20  2.656e-19    0.07    0.24    0.31 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    53  7.379e-07  7.400e-07  4.617e-12  6.888e-20  2.165e-19    0.41    1.57    1.98 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    54  7.058e-07  7.134e-07  1.040e-11  4.487e-20  1.519e-19    2.73    6.46    9.19 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    65  8.005e-07  8.525e-07  1.340e-11  6.131e-20  1.161e-19   15.69   34.56   50.25 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/poly20_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             0     1     202     100     301    1007    47  7.035e-07  7.036e-07  7.777e-13  9.260e-20  6.319e-19    0.11    0.02    0.14 -2.0e+00  2.3e+00 
1.0e-05 polymesher20             0     2     802     400    1201    4007    51  5.854e-07  5.863e-07  4.074e-13  1.509e-20  3.627e-19    0.02    0.09    0.11 -3.1e+00  2.9e+00 
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    55  5.438e-07  5.459e-07  5.332e-13  4.263e-21  2.267e-19    0.08    0.43    0.51 -5.5e+00  4.2e+00 
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    57  8.644e-07  8.727e-07  1.479e-12  4.459e-21  2.642e-19    0.41    1.27    1.68 -7.2e+00  5.0e+00 
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    59  9.790e-07  1.034e-06  3.667e-12  4.481e-21  2.263e-19    2.69    6.03    8.72 -9.8e+00  6.8e+00 
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    60  8.104e-07  1.099e-06  1.041e-11  4.618e-21  1.669e-19   12.53   27.07   39.60 -1.3e+01  9.7e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/poly20_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             1     1     202     100     301    1007    45  6.785e-07  6.783e-07  5.761e-13  6.419e-20  6.125e-19    0.10    0.02    0.12 -1.7e+00  1.9e+00 
1.0e-05 polymesher20             1     2     802     400    1201    4007    52  6.787e-07  6.787e-07  5.133e-13  1.896e-20  4.198e-19    0.02    0.06    0.08 -2.6e+00  2.2e+00 
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    51  8.014e-07  8.021e-07  7.859e-13  4.373e-21  3.331e-19    0.07    0.22    0.29 -4.6e+00  3.6e+00 
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    53  7.476e-07  7.611e-07  1.363e-12  4.329e-21  2.304e-19    0.34    1.07    1.41 -6.6e+00  4.7e+00 
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    55  6.994e-07  7.522e-07  3.591e-12  4.465e-21  1.646e-19    2.29    5.80    8.08 -8.4e+00  6.3e+00 
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    62  8.184e-07  1.147e-06  1.049e-11  4.678e-21  1.741e-19   14.53   28.35   42.89 -9.5e+00  7.4e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/skew_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             0     1     121     100     220     683    48  9.853e-07  9.852e-07  2.612e-12  2.798e-19  4.759e-19    0.03    0.01    0.04 -1.7e+00  2.6e+00 
1.0e-01       skewed             0     2     441     400     840    2563    54  5.576e-07  5.578e-07  1.448e-12  6.239e-20  1.650e-19    0.01    0.03    0.04 -2.1e+00  2.5e+00 
1.0e-01       skewed             0     3    1681    1600    3280    9923    55  7.709e-07  7.702e-07  2.420e-12  5.488e-20  1.791e-19    0.03    0.16    0.18 -2.7e+00  2.9e+00 
1.0e-01       skewed             0     4    6561    6400   12960   39043    56  6.089e-07  6.153e-07  3.398e-12  3.277e-20  9.339e-20    0.10    0.56    0.66 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     5   25921   25600   51520  154883    56  8.388e-07  8.703e-07  8.740e-12  1.965e-20  9.701e-20    0.62    2.25    2.87 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     6  103041  102400  205440  616963    56  6.173e-07  8.970e-07  2.098e-11  1.325e-20  7.014e-20    3.23   10.42   13.65 -2.6e+00  2.7e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/skew_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             1     1     121     100     220     683    47  9.938e-07  9.941e-07  1.667e-12  2.444e-19  5.020e-19    0.04    0.03    0.08 -1.5e+00  2.4e+00 
1.0e-01       skewed             1     2     441     400     840    2563    53  9.154e-07  9.149e-07  1.417e-12  1.068e-19  2.689e-19    0.02    0.07    0.09 -2.0e+00  2.5e+00 
1.0e-01       skewed             1     3    1681    1600    3280    9923    57  6.516e-07  6.527e-07  1.183e-12  3.757e-20  1.543e-19    0.05    0.33    0.39 -2.7e+00  2.8e+00 
1.0e-01       skewed             1     4    6561    6400   12960   39043    57  9.935e-07  9.973e-07  3.760e-12  4.544e-20  1.539e-19    0.33    0.75    1.07 -2.6e+00  2.7e+00 
1.0e-01       skewed             1     5   25921   25600   51520  154883    58  7.866e-07  8.203e-07  8.543e-12  2.568e-20  8.969e-20    0.83    2.61    3.44 -2.7e+00  2.7e+00 
1.0e-01       skewed             1     6  103041  102400  205440  616963    57  8.745e-07  1.096e-06  2.260e-11  2.216e-20  8.438e-20    4.37   10.64   15.01 -2.6e+00  2.7e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/skew_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             0     1     121     100     220     683    56  6.133e-07  6.138e-07  7.055e-13  6.535e-20  3.347e-19    0.04    0.02    0.05 -2.2e+00  4.1e+00 
1.0e-05       skewed             0     2     441     400     840    2563    88  8.303e-07  8.306e-07  7.481e-13  8.433e-21  2.606e-19    0.01    0.06    0.07 -3.3e+00  5.1e+00 
1.0e-05       skewed             0     3    1681    1600    3280    9923   150  8.677e-07  8.710e-07  1.071e-12  6.057e-21  2.105e-19    0.03    0.60    0.62 -6.5e+00  6.9e+00 
1.0e-05       skewed             0     4    6561    6400   12960   39043   186  8.474e-07  8.955e-07  2.515e-12  5.587e-21  1.431e-19    0.13    2.63    2.75 -9.0e+00  7.9e+00 
1.0e-05       skewed             0     5   25921   25600   51520  154883   115  9.670e-07  1.181e-06  6.967e-12  5.637e-21  1.334e-19    0.57    5.35    5.92 -1.2e+01  9.8e+00 
1.0e-05       skewed             0     6  103041  102400  205440  616963   200  1.644e-06  2.524e-06  1.740e-09  5.699e-21  1.997e-19    2.84   61.20   64.04 -1.6e+01  1.2e+01 


==> plotData/cantileverPrecond/DIRECT/scaling_MOM/skew_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             1     1     121     100     220     683    45  8.097e-07  8.102e-07  8.506e-13  9.476e-20  4.402e-19    0.03    0.01    0.04 -1.9e+00  3.0e+00 
1.0e-05       skewed             1     2     441     400     840    2563    50  5.446e-07  5.461e-07  3.791e-13  8.744e-21  1.712e-19    0.01    0.03    0.04 -2.7e+00  4.0e+00 
1.0e-05       skewed             1     3    1681    1600    3280    9923    52  9.191e-07  9.243e-07  1.130e-12  5.556e-21  2.234e-19    0.03    0.15    0.18 -5.2e+00  5.3e+00 
1.0e-05       skewed             1     4    6561    6400   12960   39043    55  6.459e-07  6.724e-07  2.412e-12  5.400e-21  1.074e-19    0.15    0.52    0.68 -7.1e+00  6.2e+00 
1.0e-05       skewed             1     5   25921   25600   51520  154883    56  9.442e-07  1.095e-06  6.893e-12  5.549e-21  1.237e-19    0.80    2.55    3.35 -1.0e+01  8.0e+00 
1.0e-05       skewed             1     6  103041  102400  205440  616963   114  9.992e-07  1.992e-06  7.377e-10  5.633e-21  1.575e-19    3.73   27.13   30.86 -1.3e+01  1.0e+01 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/cart_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    25  9.828e-07  9.828e-07  9.828e-07  2.314e-13  2.178e-12    0.04    0.02    0.06 -1.9e+00  2.0e+00 
1.0e-01    cartesian             0     2     441     400     840    2563    28  8.230e-07  8.230e-07  8.230e-07  1.189e-13  1.279e-12    0.01    0.02    0.03 -2.2e+00  2.2e+00 
1.0e-01    cartesian             0     3    1681    1600    3280    9923    29  8.417e-07  8.417e-07  8.417e-07  1.778e-13  1.949e-12    0.03    0.06    0.09 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     4    6561    6400   12960   39043    30  8.521e-07  8.521e-07  8.521e-07  3.680e-14  5.323e-13    0.10    0.24    0.34 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     5   25921   25600   51520  154883    31  8.113e-07  8.113e-07  8.113e-07  3.661e-14  3.563e-13    0.51    1.19    1.70 -2.2e+00  2.3e+00 
1.0e-01    cartesian             0     6  103041  102400  205440  616963    32  5.619e-07  5.619e-07  5.619e-07  1.782e-14  1.655e-13    3.04    5.21    8.25 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/cart_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             1     1     121     100     220     683    25  9.765e-07  9.765e-07  9.765e-07  6.469e-13  2.489e-12    0.03    0.01    0.04 -1.7e+00  1.8e+00 
1.0e-01    cartesian             1     2     441     400     840    2563    28  7.376e-07  7.376e-07  7.376e-07  1.792e-13  1.347e-12    0.01    0.02    0.03 -2.1e+00  2.1e+00 
1.0e-01    cartesian             1     3    1681    1600    3280    9923    30  6.056e-07  6.056e-07  6.056e-07  5.565e-14  7.514e-13    0.03    0.07    0.11 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     4    6561    6400   12960   39043    30  9.975e-07  9.975e-07  9.975e-07  5.013e-14  6.317e-13    0.16    0.26    0.42 -2.3e+00  2.3e+00 
1.0e-01    cartesian             1     5   25921   25600   51520  154883    31  8.313e-07  8.313e-07  8.313e-07  2.826e-14  3.054e-13    0.66    1.17    1.83 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     6  103041  102400  205440  616963    32  5.765e-07  5.765e-07  5.765e-07  6.831e-15  9.920e-14    3.75    5.50    9.25 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/cart_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             0     1     121     100     220     683    31  9.669e-07  9.669e-07  9.669e-07  2.242e-12  2.174e-11    0.03    0.01    0.04 -2.7e+00  2.6e+00 
1.0e-05    cartesian             0     2     441     400     840    2563    44  8.844e-07  8.844e-07  8.844e-07  8.062e-12  5.706e-11    0.01    0.03    0.04 -4.0e+00  3.5e+00 
1.0e-05    cartesian             0     3    1681    1600    3280    9923    42  9.312e-07  9.312e-07  9.312e-07  2.002e-11  6.775e-10    0.03    0.10    0.13 -5.6e+00  4.7e+00 
1.0e-05    cartesian             0     4    6561    6400   12960   39043    38  9.083e-07  9.083e-07  9.083e-07  2.918e-12  4.054e-10    0.10    0.31    0.41 -7.7e+00  6.1e+00 
1.0e-05    cartesian             0     5   25921   25600   51520  154883    31  9.596e-07  9.596e-07  9.596e-07  4.097e-13  2.856e-10    0.56    1.10    1.66 -1.0e+01  8.0e+00 
1.0e-05    cartesian             0     6  103041  102400  205440  616963    29  7.923e-07  7.923e-07  7.923e-07  4.255e-15  3.010e-10    3.21    4.73    7.94 -1.3e+01  1.0e+01 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/cart_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             1     1     121     100     220     683    23  7.451e-07  7.451e-07  7.451e-07  2.259e-13  6.034e-12    0.03    0.01    0.04 -2.0e+00  2.0e+00 
1.0e-05    cartesian             1     2     441     400     840    2563    24  8.902e-07  8.902e-07  8.902e-07  9.297e-14  7.022e-12    0.01    0.01    0.02 -3.4e+00  2.8e+00 
1.0e-05    cartesian             1     3    1681    1600    3280    9923    25  7.984e-07  7.984e-07  7.984e-07  3.693e-14  1.188e-11    0.03    0.06    0.09 -4.3e+00  3.7e+00 
1.0e-05    cartesian             1     4    6561    6400   12960   39043    26  5.652e-07  5.652e-07  5.652e-07  1.034e-14  1.279e-11    0.14    0.22    0.36 -6.7e+00  4.9e+00 
1.0e-05    cartesian             1     5   25921   25600   51520  154883    26  7.858e-07  7.858e-07  7.858e-07  6.524e-15  3.250e-11    0.72    1.05    1.77 -8.2e+00  6.5e+00 
1.0e-05    cartesian             1     6  103041  102400  205440  616963    26  8.119e-07  8.119e-07  8.119e-07  3.278e-15  5.486e-11    4.11    4.35    8.46 -1.2e+01  8.5e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/hybrid_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             0     1     118     110     227     691    27  7.100e-07  7.100e-07  7.100e-07  2.076e-13  2.251e-12    0.10    0.01    0.10 -2.0e+00  2.0e+00 
1.0e-01       hybrid             0     2     382     391     772    2309    29  5.318e-07  5.318e-07  5.318e-07  1.351e-13  1.555e-12    0.01    0.01    0.02 -2.2e+00  2.2e+00 
1.0e-01       hybrid             0     3    1500    1608    3107    9215    30  6.358e-07  6.358e-07  6.358e-07  5.940e-14  7.802e-13    0.03    0.07    0.10 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     4    5847    6399   12245   36185    31  7.142e-07  7.142e-07  7.142e-07  3.031e-14  3.959e-13    0.13    0.26    0.39 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     5   22983   25543   48525  143017    32  5.853e-07  5.853e-07  5.853e-07  2.272e-14  1.977e-13    0.52    1.07    1.59 -2.2e+00  2.3e+00 
1.0e-01       hybrid             0     6   91883  102396  194278  572323    32  7.281e-07  7.281e-07  7.281e-07  2.018e-14  1.812e-13    3.47    5.59    9.06 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/hybrid_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             1     1     118     110     227     691    26  7.124e-07  7.124e-07  7.124e-07  3.914e-13  1.979e-12    0.03    0.01    0.04 -1.8e+00  1.8e+00 
1.0e-01       hybrid             1     2     382     391     772    2309    29  5.995e-07  5.995e-07  5.995e-07  1.578e-13  1.329e-12    0.01    0.02    0.03 -2.1e+00  2.1e+00 
1.0e-01       hybrid             1     3    1500    1608    3107    9215    30  7.560e-07  7.560e-07  7.560e-07  6.830e-14  9.370e-13    0.04    0.07    0.11 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     4    5847    6399   12245   36185    31  7.428e-07  7.428e-07  7.428e-07  4.622e-14  6.140e-13    0.15    0.25    0.41 -2.3e+00  2.3e+00 
1.0e-01       hybrid             1     5   22983   25543   48525  143017    31  9.447e-07  9.447e-07  9.447e-07  5.469e-14  5.940e-13    0.84    1.06    1.90 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     6   91883  102396  194278  572323    32  7.379e-07  7.379e-07  7.379e-07  1.058e-14  1.380e-13    4.58    5.33    9.92 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/hybrid_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             0     1     118     110     227     691    33  7.121e-07  7.121e-07  7.121e-07  1.369e-13  1.669e-11    0.10    0.01    0.11 -3.2e+00  2.5e+00 
1.0e-05       hybrid             0     2     382     391     772    2309    45  8.184e-07  8.184e-07  8.184e-07  1.612e-13  1.319e-11    0.01    0.03    0.04 -3.7e+00  3.3e+00 
1.0e-05       hybrid             0     3    1500    1608    3107    9215    44  9.946e-07  9.946e-07  9.946e-07  7.192e-14  2.876e-11    0.03    0.11    0.14 -5.3e+00  4.5e+00 
1.0e-05       hybrid             0     4    5847    6399   12245   36185    46  8.587e-07  8.587e-07  8.587e-07  2.961e-14  2.441e-11    0.15    0.41    0.56 -7.3e+00  6.9e+00 
1.0e-05       hybrid             0     5   22983   25543   48525  143017    39  8.480e-07  8.480e-07  8.480e-07  1.043e-14  4.586e-11    0.65    1.43    2.08 -9.6e+00  8.7e+00 
1.0e-05       hybrid             0     6   91883  102396  194278  572323    32  6.349e-07  6.349e-07  6.349e-07  1.363e-15  3.237e-11    3.96    5.44    9.40 -1.3e+01  1.1e+01 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/hybrid_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             1     1     118     110     227     691    24  6.949e-07  6.949e-07  6.949e-07  1.638e-13  8.850e-12    0.03    0.01    0.04 -2.1e+00  2.0e+00 
1.0e-05       hybrid             1     2     382     391     772    2309    25  6.907e-07  6.907e-07  6.907e-07  6.685e-14  6.869e-12    0.01    0.01    0.02 -2.8e+00  2.7e+00 
1.0e-05       hybrid             1     3    1500    1608    3107    9215    26  6.534e-07  6.534e-07  6.534e-07  2.572e-14  1.352e-11    0.04    0.05    0.09 -4.2e+00  3.6e+00 
1.0e-05       hybrid             1     4    5847    6399   12245   36185    27  6.026e-07  6.026e-07  6.026e-07  9.995e-15  1.720e-11    0.14    0.20    0.35 -6.2e+00  5.7e+00 
1.0e-05       hybrid             1     5   22983   25543   48525  143017    27  8.250e-07  8.250e-07  8.250e-07  5.812e-15  3.612e-11    0.69    0.97    1.66 -7.9e+00  6.7e+00 
1.0e-05       hybrid             1     6   91883  102396  194278  572323    27  8.878e-07  8.878e-07  8.878e-07  2.969e-15  4.924e-11    4.79    4.45    9.24 -1.2e+01  9.6e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/linearSolverReport_DIRECT_scaling_NONE.txt <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    25  9.828e-07  9.828e-07  9.828e-07  2.314e-13  2.178e-12    0.04    0.02    0.06 -1.9e+00  2.0e+00 
1.0e-01    cartesian             0     2     441     400     840    2563    28  8.230e-07  8.230e-07  8.230e-07  1.189e-13  1.279e-12    0.01    0.02    0.03 -2.2e+00  2.2e+00 
1.0e-01    cartesian             0     3    1681    1600    3280    9923    29  8.417e-07  8.417e-07  8.417e-07  1.778e-13  1.949e-12    0.03    0.06    0.09 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     4    6561    6400   12960   39043    30  8.521e-07  8.521e-07  8.521e-07  3.680e-14  5.323e-13    0.10    0.24    0.34 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     5   25921   25600   51520  154883    31  8.113e-07  8.113e-07  8.113e-07  3.661e-14  3.563e-13    0.51    1.19    1.70 -2.2e+00  2.3e+00 
1.0e-01    cartesian             0     6  103041  102400  205440  616963    32  5.619e-07  5.619e-07  5.619e-07  1.782e-14  1.655e-13    3.04    5.21    8.25 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             1     1     121     100     220     683    25  9.765e-07  9.765e-07  9.765e-07  6.469e-13  2.489e-12    0.03    0.01    0.04 -1.7e+00  1.8e+00 
1.0e-01    cartesian             1     2     441     400     840    2563    28  7.376e-07  7.376e-07  7.376e-07  1.792e-13  1.347e-12    0.01    0.02    0.03 -2.1e+00  2.1e+00 
1.0e-01    cartesian             1     3    1681    1600    3280    9923    30  6.056e-07  6.056e-07  6.056e-07  5.565e-14  7.514e-13    0.03    0.07    0.11 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     4    6561    6400   12960   39043    30  9.975e-07  9.975e-07  9.975e-07  5.013e-14  6.317e-13    0.16    0.26    0.42 -2.3e+00  2.3e+00 
1.0e-01    cartesian             1     5   25921   25600   51520  154883    31  8.313e-07  8.313e-07  8.313e-07  2.826e-14  3.054e-13    0.66    1.17    1.83 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     6  103041  102400  205440  616963    32  5.765e-07  5.765e-07  5.765e-07  6.831e-15  9.920e-14    3.75    5.50    9.25 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             0     1     121     100     220     683    26  9.982e-07  9.982e-07  9.982e-07  1.683e-13  1.687e-12    0.04    0.01    0.05 -1.7e+00  2.6e+00 
1.0e-01       skewed             0     2     441     400     840    2563    29  7.433e-07  7.433e-07  7.433e-07  1.451e-13  1.725e-12    0.01    0.02    0.03 -2.1e+00  2.5e+00 
1.0e-01       skewed             0     3    1681    1600    3280    9923    30  6.346e-07  6.346e-07  6.346e-07  6.148e-14  8.321e-13    0.03    0.07    0.11 -2.7e+00  2.9e+00 
1.0e-01       skewed             0     4    6561    6400   12960   39043    30  9.240e-07  9.240e-07  9.240e-07  8.168e-14  1.056e-12    0.10    0.24    0.35 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     5   25921   25600   51520  154883    31  8.409e-07  8.409e-07  8.409e-07  2.769e-14  2.886e-13    0.51    1.13    1.63 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     6  103041  102400  205440  616963    32  6.400e-07  6.400e-07  6.400e-07  1.939e-14  1.912e-13    2.82    5.10    7.92 -2.6e+00  2.7e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             1     1     121     100     220     683    26  5.108e-07  5.108e-07  5.108e-07  2.954e-13  1.231e-12    0.03    0.01    0.03 -1.5e+00  2.4e+00 
1.0e-01       skewed             1     2     441     400     840    2563    28  9.362e-07  9.362e-07  9.362e-07  2.727e-13  2.182e-12    0.01    0.01    0.02 -2.0e+00  2.5e+00 
1.0e-01       skewed             1     3    1681    1600    3280    9923    30  6.517e-07  6.517e-07  6.517e-07  1.083e-13  1.045e-12    0.03    0.07    0.10 -2.7e+00  2.8e+00 
1.0e-01       skewed             1     4    6561    6400   12960   39043    31  6.620e-07  6.620e-07  6.620e-07  4.994e-14  5.709e-13    0.13    0.26    0.39 -2.6e+00  2.7e+00 
1.0e-01       skewed             1     5   25921   25600   51520  154883    31  8.988e-07  8.988e-07  8.988e-07  4.098e-14  4.301e-13    0.67    1.10    1.77 -2.7e+00  2.7e+00 
1.0e-01       skewed             1     6  103041  102400  205440  616963    32  6.366e-07  6.366e-07  6.366e-07  1.015e-14  1.217e-13    3.26    5.19    8.45 -2.6e+00  2.7e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             0     1     202     100     301    1007    26  5.450e-07  5.450e-07  5.450e-07  1.980e-13  1.175e-12    0.03    0.01    0.04 -2.0e+00  2.1e+00 
1.0e-01  polymesher1             0     2     802     400    1201    4007    27  8.833e-07  8.833e-07  8.833e-07  2.493e-13  2.162e-12    0.02    0.03    0.05 -1.8e+00  2.0e+00 
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    29  5.610e-07  5.610e-07  5.610e-07  1.179e-13  1.055e-12    0.07    0.12    0.19 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    29  8.314e-07  8.314e-07  8.314e-07  9.523e-14  9.008e-13    0.31    0.51    0.82 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    30  6.662e-07  6.662e-07  6.662e-07  2.828e-14  3.257e-13    1.75    2.46    4.21 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    30  8.374e-07  8.374e-07  8.374e-07  1.371e-14  1.718e-13   10.57   10.74   21.32 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             1     1     202     100     301    1007    26  4.969e-07  4.969e-07  4.969e-07  3.096e-13  2.179e-12    0.09    0.01    0.10 -1.7e+00  1.9e+00 
1.0e-01  polymesher1             1     2     802     400    1201    4007    27  8.730e-07  8.730e-07  8.730e-07  3.056e-13  2.450e-12    0.02    0.03    0.04 -1.8e+00  1.9e+00 
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    29  6.725e-07  6.725e-07  6.725e-07  1.004e-13  8.877e-13    0.07    0.13    0.21 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    29  8.034e-07  8.034e-07  8.034e-07  1.030e-13  9.828e-13    0.34    0.59    0.92 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    30  5.745e-07  5.745e-07  5.745e-07  2.985e-14  3.279e-13    1.97    2.46    4.43 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    30  7.116e-07  7.116e-07  7.116e-07  2.387e-14  2.837e-13   12.38   11.41   23.79 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             0     1     202     100     301    1007    25  8.286e-07  8.286e-07  8.286e-07  2.894e-13  2.199e-12    0.09    0.01    0.10 -1.6e+00  1.9e+00 
1.0e-01 polymesher20             0     2     802     400    1201    4007    27  6.688e-07  6.688e-07  6.688e-07  2.256e-13  1.672e-12    0.01    0.03    0.04 -2.0e+00  2.1e+00 
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    28  7.989e-07  7.989e-07  7.989e-07  7.725e-14  7.931e-13    0.08    0.12    0.20 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    29  7.055e-07  7.055e-07  7.055e-07  8.083e-14  7.213e-13    0.35    0.55    0.90 -2.3e+00  2.3e+00 
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    29  9.930e-07  9.930e-07  9.930e-07  4.941e-14  4.581e-13    2.01    2.67    4.68 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    30  7.122e-07  7.122e-07  7.122e-07  1.950e-14  2.030e-13   11.78   12.78   24.57 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             1     1     202     100     301    1007    25  8.151e-07  8.151e-07  8.151e-07  5.497e-13  3.103e-12    0.10    0.01    0.11 -1.4e+00  1.7e+00 
1.0e-01 polymesher20             1     2     802     400    1201    4007    33  6.209e-07  6.209e-07  6.209e-07  6.927e-13  3.315e-12    0.02    0.04    0.06 -1.9e+00  1.9e+00 
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    29  5.410e-07  5.410e-07  5.410e-07  8.018e-14  8.839e-13    0.08    0.14    0.22 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    29  6.958e-07  6.958e-07  6.958e-07  6.592e-14  6.999e-13    0.39    0.56    0.95 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    29  9.068e-07  9.068e-07  9.068e-07  6.265e-14  5.401e-13    2.18    2.88    5.05 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    35  6.395e-07  6.395e-07  6.395e-07  4.906e-14  3.594e-13   13.48   13.88   27.36 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             0     1     118     110     227     691    27  7.100e-07  7.100e-07  7.100e-07  2.076e-13  2.251e-12    0.10    0.01    0.10 -2.0e+00  2.0e+00 
1.0e-01       hybrid             0     2     382     391     772    2309    29  5.318e-07  5.318e-07  5.318e-07  1.351e-13  1.555e-12    0.01    0.01    0.02 -2.2e+00  2.2e+00 
1.0e-01       hybrid             0     3    1500    1608    3107    9215    30  6.358e-07  6.358e-07  6.358e-07  5.940e-14  7.802e-13    0.03    0.07    0.10 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     4    5847    6399   12245   36185    31  7.142e-07  7.142e-07  7.142e-07  3.031e-14  3.959e-13    0.13    0.26    0.39 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     5   22983   25543   48525  143017    32  5.853e-07  5.853e-07  5.853e-07  2.272e-14  1.977e-13    0.52    1.07    1.59 -2.2e+00  2.3e+00 
1.0e-01       hybrid             0     6   91883  102396  194278  572323    32  7.281e-07  7.281e-07  7.281e-07  2.018e-14  1.812e-13    3.47    5.59    9.06 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             1     1     118     110     227     691    26  7.124e-07  7.124e-07  7.124e-07  3.914e-13  1.979e-12    0.03    0.01    0.04 -1.8e+00  1.8e+00 
1.0e-01       hybrid             1     2     382     391     772    2309    29  5.995e-07  5.995e-07  5.995e-07  1.578e-13  1.329e-12    0.01    0.02    0.03 -2.1e+00  2.1e+00 
1.0e-01       hybrid             1     3    1500    1608    3107    9215    30  7.560e-07  7.560e-07  7.560e-07  6.830e-14  9.370e-13    0.04    0.07    0.11 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     4    5847    6399   12245   36185    31  7.428e-07  7.428e-07  7.428e-07  4.622e-14  6.140e-13    0.15    0.25    0.41 -2.3e+00  2.3e+00 
1.0e-01       hybrid             1     5   22983   25543   48525  143017    31  9.447e-07  9.447e-07  9.447e-07  5.469e-14  5.940e-13    0.84    1.06    1.90 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     6   91883  102396  194278  572323    32  7.379e-07  7.379e-07  7.379e-07  1.058e-14  1.380e-13    4.58    5.33    9.92 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             0     1     121     100     220     683    31  9.669e-07  9.669e-07  9.669e-07  2.242e-12  2.174e-11    0.03    0.01    0.04 -2.7e+00  2.6e+00 
1.0e-05    cartesian             0     2     441     400     840    2563    44  8.844e-07  8.844e-07  8.844e-07  8.062e-12  5.706e-11    0.01    0.03    0.04 -4.0e+00  3.5e+00 
1.0e-05    cartesian             0     3    1681    1600    3280    9923    42  9.312e-07  9.312e-07  9.312e-07  2.002e-11  6.775e-10    0.03    0.10    0.13 -5.6e+00  4.7e+00 
1.0e-05    cartesian             0     4    6561    6400   12960   39043    38  9.083e-07  9.083e-07  9.083e-07  2.918e-12  4.054e-10    0.10    0.31    0.41 -7.7e+00  6.1e+00 
1.0e-05    cartesian             0     5   25921   25600   51520  154883    31  9.596e-07  9.596e-07  9.596e-07  4.097e-13  2.856e-10    0.56    1.10    1.66 -1.0e+01  8.0e+00 
1.0e-05    cartesian             0     6  103041  102400  205440  616963    29  7.923e-07  7.923e-07  7.923e-07  4.255e-15  3.010e-10    3.21    4.73    7.94 -1.3e+01  1.0e+01 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             1     1     121     100     220     683    23  7.451e-07  7.451e-07  7.451e-07  2.259e-13  6.034e-12    0.03    0.01    0.04 -2.0e+00  2.0e+00 
1.0e-05    cartesian             1     2     441     400     840    2563    24  8.902e-07  8.902e-07  8.902e-07  9.297e-14  7.022e-12    0.01    0.01    0.02 -3.4e+00  2.8e+00 
1.0e-05    cartesian             1     3    1681    1600    3280    9923    25  7.984e-07  7.984e-07  7.984e-07  3.693e-14  1.188e-11    0.03    0.06    0.09 -4.3e+00  3.7e+00 
1.0e-05    cartesian             1     4    6561    6400   12960   39043    26  5.652e-07  5.652e-07  5.652e-07  1.034e-14  1.279e-11    0.14    0.22    0.36 -6.7e+00  4.9e+00 
1.0e-05    cartesian             1     5   25921   25600   51520  154883    26  7.858e-07  7.858e-07  7.858e-07  6.524e-15  3.250e-11    0.72    1.05    1.77 -8.2e+00  6.5e+00 
1.0e-05    cartesian             1     6  103041  102400  205440  616963    26  8.119e-07  8.119e-07  8.119e-07  3.278e-15  5.486e-11    4.11    4.35    8.46 -1.2e+01  8.5e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             0     1     121     100     220     683    31  8.680e-07  8.680e-07  8.680e-07  2.070e-13  9.626e-12    0.03    0.01    0.04 -2.2e+00  4.1e+00 
1.0e-05       skewed             0     2     441     400     840    2563    47  7.639e-07  7.639e-07  7.639e-07  8.033e-13  2.168e-11    0.01    0.03    0.03 -3.3e+00  5.1e+00 
1.0e-05       skewed             0     3    1681    1600    3280    9923    63  9.822e-07  9.822e-07  9.822e-07  1.905e-12  7.318e-11    0.02    0.14    0.16 -6.5e+00  6.9e+00 
1.0e-05       skewed             0     4    6561    6400   12960   39043    48  9.579e-07  9.579e-07  9.579e-07  1.450e-12  1.122e-10    0.10    0.36    0.46 -9.0e+00  7.9e+00 
1.0e-05       skewed             0     5   25921   25600   51520  154883    34  8.113e-07  8.113e-07  8.113e-07  1.140e-13  7.432e-11    0.53    1.21    1.74 -1.2e+01  9.8e+00 
1.0e-05       skewed             0     6  103041  102400  205440  616963    30  8.032e-07  8.032e-07  8.032e-07  3.875e-15  1.024e-10    2.92    4.70    7.62 -1.6e+01  1.2e+01 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             1     1     121     100     220     683    23  9.653e-07  9.653e-07  9.653e-07  2.280e-13  6.407e-12    0.03    0.01    0.04 -1.9e+00  3.0e+00 
1.0e-05       skewed             1     2     441     400     840    2563    25  7.539e-07  7.539e-07  7.539e-07  6.432e-14  8.233e-12    0.01    0.02    0.04 -2.7e+00  4.0e+00 
1.0e-05       skewed             1     3    1681    1600    3280    9923    26  6.275e-07  6.275e-07  6.275e-07  2.550e-14  9.583e-12    0.03    0.06    0.10 -5.2e+00  5.3e+00 
1.0e-05       skewed             1     4    6561    6400   12960   39043    27  5.218e-07  5.218e-07  5.218e-07  1.074e-14  1.592e-11    0.14    0.29    0.43 -7.1e+00  6.2e+00 
1.0e-05       skewed             1     5   25921   25600   51520  154883    27  6.757e-07  6.757e-07  6.757e-07  6.832e-15  3.321e-11    0.78    0.99    1.78 -1.0e+01  8.0e+00 
1.0e-05       skewed             1     6  103041  102400  205440  616963    27  5.709e-07  5.709e-07  5.709e-07  2.888e-15  4.406e-11    3.49    4.49    7.98 -1.3e+01  1.0e+01 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             0     1     202     100     301    1007    25  6.544e-07  6.544e-07  6.544e-07  1.607e-13  5.532e-12    0.03    0.01    0.04 -2.5e+00  2.7e+00 
1.0e-05  polymesher1             0     2     802     400    1201    4007    26  7.612e-07  7.612e-07  7.612e-07  5.571e-14  1.065e-11    0.02    0.03    0.04 -2.6e+00  2.5e+00 
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    27  7.806e-07  7.806e-07  7.806e-07  2.323e-14  2.085e-11    0.08    0.11    0.19 -5.5e+00  4.0e+00 
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    28  6.717e-07  6.717e-07  6.717e-07  9.600e-15  2.617e-11    0.29    0.48    0.77 -7.1e+00  5.2e+00 
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    28  8.449e-07  8.449e-07  8.449e-07  5.690e-15  7.542e-11    1.89    2.28    4.17 -1.0e+01  8.0e+00 
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    29  7.700e-07  7.700e-07  7.700e-07  1.966e-15  6.905e-11   10.98   10.54   21.52 -1.3e+01  8.0e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             1     1     202     100     301    1007    23  8.132e-07  8.132e-07  8.132e-07  2.714e-13  5.901e-12    0.09    0.01    0.09 -2.0e+00  2.2e+00 
1.0e-05  polymesher1             1     2     802     400    1201    4007    24  9.758e-07  9.758e-07  9.758e-07  1.298e-13  1.107e-11    0.02    0.03    0.04 -2.5e+00  2.3e+00 
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    25  9.681e-07  9.681e-07  9.681e-07  4.145e-14  2.219e-11    0.07    0.10    0.18 -4.5e+00  3.6e+00 
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    26  7.979e-07  7.979e-07  7.979e-07  1.431e-14  2.601e-11    0.34    0.46    0.79 -6.1e+00  4.8e+00 
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    26  9.295e-07  9.295e-07  9.295e-07  7.561e-15  5.371e-11    1.99    2.13    4.13 -8.3e+00  6.7e+00 
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    27  5.819e-07  5.819e-07  5.819e-07  2.088e-15  4.630e-11   12.28   11.87   24.15 -1.2e+01  7.2e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             0     1     202     100     301    1007    25  5.659e-07  5.659e-07  5.659e-07  1.319e-13  3.583e-12    0.09    0.01    0.10 -2.0e+00  2.3e+00 
1.0e-05 polymesher20             0     2     802     400    1201    4007    26  6.293e-07  6.293e-07  6.293e-07  5.587e-14  8.238e-12    0.01    0.03    0.04 -3.1e+00  2.9e+00 
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    27  5.742e-07  5.742e-07  5.742e-07  1.942e-14  1.773e-11    0.08    0.12    0.20 -5.5e+00  4.2e+00 
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    27  9.669e-07  9.669e-07  9.669e-07  1.560e-14  4.243e-11    0.37    0.53    0.90 -7.2e+00  5.0e+00 
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    28  6.598e-07  6.598e-07  6.598e-07  5.281e-15  4.850e-11    2.07    2.38    4.46 -9.8e+00  6.8e+00 
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    28  5.334e-07  5.334e-07  5.334e-07  1.837e-15  4.303e-11   12.81   11.12   23.93 -1.3e+01  9.7e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             1     1     202     100     301    1007    23  7.613e-07  7.613e-07  7.613e-07  2.358e-13  3.700e-12    0.10    0.01    0.11 -1.7e+00  1.9e+00 
1.0e-05 polymesher20             1     2     802     400    1201    4007    26  5.999e-07  5.999e-07  5.999e-07  2.528e-13  7.255e-12    0.02    0.03    0.05 -2.6e+00  2.2e+00 
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    25  7.022e-07  7.022e-07  7.022e-07  3.317e-14  1.160e-11    0.09    0.12    0.20 -4.6e+00  3.6e+00 
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    26  5.562e-07  5.562e-07  5.562e-07  1.025e-14  1.573e-11    0.39    0.53    0.92 -6.6e+00  4.7e+00 
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    26  7.345e-07  7.345e-07  7.345e-07  6.744e-15  4.077e-11    2.08    2.22    4.31 -8.4e+00  6.3e+00 
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    28  8.491e-07  8.491e-07  8.491e-07  7.450e-15  5.372e-11   14.17   10.86   25.04 -9.5e+00  7.4e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             0     1     118     110     227     691    33  7.121e-07  7.121e-07  7.121e-07  1.369e-13  1.669e-11    0.10    0.01    0.11 -3.2e+00  2.5e+00 
1.0e-05       hybrid             0     2     382     391     772    2309    45  8.184e-07  8.184e-07  8.184e-07  1.612e-13  1.319e-11    0.01    0.03    0.04 -3.7e+00  3.3e+00 
1.0e-05       hybrid             0     3    1500    1608    3107    9215    44  9.946e-07  9.946e-07  9.946e-07  7.192e-14  2.876e-11    0.03    0.11    0.14 -5.3e+00  4.5e+00 
1.0e-05       hybrid             0     4    5847    6399   12245   36185    46  8.587e-07  8.587e-07  8.587e-07  2.961e-14  2.441e-11    0.15    0.41    0.56 -7.3e+00  6.9e+00 
1.0e-05       hybrid             0     5   22983   25543   48525  143017    39  8.480e-07  8.480e-07  8.480e-07  1.043e-14  4.586e-11    0.65    1.43    2.08 -9.6e+00  8.7e+00 
1.0e-05       hybrid             0     6   91883  102396  194278  572323    32  6.349e-07  6.349e-07  6.349e-07  1.363e-15  3.237e-11    3.96    5.44    9.40 -1.3e+01  1.1e+01 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             1     1     118     110     227     691    24  6.949e-07  6.949e-07  6.949e-07  1.638e-13  8.850e-12    0.03    0.01    0.04 -2.1e+00  2.0e+00 
1.0e-05       hybrid             1     2     382     391     772    2309    25  6.907e-07  6.907e-07  6.907e-07  6.685e-14  6.869e-12    0.01    0.01    0.02 -2.8e+00  2.7e+00 
1.0e-05       hybrid             1     3    1500    1608    3107    9215    26  6.534e-07  6.534e-07  6.534e-07  2.572e-14  1.352e-11    0.04    0.05    0.09 -4.2e+00  3.6e+00 
1.0e-05       hybrid             1     4    5847    6399   12245   36185    27  6.026e-07  6.026e-07  6.026e-07  9.995e-15  1.720e-11    0.14    0.20    0.35 -6.2e+00  5.7e+00 
1.0e-05       hybrid             1     5   22983   25543   48525  143017    27  8.250e-07  8.250e-07  8.250e-07  5.812e-15  3.612e-11    0.69    0.97    1.66 -7.9e+00  6.7e+00 
1.0e-05       hybrid             1     6   91883  102396  194278  572323    27  8.878e-07  8.878e-07  8.878e-07  2.969e-15  4.924e-11    4.79    4.45    9.24 -1.2e+01  9.6e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/poly01_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             0     1     202     100     301    1007    26  5.450e-07  5.450e-07  5.450e-07  1.980e-13  1.175e-12    0.03    0.01    0.04 -2.0e+00  2.1e+00 
1.0e-01  polymesher1             0     2     802     400    1201    4007    27  8.833e-07  8.833e-07  8.833e-07  2.493e-13  2.162e-12    0.02    0.03    0.05 -1.8e+00  2.0e+00 
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    29  5.610e-07  5.610e-07  5.610e-07  1.179e-13  1.055e-12    0.07    0.12    0.19 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    29  8.314e-07  8.314e-07  8.314e-07  9.523e-14  9.008e-13    0.31    0.51    0.82 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    30  6.662e-07  6.662e-07  6.662e-07  2.828e-14  3.257e-13    1.75    2.46    4.21 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    30  8.374e-07  8.374e-07  8.374e-07  1.371e-14  1.718e-13   10.57   10.74   21.32 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/poly01_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             1     1     202     100     301    1007    26  4.969e-07  4.969e-07  4.969e-07  3.096e-13  2.179e-12    0.09    0.01    0.10 -1.7e+00  1.9e+00 
1.0e-01  polymesher1             1     2     802     400    1201    4007    27  8.730e-07  8.730e-07  8.730e-07  3.056e-13  2.450e-12    0.02    0.03    0.04 -1.8e+00  1.9e+00 
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    29  6.725e-07  6.725e-07  6.725e-07  1.004e-13  8.877e-13    0.07    0.13    0.21 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    29  8.034e-07  8.034e-07  8.034e-07  1.030e-13  9.828e-13    0.34    0.59    0.92 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    30  5.745e-07  5.745e-07  5.745e-07  2.985e-14  3.279e-13    1.97    2.46    4.43 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    30  7.116e-07  7.116e-07  7.116e-07  2.387e-14  2.837e-13   12.38   11.41   23.79 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/poly01_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             0     1     202     100     301    1007    25  6.544e-07  6.544e-07  6.544e-07  1.607e-13  5.532e-12    0.03    0.01    0.04 -2.5e+00  2.7e+00 
1.0e-05  polymesher1             0     2     802     400    1201    4007    26  7.612e-07  7.612e-07  7.612e-07  5.571e-14  1.065e-11    0.02    0.03    0.04 -2.6e+00  2.5e+00 
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    27  7.806e-07  7.806e-07  7.806e-07  2.323e-14  2.085e-11    0.08    0.11    0.19 -5.5e+00  4.0e+00 
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    28  6.717e-07  6.717e-07  6.717e-07  9.600e-15  2.617e-11    0.29    0.48    0.77 -7.1e+00  5.2e+00 
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    28  8.449e-07  8.449e-07  8.449e-07  5.690e-15  7.542e-11    1.89    2.28    4.17 -1.0e+01  8.0e+00 
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    29  7.700e-07  7.700e-07  7.700e-07  1.966e-15  6.905e-11   10.98   10.54   21.52 -1.3e+01  8.0e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/poly01_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             1     1     202     100     301    1007    23  8.132e-07  8.132e-07  8.132e-07  2.714e-13  5.901e-12    0.09    0.01    0.09 -2.0e+00  2.2e+00 
1.0e-05  polymesher1             1     2     802     400    1201    4007    24  9.758e-07  9.758e-07  9.758e-07  1.298e-13  1.107e-11    0.02    0.03    0.04 -2.5e+00  2.3e+00 
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    25  9.681e-07  9.681e-07  9.681e-07  4.145e-14  2.219e-11    0.07    0.10    0.18 -4.5e+00  3.6e+00 
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    26  7.979e-07  7.979e-07  7.979e-07  1.431e-14  2.601e-11    0.34    0.46    0.79 -6.1e+00  4.8e+00 
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    26  9.295e-07  9.295e-07  9.295e-07  7.561e-15  5.371e-11    1.99    2.13    4.13 -8.3e+00  6.7e+00 
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    27  5.819e-07  5.819e-07  5.819e-07  2.088e-15  4.630e-11   12.28   11.87   24.15 -1.2e+01  7.2e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/poly20_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             0     1     202     100     301    1007    25  8.286e-07  8.286e-07  8.286e-07  2.894e-13  2.199e-12    0.09    0.01    0.10 -1.6e+00  1.9e+00 
1.0e-01 polymesher20             0     2     802     400    1201    4007    27  6.688e-07  6.688e-07  6.688e-07  2.256e-13  1.672e-12    0.01    0.03    0.04 -2.0e+00  2.1e+00 
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    28  7.989e-07  7.989e-07  7.989e-07  7.725e-14  7.931e-13    0.08    0.12    0.20 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    29  7.055e-07  7.055e-07  7.055e-07  8.083e-14  7.213e-13    0.35    0.55    0.90 -2.3e+00  2.3e+00 
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    29  9.930e-07  9.930e-07  9.930e-07  4.941e-14  4.581e-13    2.01    2.67    4.68 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    30  7.122e-07  7.122e-07  7.122e-07  1.950e-14  2.030e-13   11.78   12.78   24.57 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/poly20_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             1     1     202     100     301    1007    25  8.151e-07  8.151e-07  8.151e-07  5.497e-13  3.103e-12    0.10    0.01    0.11 -1.4e+00  1.7e+00 
1.0e-01 polymesher20             1     2     802     400    1201    4007    33  6.209e-07  6.209e-07  6.209e-07  6.927e-13  3.315e-12    0.02    0.04    0.06 -1.9e+00  1.9e+00 
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    29  5.410e-07  5.410e-07  5.410e-07  8.018e-14  8.839e-13    0.08    0.14    0.22 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    29  6.958e-07  6.958e-07  6.958e-07  6.592e-14  6.999e-13    0.39    0.56    0.95 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    29  9.068e-07  9.068e-07  9.068e-07  6.265e-14  5.401e-13    2.18    2.88    5.05 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    35  6.395e-07  6.395e-07  6.395e-07  4.906e-14  3.594e-13   13.48   13.88   27.36 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/poly20_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             0     1     202     100     301    1007    25  5.659e-07  5.659e-07  5.659e-07  1.319e-13  3.583e-12    0.09    0.01    0.10 -2.0e+00  2.3e+00 
1.0e-05 polymesher20             0     2     802     400    1201    4007    26  6.293e-07  6.293e-07  6.293e-07  5.587e-14  8.238e-12    0.01    0.03    0.04 -3.1e+00  2.9e+00 
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    27  5.742e-07  5.742e-07  5.742e-07  1.942e-14  1.773e-11    0.08    0.12    0.20 -5.5e+00  4.2e+00 
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    27  9.669e-07  9.669e-07  9.669e-07  1.560e-14  4.243e-11    0.37    0.53    0.90 -7.2e+00  5.0e+00 
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    28  6.598e-07  6.598e-07  6.598e-07  5.281e-15  4.850e-11    2.07    2.38    4.46 -9.8e+00  6.8e+00 
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    28  5.334e-07  5.334e-07  5.334e-07  1.837e-15  4.303e-11   12.81   11.12   23.93 -1.3e+01  9.7e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/poly20_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             1     1     202     100     301    1007    23  7.613e-07  7.613e-07  7.613e-07  2.358e-13  3.700e-12    0.10    0.01    0.11 -1.7e+00  1.9e+00 
1.0e-05 polymesher20             1     2     802     400    1201    4007    26  5.999e-07  5.999e-07  5.999e-07  2.528e-13  7.255e-12    0.02    0.03    0.05 -2.6e+00  2.2e+00 
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    25  7.022e-07  7.022e-07  7.022e-07  3.317e-14  1.160e-11    0.09    0.12    0.20 -4.6e+00  3.6e+00 
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    26  5.562e-07  5.562e-07  5.562e-07  1.025e-14  1.573e-11    0.39    0.53    0.92 -6.6e+00  4.7e+00 
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    26  7.345e-07  7.345e-07  7.345e-07  6.744e-15  4.077e-11    2.08    2.22    4.31 -8.4e+00  6.3e+00 
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    28  8.491e-07  8.491e-07  8.491e-07  7.450e-15  5.372e-11   14.17   10.86   25.04 -9.5e+00  7.4e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/skew_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             0     1     121     100     220     683    26  9.982e-07  9.982e-07  9.982e-07  1.683e-13  1.687e-12    0.04    0.01    0.05 -1.7e+00  2.6e+00 
1.0e-01       skewed             0     2     441     400     840    2563    29  7.433e-07  7.433e-07  7.433e-07  1.451e-13  1.725e-12    0.01    0.02    0.03 -2.1e+00  2.5e+00 
1.0e-01       skewed             0     3    1681    1600    3280    9923    30  6.346e-07  6.346e-07  6.346e-07  6.148e-14  8.321e-13    0.03    0.07    0.11 -2.7e+00  2.9e+00 
1.0e-01       skewed             0     4    6561    6400   12960   39043    30  9.240e-07  9.240e-07  9.240e-07  8.168e-14  1.056e-12    0.10    0.24    0.35 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     5   25921   25600   51520  154883    31  8.409e-07  8.409e-07  8.409e-07  2.769e-14  2.886e-13    0.51    1.13    1.63 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     6  103041  102400  205440  616963    32  6.400e-07  6.400e-07  6.400e-07  1.939e-14  1.912e-13    2.82    5.10    7.92 -2.6e+00  2.7e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/skew_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             1     1     121     100     220     683    26  5.108e-07  5.108e-07  5.108e-07  2.954e-13  1.231e-12    0.03    0.01    0.03 -1.5e+00  2.4e+00 
1.0e-01       skewed             1     2     441     400     840    2563    28  9.362e-07  9.362e-07  9.362e-07  2.727e-13  2.182e-12    0.01    0.01    0.02 -2.0e+00  2.5e+00 
1.0e-01       skewed             1     3    1681    1600    3280    9923    30  6.517e-07  6.517e-07  6.517e-07  1.083e-13  1.045e-12    0.03    0.07    0.10 -2.7e+00  2.8e+00 
1.0e-01       skewed             1     4    6561    6400   12960   39043    31  6.620e-07  6.620e-07  6.620e-07  4.994e-14  5.709e-13    0.13    0.26    0.39 -2.6e+00  2.7e+00 
1.0e-01       skewed             1     5   25921   25600   51520  154883    31  8.988e-07  8.988e-07  8.988e-07  4.098e-14  4.301e-13    0.67    1.10    1.77 -2.7e+00  2.7e+00 
1.0e-01       skewed             1     6  103041  102400  205440  616963    32  6.366e-07  6.366e-07  6.366e-07  1.015e-14  1.217e-13    3.26    5.19    8.45 -2.6e+00  2.7e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/skew_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             0     1     121     100     220     683    31  8.680e-07  8.680e-07  8.680e-07  2.070e-13  9.626e-12    0.03    0.01    0.04 -2.2e+00  4.1e+00 
1.0e-05       skewed             0     2     441     400     840    2563    47  7.639e-07  7.639e-07  7.639e-07  8.033e-13  2.168e-11    0.01    0.03    0.03 -3.3e+00  5.1e+00 
1.0e-05       skewed             0     3    1681    1600    3280    9923    63  9.822e-07  9.822e-07  9.822e-07  1.905e-12  7.318e-11    0.02    0.14    0.16 -6.5e+00  6.9e+00 
1.0e-05       skewed             0     4    6561    6400   12960   39043    48  9.579e-07  9.579e-07  9.579e-07  1.450e-12  1.122e-10    0.10    0.36    0.46 -9.0e+00  7.9e+00 
1.0e-05       skewed             0     5   25921   25600   51520  154883    34  8.113e-07  8.113e-07  8.113e-07  1.140e-13  7.432e-11    0.53    1.21    1.74 -1.2e+01  9.8e+00 
1.0e-05       skewed             0     6  103041  102400  205440  616963    30  8.032e-07  8.032e-07  8.032e-07  3.875e-15  1.024e-10    2.92    4.70    7.62 -1.6e+01  1.2e+01 


==> plotData/cantileverPrecond/DIRECT/scaling_NONE/skew_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             1     1     121     100     220     683    23  9.653e-07  9.653e-07  9.653e-07  2.280e-13  6.407e-12    0.03    0.01    0.04 -1.9e+00  3.0e+00 
1.0e-05       skewed             1     2     441     400     840    2563    25  7.539e-07  7.539e-07  7.539e-07  6.432e-14  8.233e-12    0.01    0.02    0.04 -2.7e+00  4.0e+00 
1.0e-05       skewed             1     3    1681    1600    3280    9923    26  6.275e-07  6.275e-07  6.275e-07  2.550e-14  9.583e-12    0.03    0.06    0.10 -5.2e+00  5.3e+00 
1.0e-05       skewed             1     4    6561    6400   12960   39043    27  5.218e-07  5.218e-07  5.218e-07  1.074e-14  1.592e-11    0.14    0.29    0.43 -7.1e+00  6.2e+00 
1.0e-05       skewed             1     5   25921   25600   51520  154883    27  6.757e-07  6.757e-07  6.757e-07  6.832e-15  3.321e-11    0.78    0.99    1.78 -1.0e+01  8.0e+00 
1.0e-05       skewed             1     6  103041  102400  205440  616963    27  5.709e-07  5.709e-07  5.709e-07  2.888e-15  4.406e-11    3.49    4.49    7.98 -1.3e+01  1.0e+01 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/cart_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    27  8.780e-07  8.780e-07  4.660e-07  1.814e-11  9.697e-11    0.22    0.07    0.29 -1.9e+00  2.0e+00 
1.0e-01    cartesian             0     2     441     400     840    2563    30  6.449e-07  6.449e-07  3.558e-07  4.902e-12  3.548e-11    0.03    0.02    0.05 -2.2e+00  2.2e+00 
1.0e-01    cartesian             0     3    1681    1600    3280    9923    31  5.511e-07  5.511e-07  3.557e-07  1.665e-12  1.395e-11    0.04    0.09    0.13 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     4    6561    6400   12960   39043    31  8.673e-07  8.673e-07  6.202e-07  1.342e-12  1.004e-11    0.13    0.25    0.39 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     5   25921   25600   51520  154883    32  6.708e-07  6.708e-07  5.426e-07  4.848e-13  3.260e-12    0.68    1.12    1.80 -2.2e+00  2.3e+00 
1.0e-01    cartesian             0     6  103041  102400  205440  616963    32  8.267e-07  8.267e-07  6.901e-07  2.693e-13  1.883e-12    3.06    5.17    8.23 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/cart_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             1     1     121     100     220     683    27  8.898e-07  8.898e-07  4.257e-07  3.802e-11  9.635e-11    0.03    0.01    0.04 -1.7e+00  1.8e+00 
1.0e-01    cartesian             1     2     441     400     840    2563    30  7.326e-07  7.326e-07  3.716e-07  9.910e-12  4.086e-11    0.01    0.02    0.03 -2.1e+00  2.1e+00 
1.0e-01    cartesian             1     3    1681    1600    3280    9923    31  8.522e-07  8.522e-07  4.847e-07  4.505e-12  2.295e-11    0.03    0.07    0.10 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     4    6561    6400   12960   39043    32  6.070e-07  6.070e-07  3.944e-07  1.235e-12  7.606e-12    0.13    0.27    0.40 -2.3e+00  2.3e+00 
1.0e-01    cartesian             1     5   25921   25600   51520  154883    32  7.128e-07  7.128e-07  5.304e-07  6.452e-13  3.926e-12    0.63    1.16    1.79 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     6  103041  102400  205440  616963    32  8.338e-07  8.338e-07  6.771e-07  3.261e-13  2.007e-12    3.76    5.25    9.01 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/cart_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             0     1     121     100     220     683    34  9.428e-07  9.428e-07  2.738e-07  1.648e-11  1.185e-10    0.02    0.01    0.03 -2.7e+00  2.6e+00 
1.0e-05    cartesian             0     2     441     400     840    2563    59  7.380e-07  7.380e-07  8.903e-08  3.234e-12  4.868e-11    0.01    0.04    0.05 -4.0e+00  3.5e+00 
1.0e-05    cartesian             0     3    1681    1600    3280    9923    92  9.805e-07  9.805e-07  2.476e-08  1.476e-12  3.267e-11    0.04    0.28    0.32 -5.6e+00  4.7e+00 
1.0e-05    cartesian             0     4    6561    6400   12960   39043    80  9.347e-07  9.347e-07  7.452e-09  2.571e-13  1.561e-11    0.11    0.76    0.86 -7.7e+00  6.1e+00 
1.0e-05    cartesian             0     5   25921   25600   51520  154883    54  7.848e-07  7.848e-07  3.806e-09  1.293e-14  6.557e-12    0.52    2.20    2.72 -1.0e+01  8.0e+00 
1.0e-05    cartesian             0     6  103041  102400  205440  616963    40  6.832e-07  6.832e-07  3.193e-09  1.965e-16  2.855e-12    3.14    6.92   10.06 -1.3e+01  1.0e+01 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/cart_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             1     1     121     100     220     683    26  5.140e-07  5.140e-07  1.846e-07  1.458e-11  6.190e-11    0.02    0.01    0.03 -2.0e+00  2.0e+00 
1.0e-05    cartesian             1     2     441     400     840    2563    28  8.075e-07  8.075e-07  8.166e-08  1.254e-12  5.348e-11    0.01    0.02    0.03 -3.4e+00  2.8e+00 
1.0e-05    cartesian             1     3    1681    1600    3280    9923    30  8.929e-07  8.929e-07  3.928e-08  2.315e-13  2.976e-11    0.03    0.06    0.09 -4.3e+00  3.7e+00 
1.0e-05    cartesian             1     4    6561    6400   12960   39043    32  9.447e-07  9.447e-07  1.677e-08  2.465e-14  1.578e-11    0.13    0.25    0.38 -6.7e+00  4.9e+00 
1.0e-05    cartesian             1     5   25921   25600   51520  154883    34  8.861e-07  8.861e-07  6.626e-09  3.325e-15  7.403e-12    0.68    1.28    1.96 -8.2e+00  6.5e+00 
1.0e-05    cartesian             1     6  103041  102400  205440  616963    35  8.813e-07  8.813e-07  2.928e-09  3.707e-16  3.682e-12    4.03    5.90    9.93 -1.2e+01  8.5e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/hybrid_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             0     1     118     110     227     691    28  8.941e-07  8.941e-07  5.451e-07  2.396e-11  9.246e-11    0.10    0.01    0.10 -2.0e+00  2.0e+00 
1.0e-01       hybrid             0     2     382     391     772    2309    30  7.652e-07  7.652e-07  4.344e-07  5.440e-12  4.500e-11    0.01    0.01    0.02 -2.2e+00  2.2e+00 
1.0e-01       hybrid             0     3    1500    1608    3107    9215    31  7.143e-07  7.143e-07  4.956e-07  2.536e-12  1.797e-11    0.03    0.07    0.10 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     4    5847    6399   12245   36185    32  6.330e-07  6.330e-07  4.935e-07  1.120e-12  6.916e-12    0.13    0.26    0.39 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     5   22983   25543   48525  143017    32  8.744e-07  8.744e-07  7.069e-07  7.288e-13  4.495e-12    0.65    1.30    1.95 -2.2e+00  2.3e+00 
1.0e-01       hybrid             0     6   91883  102396  194278  572323    33  5.754e-07  5.754e-07  4.689e-07  1.723e-13  1.461e-12    3.92    5.71    9.64 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/hybrid_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             1     1     118     110     227     691    28  6.112e-07  6.112e-07  3.276e-07  2.608e-11  6.446e-11    0.02    0.01    0.03 -1.8e+00  1.8e+00 
1.0e-01       hybrid             1     2     382     391     772    2309    31  5.523e-07  5.523e-07  2.978e-07  6.721e-12  3.279e-11    0.01    0.02    0.03 -2.1e+00  2.1e+00 
1.0e-01       hybrid             1     3    1500    1608    3107    9215    31  9.770e-07  9.770e-07  5.963e-07  5.614e-12  2.672e-11    0.04    0.08    0.11 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     4    5847    6399   12245   36185    32  7.444e-07  7.444e-07  5.002e-07  1.363e-12  9.648e-12    0.15    0.26    0.42 -2.3e+00  2.3e+00 
1.0e-01       hybrid             1     5   22983   25543   48525  143017    32  9.090e-07  9.090e-07  6.984e-07  7.919e-13  5.086e-12    0.79    1.23    2.02 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     6   91883  102396  194278  572323    33  6.485e-07  6.485e-07  5.232e-07  2.743e-13  1.668e-12    4.67    6.03   10.71 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/hybrid_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             0     1     118     110     227     691    36  9.188e-07  9.188e-07  2.416e-07  1.177e-11  1.189e-10    0.10    0.01    0.11 -3.2e+00  2.5e+00 
1.0e-05       hybrid             0     2     382     391     772    2309    54  7.545e-07  7.545e-07  7.009e-08  1.312e-12  5.405e-11    0.01    0.03    0.04 -3.7e+00  3.3e+00 
1.0e-05       hybrid             0     3    1500    1608    3107    9215    59  9.754e-07  9.754e-07  2.721e-08  2.185e-13  3.440e-11    0.03    0.16    0.19 -5.3e+00  4.5e+00 
1.0e-05       hybrid             0     4    5847    6399   12245   36185    63  9.627e-07  9.627e-07  1.426e-08  2.848e-14  1.701e-11    0.13    0.58    0.71 -7.3e+00  6.9e+00 
1.0e-05       hybrid             0     5   22983   25543   48525  143017    54  7.200e-07  7.200e-07  4.884e-09  2.688e-15  6.370e-12    0.60    2.03    2.64 -9.6e+00  8.7e+00 
1.0e-05       hybrid             0     6   91883  102396  194278  572323    42  9.025e-07  9.025e-07  5.024e-09  2.244e-16  3.982e-12    4.00    6.84   10.84 -1.3e+01  1.1e+01 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/hybrid_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             1     1     118     110     227     691    27  5.356e-07  5.356e-07  1.583e-07  7.581e-12  6.854e-11    0.02    0.01    0.03 -2.1e+00  2.0e+00 
1.0e-05       hybrid             1     2     382     391     772    2309    29  6.268e-07  6.268e-07  7.706e-08  1.281e-12  4.475e-11    0.01    0.02    0.03 -2.8e+00  2.7e+00 
1.0e-05       hybrid             1     3    1500    1608    3107    9215    31  7.266e-07  7.266e-07  3.661e-08  1.300e-13  2.561e-11    0.04    0.07    0.11 -4.2e+00  3.6e+00 
1.0e-05       hybrid             1     4    5847    6399   12245   36185    33  9.652e-07  9.652e-07  2.129e-08  2.215e-14  1.705e-11    0.16    0.27    0.43 -6.2e+00  5.7e+00 
1.0e-05       hybrid             1     5   22983   25543   48525  143017    35  8.523e-07  8.523e-07  8.756e-09  2.646e-15  7.540e-12    0.75    1.24    2.00 -7.9e+00  6.7e+00 
1.0e-05       hybrid             1     6   91883  102396  194278  572323    36  9.784e-07  9.784e-07  4.964e-09  4.145e-16  4.317e-12    4.58    5.84   10.42 -1.2e+01  9.6e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/linearSolverReport_DIRECT_scaling_SYMMETRIC.txt <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    27  8.780e-07  8.780e-07  4.660e-07  1.814e-11  9.697e-11    0.22    0.07    0.29 -1.9e+00  2.0e+00 
1.0e-01    cartesian             0     2     441     400     840    2563    30  6.449e-07  6.449e-07  3.558e-07  4.902e-12  3.548e-11    0.03    0.02    0.05 -2.2e+00  2.2e+00 
1.0e-01    cartesian             0     3    1681    1600    3280    9923    31  5.511e-07  5.511e-07  3.557e-07  1.665e-12  1.395e-11    0.04    0.09    0.13 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     4    6561    6400   12960   39043    31  8.673e-07  8.673e-07  6.202e-07  1.342e-12  1.004e-11    0.13    0.25    0.39 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     5   25921   25600   51520  154883    32  6.708e-07  6.708e-07  5.426e-07  4.848e-13  3.260e-12    0.68    1.12    1.80 -2.2e+00  2.3e+00 
1.0e-01    cartesian             0     6  103041  102400  205440  616963    32  8.267e-07  8.267e-07  6.901e-07  2.693e-13  1.883e-12    3.06    5.17    8.23 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             1     1     121     100     220     683    27  8.898e-07  8.898e-07  4.257e-07  3.802e-11  9.635e-11    0.03    0.01    0.04 -1.7e+00  1.8e+00 
1.0e-01    cartesian             1     2     441     400     840    2563    30  7.326e-07  7.326e-07  3.716e-07  9.910e-12  4.086e-11    0.01    0.02    0.03 -2.1e+00  2.1e+00 
1.0e-01    cartesian             1     3    1681    1600    3280    9923    31  8.522e-07  8.522e-07  4.847e-07  4.505e-12  2.295e-11    0.03    0.07    0.10 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     4    6561    6400   12960   39043    32  6.070e-07  6.070e-07  3.944e-07  1.235e-12  7.606e-12    0.13    0.27    0.40 -2.3e+00  2.3e+00 
1.0e-01    cartesian             1     5   25921   25600   51520  154883    32  7.128e-07  7.128e-07  5.304e-07  6.452e-13  3.926e-12    0.63    1.16    1.79 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     6  103041  102400  205440  616963    32  8.338e-07  8.338e-07  6.771e-07  3.261e-13  2.007e-12    3.76    5.25    9.01 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             0     1     121     100     220     683    28  6.804e-07  6.804e-07  3.921e-07  1.666e-11  6.018e-11    0.03    0.01    0.04 -1.7e+00  2.6e+00 
1.0e-01       skewed             0     2     441     400     840    2563    31  7.351e-07  7.351e-07  3.424e-07  6.645e-12  3.132e-11    0.01    0.02    0.02 -2.1e+00  2.5e+00 
1.0e-01       skewed             0     3    1681    1600    3280    9923    31  9.858e-07  9.858e-07  5.869e-07  2.290e-12  2.173e-11    0.02    0.07    0.09 -2.7e+00  2.9e+00 
1.0e-01       skewed             0     4    6561    6400   12960   39043    32  6.467e-07  6.467e-07  4.631e-07  8.933e-13  5.825e-12    0.10    0.30    0.40 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     5   25921   25600   51520  154883    32  8.884e-07  8.884e-07  6.776e-07  5.791e-13  3.722e-12    0.49    1.06    1.55 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     6  103041  102400  205440  616963    33  6.452e-07  6.452e-07  4.823e-07  1.530e-13  1.384e-12    3.01    6.08    9.09 -2.6e+00  2.7e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             1     1     121     100     220     683    27  9.996e-07  9.996e-07  4.519e-07  2.896e-11  9.585e-11    0.02    0.01    0.03 -1.5e+00  2.4e+00 
1.0e-01       skewed             1     2     441     400     840    2563    31  5.853e-07  5.853e-07  2.978e-07  6.135e-12  2.403e-11    0.01    0.02    0.02 -2.0e+00  2.5e+00 
1.0e-01       skewed             1     3    1681    1600    3280    9923    32  6.380e-07  6.380e-07  3.229e-07  3.251e-12  1.483e-11    0.03    0.08    0.11 -2.7e+00  2.8e+00 
1.0e-01       skewed             1     4    6561    6400   12960   39043    32  9.051e-07  9.051e-07  4.739e-07  1.413e-12  9.967e-12    0.14    0.26    0.40 -2.6e+00  2.7e+00 
1.0e-01       skewed             1     5   25921   25600   51520  154883    32  9.758e-07  9.758e-07  6.204e-07  7.991e-13  4.873e-12    0.71    1.17    1.88 -2.7e+00  2.7e+00 
1.0e-01       skewed             1     6  103041  102400  205440  616963    33  6.683e-07  6.683e-07  4.791e-07  2.743e-13  1.489e-12    3.90    5.73    9.63 -2.6e+00  2.7e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             0     1     202     100     301    1007    27  7.207e-07  7.207e-07  4.016e-07  2.335e-11  8.820e-11    0.03    0.01    0.04 -2.0e+00  2.1e+00 
1.0e-01  polymesher1             0     2     802     400    1201    4007    29  6.544e-07  6.544e-07  3.694e-07  8.075e-12  3.776e-11    0.02    0.04    0.06 -1.8e+00  2.0e+00 
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    30  6.826e-07  6.826e-07  4.302e-07  2.677e-12  1.761e-11    0.07    0.14    0.22 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    30  9.278e-07  9.278e-07  6.578e-07  1.505e-12  1.089e-11    0.35    0.50    0.85 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    31  5.905e-07  5.905e-07  4.534e-07  3.777e-13  3.242e-12    2.35    2.67    5.02 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    31  6.760e-07  6.760e-07  5.509e-07  1.804e-13  1.666e-12   10.67   12.27   22.94 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             1     1     202     100     301    1007    27  9.424e-07  9.424e-07  4.136e-07  3.380e-11  1.246e-10    0.08    0.01    0.08 -1.7e+00  1.9e+00 
1.0e-01  polymesher1             1     2     802     400    1201    4007    29  7.131e-07  7.131e-07  3.855e-07  1.069e-11  4.152e-11    0.02    0.03    0.05 -1.8e+00  1.9e+00 
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    30  8.250e-07  8.250e-07  4.760e-07  3.740e-12  2.233e-11    0.09    0.25    0.34 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    30  9.017e-07  9.017e-07  5.620e-07  1.758e-12  1.171e-11    0.39    0.55    0.93 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    30  9.493e-07  9.493e-07  6.783e-07  9.421e-13  5.652e-12    1.97    2.48    4.44 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    31  6.533e-07  6.533e-07  5.408e-07  3.137e-13  1.537e-12   11.10   11.03   22.13 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             0     1     202     100     301    1007    26  8.493e-07  8.493e-07  5.551e-07  2.679e-11  9.045e-11    0.08    0.01    0.09 -1.6e+00  1.9e+00 
1.0e-01 polymesher20             0     2     802     400    1201    4007    28  9.139e-07  9.139e-07  4.815e-07  1.030e-11  5.365e-11    0.01    0.03    0.05 -2.0e+00  2.1e+00 
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    29  9.206e-07  9.206e-07  6.035e-07  3.661e-12  2.280e-11    0.06    0.11    0.18 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    30  7.871e-07  7.871e-07  5.521e-07  1.378e-12  9.546e-12    0.30    0.52    0.82 -2.3e+00  2.3e+00 
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    30  9.615e-07  9.615e-07  7.410e-07  6.925e-13  5.338e-12    1.91    2.48    4.38 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    31  5.941e-07  5.941e-07  4.766e-07  1.628e-13  1.520e-12   11.10   11.49   22.59 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             1     1     202     100     301    1007    27  7.178e-07  7.178e-07  3.722e-07  3.336e-11  8.368e-11    0.08    0.01    0.09 -1.4e+00  1.7e+00 
1.0e-01 polymesher20             1     2     802     400    1201    4007    36  6.782e-07  6.782e-07  3.662e-07  1.537e-11  3.708e-11    0.02    0.04    0.05 -1.9e+00  1.9e+00 
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    30  7.137e-07  7.137e-07  4.139e-07  4.074e-12  1.888e-11    0.07    0.12    0.19 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    30  8.046e-07  8.046e-07  4.951e-07  1.810e-12  1.075e-11    0.33    0.53    0.86 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    30  8.735e-07  8.735e-07  6.508e-07  9.525e-13  5.029e-12    2.04    2.52    4.55 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    37  6.621e-07  6.621e-07  4.494e-07  1.167e-12  1.740e-12   11.87   14.32   26.20 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             0     1     118     110     227     691    28  8.941e-07  8.941e-07  5.451e-07  2.396e-11  9.246e-11    0.10    0.01    0.10 -2.0e+00  2.0e+00 
1.0e-01       hybrid             0     2     382     391     772    2309    30  7.652e-07  7.652e-07  4.344e-07  5.440e-12  4.500e-11    0.01    0.01    0.02 -2.2e+00  2.2e+00 
1.0e-01       hybrid             0     3    1500    1608    3107    9215    31  7.143e-07  7.143e-07  4.956e-07  2.536e-12  1.797e-11    0.03    0.07    0.10 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     4    5847    6399   12245   36185    32  6.330e-07  6.330e-07  4.935e-07  1.120e-12  6.916e-12    0.13    0.26    0.39 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     5   22983   25543   48525  143017    32  8.744e-07  8.744e-07  7.069e-07  7.288e-13  4.495e-12    0.65    1.30    1.95 -2.2e+00  2.3e+00 
1.0e-01       hybrid             0     6   91883  102396  194278  572323    33  5.754e-07  5.754e-07  4.689e-07  1.723e-13  1.461e-12    3.92    5.71    9.64 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       hybrid             1     1     118     110     227     691    28  6.112e-07  6.112e-07  3.276e-07  2.608e-11  6.446e-11    0.02    0.01    0.03 -1.8e+00  1.8e+00 
1.0e-01       hybrid             1     2     382     391     772    2309    31  5.523e-07  5.523e-07  2.978e-07  6.721e-12  3.279e-11    0.01    0.02    0.03 -2.1e+00  2.1e+00 
1.0e-01       hybrid             1     3    1500    1608    3107    9215    31  9.770e-07  9.770e-07  5.963e-07  5.614e-12  2.672e-11    0.04    0.08    0.11 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     4    5847    6399   12245   36185    32  7.444e-07  7.444e-07  5.002e-07  1.363e-12  9.648e-12    0.15    0.26    0.42 -2.3e+00  2.3e+00 
1.0e-01       hybrid             1     5   22983   25543   48525  143017    32  9.090e-07  9.090e-07  6.984e-07  7.919e-13  5.086e-12    0.79    1.23    2.02 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     6   91883  102396  194278  572323    33  6.485e-07  6.485e-07  5.232e-07  2.743e-13  1.668e-12    4.67    6.03   10.71 -2.2e+00  2.3e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             0     1     121     100     220     683    34  9.428e-07  9.428e-07  2.738e-07  1.648e-11  1.185e-10    0.02    0.01    0.03 -2.7e+00  2.6e+00 
1.0e-05    cartesian             0     2     441     400     840    2563    59  7.380e-07  7.380e-07  8.903e-08  3.234e-12  4.868e-11    0.01    0.04    0.05 -4.0e+00  3.5e+00 
1.0e-05    cartesian             0     3    1681    1600    3280    9923    92  9.805e-07  9.805e-07  2.476e-08  1.476e-12  3.267e-11    0.04    0.28    0.32 -5.6e+00  4.7e+00 
1.0e-05    cartesian             0     4    6561    6400   12960   39043    80  9.347e-07  9.347e-07  7.452e-09  2.571e-13  1.561e-11    0.11    0.76    0.86 -7.7e+00  6.1e+00 
1.0e-05    cartesian             0     5   25921   25600   51520  154883    54  7.848e-07  7.848e-07  3.806e-09  1.293e-14  6.557e-12    0.52    2.20    2.72 -1.0e+01  8.0e+00 
1.0e-05    cartesian             0     6  103041  102400  205440  616963    40  6.832e-07  6.832e-07  3.193e-09  1.965e-16  2.855e-12    3.14    6.92   10.06 -1.3e+01  1.0e+01 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05    cartesian             1     1     121     100     220     683    26  5.140e-07  5.140e-07  1.846e-07  1.458e-11  6.190e-11    0.02    0.01    0.03 -2.0e+00  2.0e+00 
1.0e-05    cartesian             1     2     441     400     840    2563    28  8.075e-07  8.075e-07  8.166e-08  1.254e-12  5.348e-11    0.01    0.02    0.03 -3.4e+00  2.8e+00 
1.0e-05    cartesian             1     3    1681    1600    3280    9923    30  8.929e-07  8.929e-07  3.928e-08  2.315e-13  2.976e-11    0.03    0.06    0.09 -4.3e+00  3.7e+00 
1.0e-05    cartesian             1     4    6561    6400   12960   39043    32  9.447e-07  9.447e-07  1.677e-08  2.465e-14  1.578e-11    0.13    0.25    0.38 -6.7e+00  4.9e+00 
1.0e-05    cartesian             1     5   25921   25600   51520  154883    34  8.861e-07  8.861e-07  6.626e-09  3.325e-15  7.403e-12    0.68    1.28    1.96 -8.2e+00  6.5e+00 
1.0e-05    cartesian             1     6  103041  102400  205440  616963    35  8.813e-07  8.813e-07  2.928e-09  3.707e-16  3.682e-12    4.03    5.90    9.93 -1.2e+01  8.5e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             0     1     121     100     220     683    34  7.474e-07  7.474e-07  2.223e-07  7.295e-12  7.980e-11    0.03    0.01    0.04 -2.2e+00  4.1e+00 
1.0e-05       skewed             0     2     441     400     840    2563    60  7.419e-07  7.419e-07  9.516e-08  1.274e-12  3.619e-11    0.01    0.03    0.04 -3.3e+00  5.1e+00 
1.0e-05       skewed             0     3    1681    1600    3280    9923    98  9.544e-07  9.544e-07  1.596e-08  8.258e-13  2.631e-11    0.02    0.30    0.33 -6.5e+00  6.9e+00 
1.0e-05       skewed             0     4    6561    6400   12960   39043    93  9.645e-07  9.645e-07  6.174e-09  1.543e-13  1.259e-11    0.10    1.00    1.10 -9.0e+00  7.9e+00 
1.0e-05       skewed             0     5   25921   25600   51520  154883    57  9.849e-07  9.849e-07  4.097e-09  2.454e-14  6.457e-12    0.52    2.16    2.67 -1.2e+01  9.8e+00 
1.0e-05       skewed             0     6  103041  102400  205440  616963    41  9.554e-07  9.554e-07  3.605e-09  2.289e-16  3.104e-12    2.81    6.64    9.44 -1.6e+01  1.2e+01 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             1     1     121     100     220     683    26  6.213e-07  6.213e-07  1.770e-07  9.022e-12  6.626e-11    0.02    0.01    0.03 -1.9e+00  3.0e+00 
1.0e-05       skewed             1     2     441     400     840    2563    29  8.023e-07  8.023e-07  7.106e-08  9.652e-13  3.932e-11    0.01    0.01    0.02 -2.7e+00  4.0e+00 
1.0e-05       skewed             1     3    1681    1600    3280    9923    31  7.287e-07  7.287e-07  3.229e-08  1.545e-13  2.008e-11    0.03    0.08    0.11 -5.2e+00  5.3e+00 
1.0e-05       skewed             1     4    6561    6400   12960   39043    34  5.219e-07  5.219e-07  8.110e-09  9.498e-15  6.812e-12    0.15    0.28    0.42 -7.1e+00  6.2e+00 
1.0e-05       skewed             1     5   25921   25600   51520  154883    35  9.572e-07  9.572e-07  6.363e-09  2.222e-15  6.276e-12    0.63    1.24    1.87 -1.0e+01  8.0e+00 
1.0e-05       skewed             1     6  103041  102400  205440  616963    36  8.126e-07  8.126e-07  2.337e-09  2.765e-16  2.640e-12    3.20    5.75    8.95 -1.3e+01  1.0e+01 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             0     1     202     100     301    1007    28  5.846e-07  5.846e-07  1.826e-07  7.363e-12  8.436e-11    0.02    0.01    0.03 -2.5e+00  2.7e+00 
1.0e-05  polymesher1             0     2     802     400    1201    4007    30  9.023e-07  9.023e-07  1.165e-07  8.876e-13  6.394e-11    0.02    0.03    0.05 -2.6e+00  2.5e+00 
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    33  9.723e-07  9.723e-07  4.135e-08  1.281e-13  3.264e-11    0.07    0.14    0.22 -5.5e+00  4.0e+00 
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    36  5.962e-07  5.962e-07  9.597e-09  6.477e-15  1.001e-11    0.29    0.60    0.89 -7.1e+00  5.2e+00 
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    37  9.828e-07  9.828e-07  6.838e-09  1.344e-15  8.478e-12    1.76    2.98    4.73 -1.0e+01  8.0e+00 
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    39  7.641e-07  7.641e-07  2.720e-09  1.518e-16  3.269e-12   10.34   14.39   24.73 -1.3e+01  8.0e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             1     1     202     100     301    1007    26  6.147e-07  6.147e-07  1.850e-07  1.120e-11  8.866e-11    0.09    0.01    0.10 -2.0e+00  2.2e+00 
1.0e-05  polymesher1             1     2     802     400    1201    4007    29  6.349e-07  6.349e-07  5.250e-08  9.190e-13  4.522e-11    0.03    0.03    0.06 -2.5e+00  2.3e+00 
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    31  7.748e-07  7.748e-07  2.612e-08  1.184e-13  2.602e-11    0.08    0.12    0.20 -4.5e+00  3.6e+00 
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    33  9.014e-07  9.014e-07  1.398e-08  1.530e-14  1.514e-11    0.36    0.67    1.03 -6.1e+00  4.8e+00 
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    35  6.419e-07  6.419e-07  4.417e-09  1.168e-15  5.538e-12    2.05    2.85    4.90 -8.3e+00  6.7e+00 
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    36  7.740e-07  7.740e-07  2.476e-09  2.138e-16  3.312e-12   13.60   15.41   29.01 -1.2e+01  7.2e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             0     1     202     100     301    1007    27  7.479e-07  7.479e-07  3.372e-07  1.255e-11  9.715e-11    0.09    0.01    0.10 -2.0e+00  2.3e+00 
1.0e-05 polymesher20             0     2     802     400    1201    4007    30  6.747e-07  6.747e-07  9.428e-08  6.808e-13  4.698e-11    0.02    0.04    0.05 -3.1e+00  2.9e+00 
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    33  5.586e-07  5.586e-07  2.718e-08  7.009e-14  1.853e-11    0.11    0.20    0.31 -5.5e+00  4.2e+00 
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    35  8.197e-07  8.197e-07  1.404e-08  1.271e-14  1.409e-11    0.43    0.77    1.21 -7.2e+00  5.0e+00 
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    37  6.931e-07  6.931e-07  5.498e-09  1.356e-15  6.088e-12    2.09    3.77    5.87 -9.8e+00  6.8e+00 
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    37  9.078e-07  9.078e-07  3.348e-09  2.280e-16  3.912e-12   14.16   15.80   29.96 -1.3e+01  9.7e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             1     1     202     100     301    1007    26  5.517e-07  5.517e-07  1.537e-07  1.039e-11  7.705e-11    0.10    0.01    0.11 -1.7e+00  1.9e+00 
1.0e-05 polymesher20             1     2     802     400    1201    4007    30  6.922e-07  6.922e-07  1.020e-07  2.506e-12  4.808e-11    0.02    0.04    0.05 -2.6e+00  2.2e+00 
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    30  9.007e-07  9.007e-07  3.435e-08  1.442e-13  2.990e-11    0.08    0.14    0.22 -4.6e+00  3.6e+00 
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    33  5.442e-07  5.442e-07  8.978e-09  1.158e-14  9.356e-12    0.37    0.63    1.00 -6.6e+00  4.7e+00 
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    34  8.216e-07  8.216e-07  5.735e-09  2.239e-15  7.217e-12    2.16    3.03    5.19 -8.4e+00  6.3e+00 
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    39  5.944e-07  5.944e-07  3.504e-09  4.152e-16  2.561e-12   13.91   16.55   30.46 -9.5e+00  7.4e+00 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             0     1     118     110     227     691    36  9.188e-07  9.188e-07  2.416e-07  1.177e-11  1.189e-10    0.10    0.01    0.11 -3.2e+00  2.5e+00 
1.0e-05       hybrid             0     2     382     391     772    2309    54  7.545e-07  7.545e-07  7.009e-08  1.312e-12  5.405e-11    0.01    0.03    0.04 -3.7e+00  3.3e+00 
1.0e-05       hybrid             0     3    1500    1608    3107    9215    59  9.754e-07  9.754e-07  2.721e-08  2.185e-13  3.440e-11    0.03    0.16    0.19 -5.3e+00  4.5e+00 
1.0e-05       hybrid             0     4    5847    6399   12245   36185    63  9.627e-07  9.627e-07  1.426e-08  2.848e-14  1.701e-11    0.13    0.58    0.71 -7.3e+00  6.9e+00 
1.0e-05       hybrid             0     5   22983   25543   48525  143017    54  7.200e-07  7.200e-07  4.884e-09  2.688e-15  6.370e-12    0.60    2.03    2.64 -9.6e+00  8.7e+00 
1.0e-05       hybrid             0     6   91883  102396  194278  572323    42  9.025e-07  9.025e-07  5.024e-09  2.244e-16  3.982e-12    4.00    6.84   10.84 -1.3e+01  1.1e+01 
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       hybrid             1     1     118     110     227     691    27  5.356e-07  5.356e-07  1.583e-07  7.581e-12  6.854e-11    0.02    0.01    0.03 -2.1e+00  2.0e+00 
1.0e-05       hybrid             1     2     382     391     772    2309    29  6.268e-07  6.268e-07  7.706e-08  1.281e-12  4.475e-11    0.01    0.02    0.03 -2.8e+00  2.7e+00 
1.0e-05       hybrid             1     3    1500    1608    3107    9215    31  7.266e-07  7.266e-07  3.661e-08  1.300e-13  2.561e-11    0.04    0.07    0.11 -4.2e+00  3.6e+00 
1.0e-05       hybrid             1     4    5847    6399   12245   36185    33  9.652e-07  9.652e-07  2.129e-08  2.215e-14  1.705e-11    0.16    0.27    0.43 -6.2e+00  5.7e+00 
1.0e-05       hybrid             1     5   22983   25543   48525  143017    35  8.523e-07  8.523e-07  8.756e-09  2.646e-15  7.540e-12    0.75    1.24    2.00 -7.9e+00  6.7e+00 
1.0e-05       hybrid             1     6   91883  102396  194278  572323    36  9.784e-07  9.784e-07  4.964e-09  4.145e-16  4.317e-12    4.58    5.84   10.42 -1.2e+01  9.6e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/poly01_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             0     1     202     100     301    1007    27  7.207e-07  7.207e-07  4.016e-07  2.335e-11  8.820e-11    0.03    0.01    0.04 -2.0e+00  2.1e+00 
1.0e-01  polymesher1             0     2     802     400    1201    4007    29  6.544e-07  6.544e-07  3.694e-07  8.075e-12  3.776e-11    0.02    0.04    0.06 -1.8e+00  2.0e+00 
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    30  6.826e-07  6.826e-07  4.302e-07  2.677e-12  1.761e-11    0.07    0.14    0.22 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    30  9.278e-07  9.278e-07  6.578e-07  1.505e-12  1.089e-11    0.35    0.50    0.85 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    31  5.905e-07  5.905e-07  4.534e-07  3.777e-13  3.242e-12    2.35    2.67    5.02 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    31  6.760e-07  6.760e-07  5.509e-07  1.804e-13  1.666e-12   10.67   12.27   22.94 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/poly01_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01  polymesher1             1     1     202     100     301    1007    27  9.424e-07  9.424e-07  4.136e-07  3.380e-11  1.246e-10    0.08    0.01    0.08 -1.7e+00  1.9e+00 
1.0e-01  polymesher1             1     2     802     400    1201    4007    29  7.131e-07  7.131e-07  3.855e-07  1.069e-11  4.152e-11    0.02    0.03    0.05 -1.8e+00  1.9e+00 
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    30  8.250e-07  8.250e-07  4.760e-07  3.740e-12  2.233e-11    0.09    0.25    0.34 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    30  9.017e-07  9.017e-07  5.620e-07  1.758e-12  1.171e-11    0.39    0.55    0.93 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    30  9.493e-07  9.493e-07  6.783e-07  9.421e-13  5.652e-12    1.97    2.48    4.44 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    31  6.533e-07  6.533e-07  5.408e-07  3.137e-13  1.537e-12   11.10   11.03   22.13 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/poly01_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             0     1     202     100     301    1007    28  5.846e-07  5.846e-07  1.826e-07  7.363e-12  8.436e-11    0.02    0.01    0.03 -2.5e+00  2.7e+00 
1.0e-05  polymesher1             0     2     802     400    1201    4007    30  9.023e-07  9.023e-07  1.165e-07  8.876e-13  6.394e-11    0.02    0.03    0.05 -2.6e+00  2.5e+00 
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    33  9.723e-07  9.723e-07  4.135e-08  1.281e-13  3.264e-11    0.07    0.14    0.22 -5.5e+00  4.0e+00 
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    36  5.962e-07  5.962e-07  9.597e-09  6.477e-15  1.001e-11    0.29    0.60    0.89 -7.1e+00  5.2e+00 
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    37  9.828e-07  9.828e-07  6.838e-09  1.344e-15  8.478e-12    1.76    2.98    4.73 -1.0e+01  8.0e+00 
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    39  7.641e-07  7.641e-07  2.720e-09  1.518e-16  3.269e-12   10.34   14.39   24.73 -1.3e+01  8.0e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/poly01_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05  polymesher1             1     1     202     100     301    1007    26  6.147e-07  6.147e-07  1.850e-07  1.120e-11  8.866e-11    0.09    0.01    0.10 -2.0e+00  2.2e+00 
1.0e-05  polymesher1             1     2     802     400    1201    4007    29  6.349e-07  6.349e-07  5.250e-08  9.190e-13  4.522e-11    0.03    0.03    0.06 -2.5e+00  2.3e+00 
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    31  7.748e-07  7.748e-07  2.612e-08  1.184e-13  2.602e-11    0.08    0.12    0.20 -4.5e+00  3.6e+00 
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    33  9.014e-07  9.014e-07  1.398e-08  1.530e-14  1.514e-11    0.36    0.67    1.03 -6.1e+00  4.8e+00 
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    35  6.419e-07  6.419e-07  4.417e-09  1.168e-15  5.538e-12    2.05    2.85    4.90 -8.3e+00  6.7e+00 
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    36  7.740e-07  7.740e-07  2.476e-09  2.138e-16  3.312e-12   13.60   15.41   29.01 -1.2e+01  7.2e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/poly20_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             0     1     202     100     301    1007    26  8.493e-07  8.493e-07  5.551e-07  2.679e-11  9.045e-11    0.08    0.01    0.09 -1.6e+00  1.9e+00 
1.0e-01 polymesher20             0     2     802     400    1201    4007    28  9.139e-07  9.139e-07  4.815e-07  1.030e-11  5.365e-11    0.01    0.03    0.05 -2.0e+00  2.1e+00 
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    29  9.206e-07  9.206e-07  6.035e-07  3.661e-12  2.280e-11    0.06    0.11    0.18 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    30  7.871e-07  7.871e-07  5.521e-07  1.378e-12  9.546e-12    0.30    0.52    0.82 -2.3e+00  2.3e+00 
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    30  9.615e-07  9.615e-07  7.410e-07  6.925e-13  5.338e-12    1.91    2.48    4.38 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    31  5.941e-07  5.941e-07  4.766e-07  1.628e-13  1.520e-12   11.10   11.49   22.59 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/poly20_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01 polymesher20             1     1     202     100     301    1007    27  7.178e-07  7.178e-07  3.722e-07  3.336e-11  8.368e-11    0.08    0.01    0.09 -1.4e+00  1.7e+00 
1.0e-01 polymesher20             1     2     802     400    1201    4007    36  6.782e-07  6.782e-07  3.662e-07  1.537e-11  3.708e-11    0.02    0.04    0.05 -1.9e+00  1.9e+00 
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    30  7.137e-07  7.137e-07  4.139e-07  4.074e-12  1.888e-11    0.07    0.12    0.19 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    30  8.046e-07  8.046e-07  4.951e-07  1.810e-12  1.075e-11    0.33    0.53    0.86 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    30  8.735e-07  8.735e-07  6.508e-07  9.525e-13  5.029e-12    2.04    2.52    4.55 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    37  6.621e-07  6.621e-07  4.494e-07  1.167e-12  1.740e-12   11.87   14.32   26.20 -2.2e+00  2.3e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/poly20_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             0     1     202     100     301    1007    27  7.479e-07  7.479e-07  3.372e-07  1.255e-11  9.715e-11    0.09    0.01    0.10 -2.0e+00  2.3e+00 
1.0e-05 polymesher20             0     2     802     400    1201    4007    30  6.747e-07  6.747e-07  9.428e-08  6.808e-13  4.698e-11    0.02    0.04    0.05 -3.1e+00  2.9e+00 
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    33  5.586e-07  5.586e-07  2.718e-08  7.009e-14  1.853e-11    0.11    0.20    0.31 -5.5e+00  4.2e+00 
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    35  8.197e-07  8.197e-07  1.404e-08  1.271e-14  1.409e-11    0.43    0.77    1.21 -7.2e+00  5.0e+00 
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    37  6.931e-07  6.931e-07  5.498e-09  1.356e-15  6.088e-12    2.09    3.77    5.87 -9.8e+00  6.8e+00 
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    37  9.078e-07  9.078e-07  3.348e-09  2.280e-16  3.912e-12   14.16   15.80   29.96 -1.3e+01  9.7e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/poly20_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05 polymesher20             1     1     202     100     301    1007    26  5.517e-07  5.517e-07  1.537e-07  1.039e-11  7.705e-11    0.10    0.01    0.11 -1.7e+00  1.9e+00 
1.0e-05 polymesher20             1     2     802     400    1201    4007    30  6.922e-07  6.922e-07  1.020e-07  2.506e-12  4.808e-11    0.02    0.04    0.05 -2.6e+00  2.2e+00 
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    30  9.007e-07  9.007e-07  3.435e-08  1.442e-13  2.990e-11    0.08    0.14    0.22 -4.6e+00  3.6e+00 
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    33  5.442e-07  5.442e-07  8.978e-09  1.158e-14  9.356e-12    0.37    0.63    1.00 -6.6e+00  4.7e+00 
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    34  8.216e-07  8.216e-07  5.735e-09  2.239e-15  7.217e-12    2.16    3.03    5.19 -8.4e+00  6.3e+00 
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    39  5.944e-07  5.944e-07  3.504e-09  4.152e-16  2.561e-12   13.91   16.55   30.46 -9.5e+00  7.4e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/skew_dt_1_1_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             0     1     121     100     220     683    28  6.804e-07  6.804e-07  3.921e-07  1.666e-11  6.018e-11    0.03    0.01    0.04 -1.7e+00  2.6e+00 
1.0e-01       skewed             0     2     441     400     840    2563    31  7.351e-07  7.351e-07  3.424e-07  6.645e-12  3.132e-11    0.01    0.02    0.02 -2.1e+00  2.5e+00 
1.0e-01       skewed             0     3    1681    1600    3280    9923    31  9.858e-07  9.858e-07  5.869e-07  2.290e-12  2.173e-11    0.02    0.07    0.09 -2.7e+00  2.9e+00 
1.0e-01       skewed             0     4    6561    6400   12960   39043    32  6.467e-07  6.467e-07  4.631e-07  8.933e-13  5.825e-12    0.10    0.30    0.40 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     5   25921   25600   51520  154883    32  8.884e-07  8.884e-07  6.776e-07  5.791e-13  3.722e-12    0.49    1.06    1.55 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     6  103041  102400  205440  616963    33  6.452e-07  6.452e-07  4.823e-07  1.530e-13  1.384e-12    3.01    6.08    9.09 -2.6e+00  2.7e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/skew_dt_1_1_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01       skewed             1     1     121     100     220     683    27  9.996e-07  9.996e-07  4.519e-07  2.896e-11  9.585e-11    0.02    0.01    0.03 -1.5e+00  2.4e+00 
1.0e-01       skewed             1     2     441     400     840    2563    31  5.853e-07  5.853e-07  2.978e-07  6.135e-12  2.403e-11    0.01    0.02    0.02 -2.0e+00  2.5e+00 
1.0e-01       skewed             1     3    1681    1600    3280    9923    32  6.380e-07  6.380e-07  3.229e-07  3.251e-12  1.483e-11    0.03    0.08    0.11 -2.7e+00  2.8e+00 
1.0e-01       skewed             1     4    6561    6400   12960   39043    32  9.051e-07  9.051e-07  4.739e-07  1.413e-12  9.967e-12    0.14    0.26    0.40 -2.6e+00  2.7e+00 
1.0e-01       skewed             1     5   25921   25600   51520  154883    32  9.758e-07  9.758e-07  6.204e-07  7.991e-13  4.873e-12    0.71    1.17    1.88 -2.7e+00  2.7e+00 
1.0e-01       skewed             1     6  103041  102400  205440  616963    33  6.683e-07  6.683e-07  4.791e-07  2.743e-13  1.489e-12    3.90    5.73    9.63 -2.6e+00  2.7e+00 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/skew_dt_1_5_stab_0.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             0     1     121     100     220     683    34  7.474e-07  7.474e-07  2.223e-07  7.295e-12  7.980e-11    0.03    0.01    0.04 -2.2e+00  4.1e+00 
1.0e-05       skewed             0     2     441     400     840    2563    60  7.419e-07  7.419e-07  9.516e-08  1.274e-12  3.619e-11    0.01    0.03    0.04 -3.3e+00  5.1e+00 
1.0e-05       skewed             0     3    1681    1600    3280    9923    98  9.544e-07  9.544e-07  1.596e-08  8.258e-13  2.631e-11    0.02    0.30    0.33 -6.5e+00  6.9e+00 
1.0e-05       skewed             0     4    6561    6400   12960   39043    93  9.645e-07  9.645e-07  6.174e-09  1.543e-13  1.259e-11    0.10    1.00    1.10 -9.0e+00  7.9e+00 
1.0e-05       skewed             0     5   25921   25600   51520  154883    57  9.849e-07  9.849e-07  4.097e-09  2.454e-14  6.457e-12    0.52    2.16    2.67 -1.2e+01  9.8e+00 
1.0e-05       skewed             0     6  103041  102400  205440  616963    41  9.554e-07  9.554e-07  3.605e-09  2.289e-16  3.104e-12    2.81    6.64    9.44 -1.6e+01  1.2e+01 


==> plotData/cantileverPrecond/DIRECT/scaling_SYM/skew_dt_1_5_stab_1.dat <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-05       skewed             1     1     121     100     220     683    26  6.213e-07  6.213e-07  1.770e-07  9.022e-12  6.626e-11    0.02    0.01    0.03 -1.9e+00  3.0e+00 
1.0e-05       skewed             1     2     441     400     840    2563    29  8.023e-07  8.023e-07  7.106e-08  9.652e-13  3.932e-11    0.01    0.01    0.02 -2.7e+00  4.0e+00 
1.0e-05       skewed             1     3    1681    1600    3280    9923    31  7.287e-07  7.287e-07  3.229e-08  1.545e-13  2.008e-11    0.03    0.08    0.11 -5.2e+00  5.3e+00 
1.0e-05       skewed             1     4    6561    6400   12960   39043    34  5.219e-07  5.219e-07  8.110e-09  9.498e-15  6.812e-12    0.15    0.28    0.42 -7.1e+00  6.2e+00 
1.0e-05       skewed             1     5   25921   25600   51520  154883    35  9.572e-07  9.572e-07  6.363e-09  2.222e-15  6.276e-12    0.63    1.24    1.87 -1.0e+01  8.0e+00 
1.0e-05       skewed             1     6  103041  102400  205440  616963    36  8.126e-07  8.126e-07  2.337e-09  2.765e-16  2.640e-12    3.20    5.75    8.95 -1.3e+01  1.0e+01 


==> plotData/cantileverPrecond/linearSolverReport_AMG_scaling_MOMENTUM.txt <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    48  7.337e-07  7.339e-07  2.428e-12  2.783e-19  4.167e-19    0.26    0.14    0.39 -1.9e+00  2.0e+00     12        5        2     12        5        2
1.0e-01    cartesian             0     2     441     400     840    2563    52  6.584e-07  6.579e-07  2.609e-12  8.907e-20  3.035e-19    0.03    0.07    0.10 -2.2e+00  2.2e+00      0        6        1     12        7        2
1.0e-01    cartesian             0     3    1681    1600    3280    9923    53  7.588e-07  7.595e-07  3.745e-12  7.348e-20  2.469e-19    0.03    0.23    0.26 -2.3e+00  2.3e+00     12        7        2      0        8        1
1.0e-01    cartesian             0     4    6561    6400   12960   39043    55  7.080e-07  7.096e-07  4.924e-12  3.158e-20  1.670e-19    0.06    0.80    0.86 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             0     5   25921   25600   51520  154883    55  9.948e-07  1.000e-06  7.382e-12  2.920e-20  1.669e-19    0.23    2.99    3.22 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             0     6  103041  102400  205440  616963    56  6.004e-07  6.555e-07  1.125e-11  1.070e-20  7.773e-20    0.81   12.18   12.98 -2.2e+00  2.3e+00      0       11        1      0       11        1
1.0e-01    cartesian             1     1     121     100     220     683    47  7.505e-07  7.504e-07  3.680e-12  2.796e-19  4.312e-19    0.01    0.03    0.04 -1.7e+00  1.8e+00     12        5        2      0        7        1
1.0e-01    cartesian             1     2     441     400     840    2563    53  9.297e-07  9.296e-07  1.487e-12  1.332e-19  4.268e-19    0.01    0.06    0.07 -2.1e+00  2.1e+00      0        6        1      0        8        1
1.0e-01    cartesian             1     3    1681    1600    3280    9923    55  7.194e-07  7.200e-07  1.936e-12  6.857e-20  2.344e-19    0.03    0.25    0.27 -2.2e+00  2.3e+00     12        7        2     12        7        2
1.0e-01    cartesian             1     4    6561    6400   12960   39043    57  6.216e-07  6.224e-07  3.938e-12  4.900e-20  1.408e-19    0.07    0.96    1.03 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             1     5   25921   25600   51520  154883    57  8.414e-07  8.468e-07  1.051e-11  3.411e-20  1.393e-19    0.29    3.37    3.66 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             1     6  103041  102400  205440  616963    57  9.873e-07  1.025e-06  2.247e-11  3.237e-20  1.183e-19    1.16   14.73   15.89 -2.2e+00  2.3e+00      0       11        1      0       11        1
1.0e-01       skewed             0     1     121     100     220     683    49  7.268e-07  7.266e-07  1.911e-12  1.913e-19  3.594e-19    0.00    0.04    0.04 -1.7e+00  2.6e+00      0        5        1     12        6        2
1.0e-01       skewed             0     2     441     400     840    2563    55  9.038e-07  9.031e-07  1.679e-12  5.073e-20  2.810e-19    0.01    0.07    0.07 -2.1e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             0     3    1681    1600    3280    9923    58  6.663e-07  6.679e-07  1.388e-12  2.529e-20  1.605e-19    0.03    0.25    0.28 -2.7e+00  2.9e+00     12        8        2      0       10        1
1.0e-01       skewed             0     4    6561    6400   12960   39043    69  7.075e-07  7.120e-07  1.980e-12  1.109e-20  1.140e-19    0.08    1.09    1.17 -2.7e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             0     5   25921   25600   51520  154883    78  8.975e-07  9.200e-07  4.651e-12  6.955e-21  1.044e-19    0.31    5.02    5.34 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             0     6  103041  102400  205440  616963    84  9.290e-07  1.077e-06  1.228e-11  5.953e-21  8.553e-20    1.30   21.78   23.09 -2.6e+00  2.7e+00     12       12        2      0       13        1
1.0e-01       skewed             1     1     121     100     220     683    48  6.552e-07  6.557e-07  1.097e-12  1.626e-19  3.304e-19    0.00    0.02    0.03 -1.5e+00  2.4e+00      0        5        1      0        6        1
1.0e-01       skewed             1     2     441     400     840    2563    55  9.495e-07  9.496e-07  1.511e-12  1.011e-19  2.828e-19    0.01    0.07    0.08 -2.0e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             1     3    1681    1600    3280    9923    60  7.035e-07  7.054e-07  8.950e-13  4.136e-20  1.665e-19    0.04    0.30    0.34 -2.7e+00  2.8e+00     12        8        2      0        9        1
1.0e-01       skewed             1     4    6561    6400   12960   39043    71  9.417e-07  9.426e-07  2.009e-12  2.055e-20  1.502e-19    0.12    1.44    1.55 -2.6e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             1     5   25921   25600   51520  154883    82  6.986e-07  7.343e-07  4.699e-12  7.994e-21  8.313e-20    0.41    6.46    6.87 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             1     6  103041  102400  205440  616963    88  8.402e-07  1.034e-06  1.242e-11  7.616e-21  8.196e-20    1.80   26.85   28.65 -2.6e+00  2.7e+00     12       12        2      0       13        1
1.0e-01  polymesher1             0     1     202     100     301    1007    49  7.080e-07  7.084e-07  3.074e-12  4.158e-19  6.177e-19    0.01    0.04    0.05 -2.0e+00  2.1e+00      0        6        1     12        6        3
1.0e-01  polymesher1             0     2     802     400    1201    4007    52  8.172e-07  8.176e-07  3.719e-12  2.092e-19  5.373e-19    0.02    0.13    0.15 -1.8e+00  2.0e+00     12        7        2      0        9        1
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    54  8.301e-07  8.305e-07  4.627e-12  7.702e-20  3.842e-19    0.07    0.48    0.55 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    55  7.245e-07  7.261e-07  5.232e-12  4.427e-20  2.384e-19    0.25    2.00    2.24 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    56  6.277e-07  6.363e-07  6.476e-12  1.920e-20  1.533e-19    1.02    8.45    9.47 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    59  7.811e-07  8.362e-07  1.270e-11  1.669e-20  1.415e-19    4.83   37.79   42.62 -2.2e+00  2.3e+00     12       12        2      0       14        1
1.0e-01  polymesher1             1     1     202     100     301    1007    49  5.605e-07  5.604e-07  1.882e-12  2.368e-19  5.403e-19    0.01    0.04    0.04 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-01  polymesher1             1     2     802     400    1201    4007    53  7.674e-07  7.678e-07  1.305e-12  2.103e-19  4.992e-19    0.02    0.15    0.18 -1.8e+00  1.9e+00     12        7        2      0        9        1
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    57  5.337e-07  5.336e-07  1.533e-12  5.672e-20  2.453e-19    0.09    0.64    0.73 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    57  9.991e-07  1.000e-06  4.324e-12  7.775e-20  3.248e-19    0.33    2.60    2.93 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    59  6.495e-07  6.589e-07  4.965e-12  2.358e-20  1.582e-19    1.46   11.07   12.53 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    61  7.824e-07  8.423e-07  1.219e-11  2.737e-20  1.409e-19    6.15   43.30   49.45 -2.2e+00  2.3e+00     12       12        2      0       14        1
1.0e-01 polymesher20             0     1     202     100     301    1007    48  4.122e-07  4.122e-07  1.448e-12  2.294e-19  3.021e-19    0.01    0.04    0.05 -1.6e+00  1.9e+00      0        6        1     12        6        2
1.0e-01 polymesher20             0     2     802     400    1201    4007    51  7.801e-07  7.800e-07  2.133e-12  1.303e-19  4.719e-19    0.02    0.12    0.14 -2.0e+00  2.1e+00     12        7        2      0        9        1
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    53  9.717e-07  9.717e-07  4.855e-12  1.124e-19  3.934e-19    0.06    0.45    0.51 -2.2e+00  2.2e+00     12        8        2      0       10        1
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    54  7.903e-07  7.920e-07  6.611e-12  4.553e-20  2.389e-19    0.23    1.85    2.07 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    55  8.008e-07  8.082e-07  1.123e-11  2.381e-20  1.778e-19    1.01    8.00    9.00 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    56  9.956e-07  1.033e-06  1.106e-11  1.767e-20  1.581e-19    4.70   32.07   36.77 -2.2e+00  2.3e+00     12       12        2      0       14        1
1.0e-01 polymesher20             1     1     202     100     301    1007    47  6.918e-07  6.919e-07  1.666e-12  2.956e-19  5.653e-19    0.01    0.04    0.04 -1.4e+00  1.7e+00      0        6        1      0        8        1
1.0e-01 polymesher20             1     2     802     400    1201    4007    63  9.408e-07  9.408e-07  3.249e-12  2.720e-19  5.253e-19    0.02    0.16    0.18 -1.9e+00  1.9e+00     12        7        2      0        8        1
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    55  7.453e-07  7.456e-07  2.417e-12  8.334e-20  3.027e-19    0.07    0.55    0.62 -2.2e+00  2.2e+00     12        8        2     12        9        2
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    57  6.127e-07  6.143e-07  2.599e-12  3.401e-20  1.855e-19    0.27    2.19    2.46 -2.2e+00  2.2e+00      0       10        1      0       11        1
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    58  7.181e-07  7.254e-07  7.562e-12  2.844e-20  1.585e-19    1.24    9.14   10.38 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    69  9.816e-07  1.021e-06  1.005e-11  5.030e-20  1.490e-19    5.54   44.04   49.58 -2.2e+00  2.3e+00     12       12        2      0       14        1
1.0e-01       hybrid             0     1     118     110     227     691    49  5.316e-07  5.316e-07  2.845e-12  2.122e-19  3.227e-19    0.01    0.03    0.04 -2.0e+00  2.0e+00     12        5        2      0        6        1
1.0e-01       hybrid             0     2     382     391     772    2309    53  8.470e-07  8.473e-07  2.515e-12  1.240e-19  4.311e-19    0.01    0.10    0.11 -2.2e+00  2.2e+00     12        6        2      0        8        1
1.0e-01       hybrid             0     3    1500    1608    3107    9215    55  6.022e-07  6.022e-07  3.791e-12  4.526e-20  2.162e-19    0.03    0.26    0.29 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01       hybrid             0     4    5847    6399   12245   36185    56  8.428e-07  8.436e-07  5.990e-12  2.976e-20  2.156e-19    0.08    0.82    0.91 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             0     5   22983   25543   48525  143017    57  7.786e-07  7.834e-07  8.238e-12  1.887e-20  1.417e-19    0.36    3.66    4.03 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             0     6   91883  102396  194278  572323    58  7.976e-07  8.319e-07  1.172e-11  1.338e-20  1.061e-19    1.89   16.40   18.29 -2.2e+00  2.3e+00      0       12        1      0       14        1
1.0e-01       hybrid             1     1     118     110     227     691    48  7.018e-07  7.019e-07  1.508e-12  2.401e-19  4.514e-19    0.01    0.04    0.04 -1.8e+00  1.8e+00     12        5        2      0        7        1
1.0e-01       hybrid             1     2     382     391     772    2309    54  8.603e-07  8.604e-07  1.925e-12  2.034e-19  4.080e-19    0.01    0.07    0.09 -2.1e+00  2.1e+00     12        6        2      0        8        1
1.0e-01       hybrid             1     3    1500    1608    3107    9215    57  8.189e-07  8.197e-07  2.061e-12  6.865e-20  2.928e-19    0.04    0.29    0.32 -2.2e+00  2.3e+00     12        8        2      0       10        1
1.0e-01       hybrid             1     4    5847    6399   12245   36185    59  6.985e-07  6.993e-07  3.218e-12  4.150e-20  1.756e-19    0.12    1.18    1.31 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             1     5   22983   25543   48525  143017    61  5.710e-07  5.780e-07  4.374e-12  2.406e-20  1.027e-19    0.53    4.72    5.25 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             1     6   91883  102396  194278  572323    62  8.092e-07  8.483e-07  8.784e-12  2.338e-20  1.065e-19    2.70   20.92   23.61 -2.2e+00  2.3e+00      0       12        1      0       14        1
1.0e-05    cartesian             0     1     121     100     220     683    57  5.805e-07  5.806e-07  9.420e-13  9.749e-20  3.795e-19    0.01    0.04    0.04 -2.7e+00  2.6e+00     12        5        2     12        4       10
1.0e-05    cartesian             0     2     441     400     840    2563    91  6.358e-07  6.367e-07  4.434e-13  1.230e-20  3.023e-19    0.01    0.13    0.14 -4.0e+00  3.5e+00      0        6        1     12        6        2
1.0e-05    cartesian             0     3    1681    1600    3280    9923   154  9.365e-07  9.396e-07  9.376e-13  8.169e-21  3.150e-19    0.02    0.98    1.00 -5.6e+00  4.7e+00     12        7        2     12        7        2
1.0e-05    cartesian             0     4    6561    6400   12960   39043   162  8.822e-07  8.945e-07  1.112e-12  4.300e-21  2.118e-19    0.06    3.66    3.72 -7.7e+00  6.1e+00     12        8        2     12        9       10
1.0e-05    cartesian             0     5   25921   25600   51520  154883    98  9.102e-07  9.649e-07  2.446e-12  3.238e-21  1.615e-19    0.26    7.64    7.90 -1.0e+01  8.0e+00     12        9        2     12       11        2
1.0e-05    cartesian             0     6  103041  102400  205440  616963     1        NaN        NaN        NaN        NaN        NaN    1.10    0.60    1.70      NaN      NaN      0       11        1     12       11        4
1.0e-05    cartesian             1     1     121     100     220     683    45  4.961e-07  4.964e-07  4.408e-13  7.755e-20  3.260e-19    0.01    0.03    0.03 -2.0e+00  2.0e+00     12        5        2      0        7        1
1.0e-05    cartesian             1     2     441     400     840    2563    49  5.637e-07  5.635e-07  3.565e-13  8.168e-21  2.677e-19    0.01    0.07    0.07 -3.4e+00  2.8e+00      0        6        1      0        8        1
1.0e-05    cartesian             1     3    1681    1600    3280    9923    52  5.977e-07  5.973e-07  4.638e-13  3.389e-21  2.003e-19    0.03    0.29    0.32 -4.3e+00  3.7e+00     12        7        2      0       10        1
1.0e-05    cartesian             1     4    6561    6400   12960   39043    55  5.564e-07  5.664e-07  8.570e-13  3.048e-21  1.341e-19    0.08    0.98    1.06 -6.7e+00  4.9e+00     12        8        2      0       11        1
1.0e-05    cartesian             1     5   25921   25600   51520  154883    57  8.746e-07  9.164e-07  2.445e-12  3.220e-21  1.534e-19    0.33    4.25    4.57 -8.2e+00  6.5e+00     12        9        2      0       14        1
1.0e-05    cartesian             1     6  103041  102400  205440  616963    59  9.539e-07  1.163e-06  6.917e-12  3.319e-21  1.376e-19    1.39   17.20   18.59 -1.2e+01  8.5e+00      0       11        1      0       15        1
1.0e-05       skewed             0     1     121     100     220     683    57  7.953e-07  7.951e-07  8.998e-13  7.898e-20  4.347e-19    0.00    0.03    0.03 -2.2e+00  4.1e+00      0        5        1      0        4        1
1.0e-05       skewed             0     2     441     400     840    2563    87  7.709e-07  7.725e-07  6.275e-13  6.813e-21  2.425e-19    0.01    0.11    0.12 -3.3e+00  5.1e+00      0        7        1     12        5        6
1.0e-05       skewed             0     3    1681    1600    3280    9923   149  8.014e-07  8.071e-07  8.721e-13  5.134e-21  1.951e-19    0.02    0.90    0.92 -6.5e+00  6.9e+00     12        8        2     12        6       12
1.0e-05       skewed             0     4    6561    6400   12960   39043   186  9.417e-07  9.804e-07  1.775e-12  4.455e-21  1.567e-19    0.07    3.85    3.92 -9.0e+00  7.9e+00     12        9        2     12        7        8
1.0e-05       skewed             0     5   25921   25600   51520  154883   118  8.974e-07  1.090e-06  4.458e-12  3.872e-21  1.233e-19    0.27    8.28    8.55 -1.2e+01  9.8e+00     12       11        2     12        9        2
1.0e-05       skewed             0     6  103041  102400  205440  616963    83  8.034e-07  1.564e-06  1.221e-11  3.767e-21  1.237e-19    1.18   21.53   22.72 -1.6e+01  1.2e+01     12       12        2     12       11        4
1.0e-05       skewed             1     1     121     100     220     683    46  6.804e-07  6.801e-07  7.478e-13  9.139e-20  3.668e-19    0.00    0.02    0.03 -1.9e+00  3.0e+00      0        5        1      0        7        1
1.0e-05       skewed             1     2     441     400     840    2563    52  6.185e-07  6.180e-07  4.322e-13  6.239e-21  1.939e-19    0.01    0.06    0.07 -2.7e+00  4.0e+00      0        7        1      0        7        1
1.0e-05       skewed             1     3    1681    1600    3280    9923    56  8.517e-07  8.488e-07  9.128e-13  4.343e-21  2.052e-19    0.03    0.26    0.28 -5.2e+00  5.3e+00     12        8        2      0       10        1
1.0e-05       skewed             1     4    6561    6400   12960   39043    61  6.277e-07  6.576e-07  1.629e-12  4.126e-21  1.051e-19    0.10    1.20    1.30 -7.1e+00  6.2e+00     12        9        2     12       11        2
1.0e-05       skewed             1     5   25921   25600   51520  154883    66  5.665e-07  7.664e-07  4.386e-12  3.894e-21  8.659e-20    0.35    5.06    5.41 -1.0e+01  8.0e+00     12       11        2      0       13        1
1.0e-05       skewed             1     6  103041  102400  205440  616963    69  9.629e-07  1.639e-06  1.217e-11  3.748e-21  1.296e-19    1.67   21.35   23.02 -1.3e+01  1.0e+01     12       12        2      0       14        1
1.0e-05  polymesher1             0     1     202     100     301    1007    50  6.277e-07  6.277e-07  7.059e-13  8.099e-20  6.467e-19    0.01    0.04    0.04 -2.5e+00  2.7e+00      0        6        1     12        5        2
1.0e-05  polymesher1             0     2     802     400    1201    4007    55  5.652e-07  5.648e-07  3.584e-13  5.922e-21  3.933e-19    0.02    0.12    0.14 -2.6e+00  2.5e+00     12        7        2     12        6        4
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    60  8.483e-07  8.483e-07  7.883e-13  3.383e-21  3.953e-19    0.05    0.48    0.52 -5.5e+00  4.0e+00     12        8        2      0        8        1
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    66  5.807e-07  5.872e-07  8.766e-13  2.978e-21  1.936e-19    0.22    2.30    2.52 -7.1e+00  5.2e+00      0       10        1     12        8        3
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    71  8.017e-07  8.548e-07  2.197e-12  2.826e-21  2.049e-19    0.91   10.54   11.45 -1.0e+01  8.0e+00      0       11        1     12        9        4
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    79  9.103e-07  1.166e-06  5.960e-12  2.796e-21  1.962e-19    4.44   47.26   51.70 -1.3e+01  8.0e+00     12       12        2     12        9       33
1.0e-05  polymesher1             1     1     202     100     301    1007    47  6.690e-07  6.690e-07  6.690e-13  1.111e-19  6.857e-19    0.00    0.03    0.03 -2.0e+00  2.2e+00      0        6        1      0        6        1
1.0e-05  polymesher1             1     2     802     400    1201    4007    52  7.567e-07  7.563e-07  5.996e-13  1.034e-20  5.267e-19    0.02    0.17    0.19 -2.5e+00  2.3e+00     12        7        2     12        7        3
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    57  6.802e-07  6.801e-07  5.664e-13  3.296e-21  3.169e-19    0.06    0.58    0.64 -4.5e+00  3.6e+00     12        8        2      0        9        1
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    61  9.793e-07  9.902e-07  1.261e-12  3.056e-21  3.266e-19    0.27    2.43    2.71 -6.1e+00  4.8e+00      0       10        1      0       12        1
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    66  9.126e-07  9.555e-07  2.266e-12  2.811e-21  2.291e-19    1.18   11.18   12.37 -8.3e+00  6.7e+00      0       11        1      0       13        1
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    73  8.652e-07  1.192e-06  5.923e-12  2.794e-21  2.007e-19    5.58   50.04   55.61 -1.2e+01  7.2e+00     12       12        2     12       14        2
1.0e-05 polymesher20             0     1     202     100     301    1007    48  5.357e-07  5.353e-07  6.515e-13  7.057e-20  4.808e-19    0.01    0.03    0.04 -2.0e+00  2.3e+00      0        6        1     12        4        3
1.0e-05 polymesher20             0     2     802     400    1201    4007    53  6.100e-07  6.110e-07  4.293e-13  7.902e-21  3.782e-19    0.01    0.11    0.13 -3.1e+00  2.9e+00     12        7        2      0        5        1
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    58  6.945e-07  6.969e-07  5.731e-13  3.192e-21  2.895e-19    0.05    0.46    0.51 -5.5e+00  4.2e+00     12        8        2     12        5        7
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    62  7.654e-07  7.684e-07  9.832e-13  2.898e-21  2.327e-19    0.21    2.03    2.24 -7.2e+00  5.0e+00      0       10        1     12        6        3
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    68  6.491e-07  7.091e-07  2.044e-12  2.698e-21  1.552e-19    0.85    9.23   10.08 -9.8e+00  6.8e+00     12       11        2     12        6        5
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    73  9.570e-07  1.156e-06  5.847e-12  2.686e-21  1.756e-19    4.15   43.93   48.08 -1.3e+01  9.7e+00     12       12        2     12        7        4
1.0e-05 polymesher20             1     1     202     100     301    1007    46  5.514e-07  5.517e-07  4.270e-13  6.211e-20  4.971e-19    0.01    0.03    0.04 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-05 polymesher20             1     2     802     400    1201    4007    53  6.036e-07  6.049e-07  4.128e-13  1.347e-20  3.743e-19    0.02    0.14    0.16 -2.6e+00  2.2e+00     12        7        2      0        8        1
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    54  9.007e-07  9.017e-07  8.629e-13  3.371e-21  3.745e-19    0.07    0.52    0.59 -4.6e+00  3.6e+00     12        8        2     12        8        5
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    58  9.969e-07  1.001e-06  1.276e-12  2.998e-21  3.032e-19    0.25    2.24    2.49 -6.6e+00  4.7e+00      0       10        1      0       10        1
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    64  7.555e-07  7.994e-07  2.080e-12  2.674e-21  1.750e-19    1.09   10.23   11.32 -8.4e+00  6.3e+00     12       11        2      0       12        1
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    66  9.201e-07  1.156e-06  5.999e-12  2.765e-21  1.756e-19    5.44   42.65   48.09 -9.5e+00  7.4e+00     12       12        2      0       14        1
1.0e-05       hybrid             0     1     118     110     227     691    60  6.374e-07  6.376e-07  6.053e-13  4.878e-20  4.557e-19    0.01    0.04    0.05 -3.2e+00  2.5e+00     12        5        2     12        3        3
1.0e-05       hybrid             0     2     382     391     772    2309    88  8.429e-07  8.428e-07  7.186e-13  1.035e-20  4.414e-19    0.01    0.10    0.11 -3.7e+00  3.3e+00     12        6        2     12        4        2
1.0e-05       hybrid             0     3    1500    1608    3107    9215   108  9.219e-07  9.219e-07  8.947e-13  3.784e-21  3.346e-19    0.02    0.46    0.48 -5.3e+00  4.5e+00     12        8        2     12        4       16
1.0e-05       hybrid             0     4    5847    6399   12245   36185   114  7.685e-07  7.770e-07  9.055e-13  2.888e-21  1.983e-19    0.07    1.84    1.92 -7.3e+00  6.9e+00     12        9        2     12        5        5
1.0e-05       hybrid             0     5   22983   25543   48525  143017    96  7.854e-07  8.353e-07  1.980e-12  2.761e-21  1.508e-19    0.30    6.25    6.55 -9.6e+00  8.7e+00     12       10        2     12        6        2
1.0e-05       hybrid             0     6   91883  102396  194278  572323    81  9.857e-07  1.177e-06  5.295e-12  2.685e-21  1.496e-19    1.59   22.18   23.77 -1.3e+01  1.1e+01      0       12        1     12        8        2
1.0e-05       hybrid             1     1     118     110     227     691    47  5.565e-07  5.569e-07  5.395e-13  6.232e-20  3.955e-19    0.01    0.03    0.04 -2.1e+00  2.0e+00     12        5        2      0        7        1
1.0e-05       hybrid             1     2     382     391     772    2309    51  8.274e-07  8.270e-07  7.174e-13  1.221e-20  4.331e-19    0.01    0.06    0.07 -2.8e+00  2.7e+00     12        6        2      0        8        1
1.0e-05       hybrid             1     3    1500    1608    3107    9215    55  9.711e-07  9.718e-07  9.753e-13  3.770e-21  3.527e-19    0.03    0.26    0.29 -4.2e+00  3.6e+00     12        8        2      0        9        1
1.0e-05       hybrid             1     4    5847    6399   12245   36185    60  8.293e-07  8.338e-07  9.737e-13  2.924e-21  2.128e-19    0.11    1.15    1.25 -6.2e+00  5.7e+00     12        9        2      0       11        1
1.0e-05       hybrid             1     5   22983   25543   48525  143017    65  7.398e-07  7.903e-07  1.949e-12  2.708e-21  1.427e-19    0.46    4.98    5.45 -7.9e+00  6.7e+00     12       10        2      0       13        1
1.0e-05       hybrid             1     6   91883  102396  194278  572323    70  7.837e-07  1.042e-06  5.244e-12  2.684e-21  1.325e-19    2.42   23.80   26.23 -1.2e+01  9.6e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/linearSolverReport_AMG_scaling_NONE.txt <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    26  6.771e-07  6.771e-07  6.771e-07  2.338e-13  1.648e-12    0.05    0.03    0.09 -1.9e+00  2.0e+00     12        5        2     12        5        2
1.0e-01    cartesian             0     2     441     400     840    2563    28  9.098e-07  9.098e-07  9.098e-07  2.314e-13  2.688e-12    0.01    0.04    0.05 -2.2e+00  2.2e+00      0        6        1     12        7        2
1.0e-01    cartesian             0     3    1681    1600    3280    9923    29  9.062e-07  9.062e-07  9.062e-07  1.096e-13  1.269e-12    0.02    0.11    0.13 -2.3e+00  2.3e+00     12        7        2      0        8        1
1.0e-01    cartesian             0     4    6561    6400   12960   39043    30  9.390e-07  9.390e-07  9.390e-07  3.216e-14  4.987e-13    0.05    0.37    0.43 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             0     5   25921   25600   51520  154883    31  8.213e-07  8.213e-07  8.213e-07  2.541e-14  3.249e-13    0.18    1.49    1.67 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             0     6  103041  102400  205440  616963    32  6.703e-07  6.703e-07  6.703e-07  6.273e-15  9.521e-14    0.78    6.70    7.47 -2.2e+00  2.3e+00      0       11        1      0       11        1
1.0e-01    cartesian             1     1     121     100     220     683    25  9.966e-07  9.966e-07  9.966e-07  1.011e-12  6.091e-12    0.00    0.02    0.02 -1.7e+00  1.8e+00     12        5        2      0        7        1
1.0e-01    cartesian             1     2     441     400     840    2563    28  8.676e-07  8.676e-07  8.676e-07  2.098e-13  2.051e-12    0.01    0.03    0.04 -2.1e+00  2.1e+00      0        6        1      0        8        1
1.0e-01    cartesian             1     3    1681    1600    3280    9923    30  6.806e-07  6.806e-07  6.806e-07  5.660e-14  5.518e-13    0.02    0.14    0.16 -2.2e+00  2.3e+00     12        7        2     12        7        2
1.0e-01    cartesian             1     4    6561    6400   12960   39043    31  6.495e-07  6.495e-07  6.495e-07  3.127e-14  3.761e-13    0.07    0.47    0.53 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             1     5   25921   25600   51520  154883    32  6.323e-07  6.323e-07  6.323e-07  1.386e-14  1.918e-13    0.25    1.89    2.14 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             1     6  103041  102400  205440  616963    32  9.882e-07  9.882e-07  9.882e-07  1.064e-14  1.482e-13    1.11    7.55    8.65 -2.2e+00  2.3e+00      0       11        1      0       11        1
1.0e-01       skewed             0     1     121     100     220     683    28  8.564e-07  8.564e-07  8.564e-07  3.144e-13  3.491e-12    0.00    0.02    0.02 -1.7e+00  2.6e+00      0        5        1     12        6        2
1.0e-01       skewed             0     2     441     400     840    2563    31  7.704e-07  7.704e-07  7.704e-07  7.882e-14  1.038e-12    0.01    0.03    0.04 -2.1e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             0     3    1681    1600    3280    9923    31  9.306e-07  9.306e-07  9.306e-07  5.579e-14  1.045e-12    0.03    0.12    0.15 -2.7e+00  2.9e+00     12        8        2      0       10        1
1.0e-01       skewed             0     4    6561    6400   12960   39043    32  8.165e-07  8.165e-07  8.165e-07  1.874e-14  3.747e-12    0.08    0.46    0.54 -2.7e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             0     5   25921   25600   51520  154883    33  8.037e-07  8.037e-07  8.037e-07  1.035e-14  1.295e-12    0.33    1.85    2.18 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             0     6  103041  102400  205440  616963    33  9.846e-07  9.846e-07  9.846e-07  6.867e-15  1.759e-12    1.29    7.49    8.79 -2.6e+00  2.7e+00     12       12        2      0       13        1
1.0e-01       skewed             1     1     121     100     220     683    26  7.890e-07  7.890e-07  7.890e-07  6.541e-13  4.776e-12    0.00    0.01    0.02 -1.5e+00  2.4e+00      0        5        1      0        6        1
1.0e-01       skewed             1     2     441     400     840    2563    30  7.931e-07  7.931e-07  7.931e-07  1.465e-13  1.648e-12    0.01    0.03    0.04 -2.0e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             1     3    1681    1600    3280    9923    32  6.587e-07  6.587e-07  6.587e-07  5.619e-14  6.363e-13    0.03    0.15    0.18 -2.7e+00  2.8e+00     12        8        2      0        9        1
1.0e-01       skewed             1     4    6561    6400   12960   39043    33  7.634e-07  7.634e-07  7.634e-07  3.595e-14  4.827e-12    0.11    0.57    0.68 -2.6e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             1     5   25921   25600   51520  154883    34  8.996e-07  8.996e-07  8.996e-07  1.982e-14  1.626e-12    0.40    2.23    2.63 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             1     6  103041  102400  205440  616963    35  7.238e-07  7.238e-07  7.238e-07  6.871e-15  1.823e-12    1.69    9.52   11.21 -2.6e+00  2.7e+00     12       12        2      0       13        1
1.0e-01  polymesher1             0     1     202     100     301    1007    28  7.048e-07  7.048e-07  7.048e-07  2.888e-13  2.430e-12    0.01    0.03    0.03 -2.0e+00  2.1e+00      0        6        1     12        6        3
1.0e-01  polymesher1             0     2     802     400    1201    4007    30  6.965e-07  6.965e-07  6.965e-07  1.084e-13  1.015e-12    0.02    0.07    0.09 -1.8e+00  2.0e+00     12        7        2      0        9        1
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    31  7.280e-07  7.280e-07  7.280e-07  4.420e-14  5.739e-13    0.06    0.27    0.33 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    31  8.006e-07  8.006e-07  8.006e-07  1.984e-14  3.130e-13    0.23    1.02    1.25 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    33  8.930e-07  8.930e-07  8.930e-07  8.930e-15  1.707e-13    0.95    4.52    5.48 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    35  9.525e-07  9.525e-07  9.525e-07  3.411e-15  1.190e-13    4.89   20.87   25.76 -2.2e+00  2.3e+00     12       12        2      0       14        1
1.0e-01  polymesher1             1     1     202     100     301    1007    27  8.302e-07  8.302e-07  8.302e-07  5.880e-13  4.396e-12    0.01    0.02    0.02 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-01  polymesher1             1     2     802     400    1201    4007    29  9.626e-07  9.626e-07  9.626e-07  1.559e-13  1.688e-12    0.02    0.09    0.11 -1.8e+00  1.9e+00     12        7        2      0        9        1
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    31  9.916e-07  9.916e-07  9.916e-07  9.853e-14  9.119e-13    0.09    0.31    0.40 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    32  8.220e-07  8.220e-07  8.220e-07  3.237e-14  3.703e-13    0.28    1.28    1.56 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    34  8.894e-07  8.894e-07  8.894e-07  1.742e-14  2.192e-13    1.21    5.41    6.62 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    36  9.631e-07  9.631e-07  9.631e-07  6.538e-15  1.248e-13    5.91   23.09   29.00 -2.2e+00  2.3e+00     12       12        2      0       14        1
1.0e-01 polymesher20             0     1     202     100     301    1007    27  5.005e-07  5.005e-07  5.005e-07  2.080e-13  1.585e-12    0.01    0.02    0.03 -1.6e+00  1.9e+00      0        6        1     12        6        2
1.0e-01 polymesher20             0     2     802     400    1201    4007    28  6.194e-07  6.194e-07  6.194e-07  1.100e-13  9.377e-13    0.01    0.06    0.08 -2.0e+00  2.1e+00     12        7        2      0        9        1
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    30  6.148e-07  6.148e-07  6.148e-07  5.339e-14  5.796e-13    0.05    0.24    0.30 -2.2e+00  2.2e+00     12        8        2      0       10        1
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    31  7.530e-07  7.530e-07  7.530e-07  2.207e-14  3.467e-13    0.24    1.02    1.25 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    32  8.237e-07  8.237e-07  8.237e-07  1.037e-14  2.230e-13    1.03    4.29    5.32 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    33  9.688e-07  9.688e-07  9.688e-07  5.181e-15  1.427e-13    4.87   19.06   23.93 -2.2e+00  2.3e+00     12       12        2      0       14        1
1.0e-01 polymesher20             1     1     202     100     301    1007    26  5.987e-07  5.987e-07  5.987e-07  3.735e-13  2.434e-12    0.01    0.02    0.02 -1.4e+00  1.7e+00      0        6        1      0        8        1
1.0e-01 polymesher20             1     2     802     400    1201    4007    34  6.080e-07  6.080e-07  6.080e-07  5.806e-13  3.522e-12    0.02    0.11    0.13 -1.9e+00  1.9e+00     12        7        2      0        8        1
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    30  8.066e-07  8.066e-07  8.066e-07  6.913e-14  7.332e-13    0.09    0.35    0.44 -2.2e+00  2.2e+00     12        8        2     12        9        2
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    32  7.119e-07  7.119e-07  7.119e-07  2.500e-14  2.976e-13    0.36    1.17    1.53 -2.2e+00  2.2e+00      0       10        1      0       11        1
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    33  8.598e-07  8.598e-07  8.598e-07  1.884e-14  2.329e-13    1.19    4.96    6.15 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    39  7.867e-07  7.867e-07  7.867e-07  2.488e-14  2.083e-13    5.60   23.61   29.21 -2.2e+00  2.3e+00     12       12        2      0       14        1
1.0e-01       hybrid             0     1     118     110     227     691    27  7.364e-07  7.364e-07  7.364e-07  1.850e-13  1.768e-12    0.01    0.02    0.03 -2.0e+00  2.0e+00     12        5        2      0        6        1
1.0e-01       hybrid             0     2     382     391     772    2309    30  6.392e-07  6.392e-07  6.392e-07  8.259e-14  8.156e-13    0.01    0.05    0.06 -2.2e+00  2.2e+00     12        6        2      0        8        1
1.0e-01       hybrid             0     3    1500    1608    3107    9215    30  9.482e-07  9.482e-07  9.482e-07  6.899e-14  7.953e-13    0.03    0.16    0.18 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01       hybrid             0     4    5847    6399   12245   36185    31  9.459e-07  9.459e-07  9.459e-07  2.078e-14  4.074e-13    0.08    0.42    0.51 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             0     5   22983   25543   48525  143017    33  9.843e-07  9.843e-07  9.843e-07  9.459e-15  1.778e-13    0.35    1.90    2.25 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             0     6   91883  102396  194278  572323    34  8.190e-07  8.190e-07  8.190e-07  3.797e-15  7.635e-14    1.68    8.58   10.26 -2.2e+00  2.3e+00      0       12        1      0       14        1
1.0e-01       hybrid             1     1     118     110     227     691    26  7.085e-07  7.085e-07  7.085e-07  2.881e-13  2.075e-12    0.00    0.02    0.02 -1.8e+00  1.8e+00     12        5        2      0        7        1
1.0e-01       hybrid             1     2     382     391     772    2309    29  8.423e-07  8.423e-07  8.423e-07  1.343e-13  1.149e-12    0.01    0.04    0.05 -2.1e+00  2.1e+00     12        6        2      0        8        1
1.0e-01       hybrid             1     3    1500    1608    3107    9215    31  8.112e-07  8.112e-07  8.112e-07  5.429e-14  6.820e-13    0.03    0.15    0.19 -2.2e+00  2.3e+00     12        8        2      0       10        1
1.0e-01       hybrid             1     4    5847    6399   12245   36185    33  6.308e-07  6.308e-07  6.308e-07  2.745e-14  3.348e-13    0.12    0.57    0.69 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             1     5   22983   25543   48525  143017    35  6.838e-07  6.838e-07  6.838e-07  1.205e-14  1.867e-13    0.53    2.43    2.96 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             1     6   91883  102396  194278  572323    36  7.083e-07  7.083e-07  7.083e-07  7.863e-15  1.024e-13    2.49   11.02   13.51 -2.2e+00  2.3e+00      0       12        1      0       14        1
1.0e-05    cartesian             0     1     121     100     220     683    32  6.511e-07  6.511e-07  6.511e-07  1.606e-12  8.551e-12    0.01    0.02    0.03 -2.7e+00  2.6e+00     12        5        2     12        4       10
1.0e-05    cartesian             0     2     441     400     840    2563    44  8.888e-07  8.888e-07  8.888e-07  6.942e-12  5.322e-11    0.01    0.05    0.06 -4.0e+00  3.5e+00      0        6        1     12        6        2
1.0e-05    cartesian             0     3    1681    1600    3280    9923    43  9.277e-07  9.277e-07  9.277e-07  1.835e-11  6.072e-10    0.02    0.19    0.21 -5.6e+00  4.7e+00     12        7        2     12        7        2
1.0e-05    cartesian             0     4    6561    6400   12960   39043    38  9.223e-07  9.223e-07  9.223e-07  2.839e-12  3.926e-10    0.06    0.61    0.66 -7.7e+00  6.1e+00     12        8        2     12        9       10
1.0e-05    cartesian             0     5   25921   25600   51520  154883    31  9.994e-07  9.994e-07  9.994e-07  4.566e-13  3.216e-10    0.25    2.06    2.31 -1.0e+01  8.0e+00     12        9        2     12       11        2
1.0e-05    cartesian             0     6  103041  102400  205440  616963     1        NaN        NaN        NaN        NaN        NaN    1.13    0.58    1.72      NaN      NaN      0       11        1     12       11        4
1.0e-05    cartesian             1     1     121     100     220     683    23  8.104e-07  8.104e-07  8.104e-07  2.402e-13  4.357e-12    0.01    0.02    0.02 -2.0e+00  2.0e+00     12        5        2      0        7        1
1.0e-05    cartesian             1     2     441     400     840    2563    25  5.319e-07  5.319e-07  5.319e-07  5.387e-14  5.344e-12    0.01    0.03    0.04 -3.4e+00  2.8e+00      0        6        1      0        8        1
1.0e-05    cartesian             1     3    1681    1600    3280    9923    26  5.076e-07  5.076e-07  5.076e-07  2.066e-14  8.387e-12    0.03    0.11    0.14 -4.3e+00  3.7e+00     12        7        2      0       10        1
1.0e-05    cartesian             1     4    6561    6400   12960   39043    26  8.277e-07  8.277e-07  8.277e-07  1.412e-14  2.186e-11    0.08    0.43    0.51 -6.7e+00  4.9e+00     12        8        2      0       11        1
1.0e-05    cartesian             1     5   25921   25600   51520  154883    27  7.182e-07  7.182e-07  7.182e-07  7.040e-15  3.219e-11    0.32    1.82    2.14 -8.2e+00  6.5e+00     12        9        2      0       14        1
1.0e-05    cartesian             1     6  103041  102400  205440  616963    27  9.200e-07  9.200e-07  9.200e-07  4.215e-15  6.643e-11    1.34    7.40    8.75 -1.2e+01  8.5e+00      0       11        1      0       15        1
1.0e-05       skewed             0     1     121     100     220     683    32  5.989e-07  5.989e-07  5.989e-07  1.303e-13  6.544e-12    0.00    0.02    0.02 -2.2e+00  4.1e+00      0        5        1      0        4        1
1.0e-05       skewed             0     2     441     400     840    2563    47  8.708e-07  8.708e-07  8.708e-07  1.026e-12  1.588e-11    0.01    0.05    0.06 -3.3e+00  5.1e+00      0        7        1     12        5        6
1.0e-05       skewed             0     3    1681    1600    3280    9923    64  9.006e-07  9.006e-07  9.006e-07  1.534e-12  5.986e-11    0.02    0.28    0.30 -6.5e+00  6.9e+00     12        8        2     12        6       12
1.0e-05       skewed             0     4    6561    6400   12960   39043    50  9.504e-07  9.504e-07  9.504e-07  1.250e-12  1.039e-10    0.07    0.68    0.75 -9.0e+00  7.9e+00     12        9        2     12        7        8
1.0e-05       skewed             0     5   25921   25600   51520  154883    35  9.035e-07  9.035e-07  9.035e-07  1.459e-13  8.227e-11    0.26    2.05    2.30 -1.2e+01  9.8e+00     12       11        2     12        9        2
1.0e-05       skewed             0     6  103041  102400  205440  616963    35  6.442e-07  6.442e-07  6.442e-07  1.706e-15  8.185e-11    1.14    8.21    9.35 -1.6e+01  1.2e+01     12       12        2     12       11        4
1.0e-05       skewed             1     1     121     100     220     683    25  6.260e-07  6.260e-07  6.260e-07  1.412e-13  3.225e-12    0.00    0.01    0.02 -1.9e+00  3.0e+00      0        5        1      0        7        1
1.0e-05       skewed             1     2     441     400     840    2563    27  7.845e-07  7.845e-07  7.845e-07  4.972e-14  8.092e-12    0.01    0.03    0.04 -2.7e+00  4.0e+00      0        7        1      0        7        1
1.0e-05       skewed             1     3    1681    1600    3280    9923    28  8.654e-07  8.654e-07  8.654e-07  3.053e-14  1.531e-11    0.03    0.14    0.17 -5.2e+00  5.3e+00     12        8        2      0       10        1
1.0e-05       skewed             1     4    6561    6400   12960   39043    29  9.902e-07  9.902e-07  9.902e-07  1.608e-14  2.193e-11    0.10    0.50    0.60 -7.1e+00  6.2e+00     12        9        2     12       11        2
1.0e-05       skewed             1     5   25921   25600   51520  154883    31  6.431e-07  6.431e-07  6.431e-07  5.553e-15  3.352e-11    0.36    2.18    2.54 -1.0e+01  8.0e+00     12       11        2      0       13        1
1.0e-05       skewed             1     6  103041  102400  205440  616963    31  8.972e-07  8.972e-07  8.972e-07  3.901e-15  8.808e-11    1.71    9.02   10.73 -1.3e+01  1.0e+01     12       12        2      0       14        1
1.0e-05  polymesher1             0     1     202     100     301    1007    27  8.554e-07  8.554e-07  8.554e-07  2.595e-13  1.277e-11    0.01    0.02    0.03 -2.5e+00  2.7e+00      0        6        1     12        5        2
1.0e-05  polymesher1             0     2     802     400    1201    4007    29  7.374e-07  7.374e-07  7.374e-07  6.125e-14  1.771e-11    0.02    0.07    0.08 -2.6e+00  2.5e+00     12        7        2     12        6        4
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    31  6.917e-07  6.917e-07  6.917e-07  1.660e-14  2.443e-11    0.05    0.26    0.31 -5.5e+00  4.0e+00     12        8        2      0        8        1
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    32  6.817e-07  6.817e-07  6.817e-07  7.228e-15  4.511e-11    0.21    1.09    1.29 -7.1e+00  5.2e+00      0       10        1     12        8        3
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    34  9.375e-07  9.375e-07  9.375e-07  4.281e-15  7.034e-11    0.93    4.65    5.58 -1.0e+01  8.0e+00      0       11        1     12        9        4
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    38  7.294e-07  7.294e-07  7.294e-07  1.997e-15  6.274e-11    4.52   21.45   25.96 -1.3e+01  8.0e+00     12       12        2     12        9       33
1.0e-05  polymesher1             1     1     202     100     301    1007    26  5.737e-07  5.737e-07  5.737e-07  2.080e-13  4.592e-12    0.01    0.02    0.03 -2.0e+00  2.2e+00      0        6        1      0        6        1
1.0e-05  polymesher1             1     2     802     400    1201    4007    27  9.831e-07  9.831e-07  9.831e-07  1.223e-13  1.312e-11    0.02    0.07    0.09 -2.5e+00  2.3e+00     12        7        2     12        7        3
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    29  7.341e-07  7.341e-07  7.341e-07  2.607e-14  1.474e-11    0.06    0.26    0.32 -4.5e+00  3.6e+00     12        8        2      0        9        1
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    30  7.284e-07  7.284e-07  7.284e-07  1.094e-14  2.766e-11    0.27    1.15    1.42 -6.1e+00  4.8e+00      0       10        1      0       12        1
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    32  8.119e-07  8.119e-07  8.119e-07  5.169e-15  5.540e-11    1.17    5.10    6.27 -8.3e+00  6.7e+00      0       11        1      0       13        1
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    35  7.683e-07  7.683e-07  7.683e-07  2.447e-15  5.982e-11    6.43   23.72   30.15 -1.2e+01  7.2e+00     12       12        2     12       14        2
1.0e-05 polymesher20             0     1     202     100     301    1007    26  6.427e-07  6.427e-07  6.427e-07  1.663e-13  4.622e-12    0.02    0.03    0.05 -2.0e+00  2.3e+00      0        6        1     12        4        3
1.0e-05 polymesher20             0     2     802     400    1201    4007    27  6.273e-07  6.273e-07  6.273e-07  5.606e-14  1.121e-11    0.01    0.06    0.07 -3.1e+00  2.9e+00     12        7        2      0        5        1
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    29  7.941e-07  7.941e-07  7.941e-07  2.329e-14  2.234e-11    0.06    0.29    0.34 -5.5e+00  4.2e+00     12        8        2     12        5        7
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    31  7.074e-07  7.074e-07  7.074e-07  8.537e-15  2.830e-11    0.20    0.94    1.14 -7.2e+00  5.0e+00      0       10        1     12        6        3
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    33  6.396e-07  6.396e-07  6.396e-07  3.889e-15  6.561e-11    0.91    4.10    5.01 -9.8e+00  6.8e+00     12       11        2     12        6        5
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    34  8.231e-07  8.231e-07  8.231e-07  2.673e-15  9.494e-11    4.54   17.90   22.44 -1.3e+01  9.7e+00     12       12        2     12        7        4
1.0e-05 polymesher20             1     1     202     100     301    1007    25  5.361e-07  5.361e-07  5.361e-07  1.468e-13  3.163e-12    0.01    0.02    0.03 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-05 polymesher20             1     2     802     400    1201    4007    26  8.307e-07  8.307e-07  8.307e-07  3.031e-13  9.923e-12    0.03    0.07    0.09 -2.6e+00  2.2e+00     12        7        2      0        8        1
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    27  9.386e-07  9.386e-07  9.386e-07  3.972e-14  1.588e-11    0.06    0.24    0.30 -4.6e+00  3.6e+00     12        8        2     12        8        5
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    29  7.976e-07  7.976e-07  7.976e-07  1.513e-14  2.160e-11    0.24    0.98    1.22 -6.6e+00  4.7e+00      0       10        1      0       10        1
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    31  6.885e-07  6.885e-07  6.885e-07  6.344e-15  4.620e-11    1.10    4.65    5.75 -8.4e+00  6.3e+00     12       11        2      0       12        1
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    31  6.120e-07  6.120e-07  6.120e-07  7.386e-15  5.296e-11    5.75   19.12   24.87 -9.5e+00  7.4e+00     12       12        2      0       14        1
1.0e-05       hybrid             0     1     118     110     227     691    33  7.108e-07  7.108e-07  7.108e-07  1.902e-13  2.538e-11    0.02    0.03    0.05 -3.2e+00  2.5e+00     12        5        2     12        3        3
1.0e-05       hybrid             0     2     382     391     772    2309    44  9.403e-07  9.403e-07  9.403e-07  2.458e-13  1.783e-11    0.01    0.05    0.06 -3.7e+00  3.3e+00     12        6        2     12        4        2
1.0e-05       hybrid             0     3    1500    1608    3107    9215    45  7.865e-07  7.865e-07  7.865e-07  5.606e-14  1.936e-11    0.02    0.16    0.18 -5.3e+00  4.5e+00     12        8        2     12        4       16
1.0e-05       hybrid             0     4    5847    6399   12245   36185    46  8.276e-07  8.276e-07  8.276e-07  2.929e-14  2.765e-11    0.08    0.58    0.66 -7.3e+00  6.9e+00     12        9        2     12        5        5
1.0e-05       hybrid             0     5   22983   25543   48525  143017    40  7.898e-07  7.898e-07  7.898e-07  9.146e-15  4.687e-11    0.28    2.21    2.49 -9.6e+00  8.7e+00     12       10        2     12        6        2
1.0e-05       hybrid             0     6   91883  102396  194278  572323    37  9.265e-07  9.265e-07  9.265e-07  2.065e-15  6.663e-11    1.39    8.99   10.38 -1.3e+01  1.1e+01      0       12        1     12        8        2
1.0e-05       hybrid             1     1     118     110     227     691    24  8.753e-07  8.753e-07  8.753e-07  2.181e-13  1.110e-11    0.01    0.02    0.02 -2.1e+00  2.0e+00     12        5        2      0        7        1
1.0e-05       hybrid             1     2     382     391     772    2309    26  8.603e-07  8.603e-07  8.603e-07  8.256e-14  1.603e-11    0.01    0.03    0.04 -2.8e+00  2.7e+00     12        6        2      0        8        1
1.0e-05       hybrid             1     3    1500    1608    3107    9215    28  5.944e-07  5.944e-07  5.944e-07  2.644e-14  1.070e-11    0.03    0.14    0.17 -4.2e+00  3.6e+00     12        8        2      0        9        1
1.0e-05       hybrid             1     4    5847    6399   12245   36185    29  9.408e-07  9.408e-07  9.408e-07  1.884e-14  2.526e-11    0.12    0.52    0.63 -6.2e+00  5.7e+00     12        9        2      0       11        1
1.0e-05       hybrid             1     5   22983   25543   48525  143017    31  9.497e-07  9.497e-07  9.497e-07  6.744e-15  4.437e-11    0.48    2.10    2.59 -7.9e+00  6.7e+00     12       10        2      0       13        1
1.0e-05       hybrid             1     6   91883  102396  194278  572323    33  6.780e-07  6.780e-07  6.780e-07  2.517e-15  4.644e-11    2.37   10.47   12.83 -1.2e+01  9.6e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/linearSolverReport_AMG_scaling_SYMMETRIC.txt <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    27  9.618e-07  9.618e-07  5.248e-07  2.406e-11  1.041e-10    0.28    0.10    0.38 -1.9e+00  2.0e+00     12        5        2     12        5        2
1.0e-01    cartesian             0     2     441     400     840    2563    30  7.374e-07  7.374e-07  4.124e-07  6.346e-12  4.021e-11    0.03    0.04    0.07 -2.2e+00  2.2e+00      0        6        1     12        7        2
1.0e-01    cartesian             0     3    1681    1600    3280    9923    31  6.013e-07  6.013e-07  4.099e-07  2.054e-12  1.454e-11    0.04    0.16    0.20 -2.3e+00  2.3e+00     12        7        2      0        8        1
1.0e-01    cartesian             0     4    6561    6400   12960   39043    31  9.829e-07  9.829e-07  7.644e-07  1.471e-12  1.021e-11    0.07    0.63    0.70 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             0     5   25921   25600   51520  154883    32  7.608e-07  7.608e-07  6.251e-07  4.125e-13  3.600e-12    0.26    1.79    2.05 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             0     6  103041  102400  205440  616963    32  9.359e-07  9.359e-07  7.807e-07  1.920e-13  2.149e-12    0.85    7.45    8.31 -2.2e+00  2.3e+00      0       11        1      0       11        1
1.0e-01    cartesian             1     1     121     100     220     683    27  9.155e-07  9.155e-07  4.936e-07  3.996e-11  9.409e-11    0.01    0.02    0.03 -1.7e+00  1.8e+00     12        5        2      0        7        1
1.0e-01    cartesian             1     2     441     400     840    2563    30  8.052e-07  8.052e-07  4.435e-07  1.045e-11  4.351e-11    0.01    0.04    0.04 -2.1e+00  2.1e+00      0        6        1      0        8        1
1.0e-01    cartesian             1     3    1681    1600    3280    9923    31  9.632e-07  9.632e-07  5.275e-07  3.965e-12  2.660e-11    0.03    0.15    0.18 -2.2e+00  2.3e+00     12        7        2     12        7        2
1.0e-01    cartesian             1     4    6561    6400   12960   39043    32  7.607e-07  7.607e-07  5.362e-07  1.164e-12  8.935e-12    0.07    0.50    0.57 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01    cartesian             1     5   25921   25600   51520  154883    32  9.910e-07  9.910e-07  7.680e-07  6.734e-13  5.189e-12    0.27    2.25    2.52 -2.2e+00  2.3e+00     12        9        2      0       11        1
1.0e-01    cartesian             1     6  103041  102400  205440  616963    33  9.014e-07  9.014e-07  7.792e-07  2.504e-13  1.877e-12    1.18    8.50    9.68 -2.2e+00  2.3e+00      0       11        1      0       11        1
1.0e-01       skewed             0     1     121     100     220     683    30  5.739e-07  5.739e-07  4.061e-07  1.201e-11  4.392e-11    0.00    0.02    0.03 -1.7e+00  2.6e+00      0        5        1     12        6        2
1.0e-01       skewed             0     2     441     400     840    2563    33  6.089e-07  6.089e-07  4.326e-07  4.347e-12  2.064e-11    0.01    0.04    0.05 -2.1e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             0     3    1681    1600    3280    9923    33  6.713e-07  6.713e-07  4.799e-07  1.525e-12  1.286e-11    0.03    0.15    0.18 -2.7e+00  2.9e+00     12        8        2      0       10        1
1.0e-01       skewed             0     4    6561    6400   12960   39043    36  9.712e-07  9.712e-07  5.318e-07  6.819e-13  1.059e-11    0.09    0.62    0.71 -2.7e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             0     5   25921   25600   51520  154883    39  7.301e-07  7.301e-07  3.083e-07  1.558e-13  4.337e-12    0.31    2.62    2.93 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             0     6  103041  102400  205440  616963    41  8.945e-07  8.945e-07  4.436e-07  7.822e-14  2.522e-12    1.28    9.91   11.19 -2.6e+00  2.7e+00     12       12        2      0       13        1
1.0e-01       skewed             1     1     121     100     220     683    29  4.777e-07  4.777e-07  2.136e-07  1.963e-11  4.379e-11    0.00    0.02    0.02 -1.5e+00  2.4e+00      0        5        1      0        6        1
1.0e-01       skewed             1     2     441     400     840    2563    32  8.997e-07  8.997e-07  4.134e-07  7.135e-12  3.868e-11    0.01    0.06    0.07 -2.0e+00  2.5e+00      0        7        1      0        8        1
1.0e-01       skewed             1     3    1681    1600    3280    9923    34  5.725e-07  5.725e-07  3.313e-07  2.388e-12  1.266e-11    0.04    0.17    0.20 -2.7e+00  2.8e+00     12        8        2      0        9        1
1.0e-01       skewed             1     4    6561    6400   12960   39043    38  9.650e-07  9.650e-07  3.399e-07  9.123e-13  1.175e-11    0.11    0.66    0.78 -2.6e+00  2.7e+00     12        9        2      0       11        1
1.0e-01       skewed             1     5   25921   25600   51520  154883    41  7.425e-07  7.425e-07  3.389e-07  3.290e-13  4.319e-12    0.41    2.86    3.27 -2.7e+00  2.7e+00     12       11        2      0       12        1
1.0e-01       skewed             1     6  103041  102400  205440  616963    43  9.759e-07  9.759e-07  4.302e-07  1.722e-13  2.841e-12    1.85   13.03   14.88 -2.6e+00  2.7e+00     12       12        2      0       13        1
1.0e-01  polymesher1             0     1     202     100     301    1007    29  8.089e-07  8.089e-07  5.358e-07  3.326e-11  8.620e-11    0.01    0.03    0.04 -2.0e+00  2.1e+00      0        6        1     12        6        3
1.0e-01  polymesher1             0     2     802     400    1201    4007    31  8.155e-07  8.155e-07  5.235e-07  9.297e-12  4.372e-11    0.02    0.09    0.11 -1.8e+00  2.0e+00     12        7        2      0        9        1
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    32  8.163e-07  8.163e-07  5.712e-07  1.719e-12  1.952e-11    0.06    0.36    0.42 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    32  7.378e-07  7.378e-07  5.828e-07  7.320e-13  7.564e-12    0.33    1.28    1.61 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    34  6.604e-07  6.604e-07  5.499e-07  2.452e-13  3.145e-12    1.12    5.19    6.32 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    36  7.245e-07  7.245e-07  6.376e-07  1.034e-13  1.468e-12    5.51   25.49   31.00 -2.2e+00  2.3e+00     12       12        2      0       14        1
1.0e-01  polymesher1             1     1     202     100     301    1007    29  6.566e-07  6.566e-07  3.714e-07  3.275e-11  7.578e-11    0.00    0.02    0.02 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-01  polymesher1             1     2     802     400    1201    4007    31  6.997e-07  6.997e-07  3.923e-07  7.688e-12  4.069e-11    0.02    0.09    0.11 -1.8e+00  1.9e+00     12        7        2      0        9        1
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    33  6.480e-07  6.480e-07  4.523e-07  2.908e-12  1.532e-11    0.09    0.32    0.42 -2.3e+00  2.3e+00     12        8        2      0       10        1
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    33  9.270e-07  9.270e-07  6.845e-07  1.501e-12  1.039e-11    0.27    1.18    1.45 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    35  7.534e-07  7.534e-07  6.300e-07  4.477e-13  3.535e-12    1.28    5.85    7.13 -2.2e+00  2.3e+00      0       11        1      0       13        1
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    37  7.278e-07  7.278e-07  6.298e-07  1.539e-13  1.552e-12    5.95   24.03   29.98 -2.2e+00  2.3e+00     12       12        2      0       14        1
1.0e-01 polymesher20             0     1     202     100     301    1007    28  6.371e-07  6.371e-07  3.877e-07  2.070e-11  7.124e-11    0.01    0.03    0.03 -1.6e+00  1.9e+00      0        6        1     12        6        2
1.0e-01 polymesher20             0     2     802     400    1201    4007    29  7.887e-07  7.887e-07  4.480e-07  1.003e-11  4.453e-11    0.02    0.06    0.08 -2.0e+00  2.1e+00     12        7        2      0        9        1
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    31  7.707e-07  7.707e-07  5.216e-07  2.106e-12  1.873e-11    0.06    0.25    0.31 -2.2e+00  2.2e+00     12        8        2      0       10        1
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    32  7.274e-07  7.274e-07  5.605e-07  8.173e-13  7.930e-12    0.24    1.06    1.29 -2.3e+00  2.3e+00      0       10        1      0       11        1
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    33  7.335e-07  7.335e-07  6.016e-07  3.217e-13  3.673e-12    1.02    4.44    5.46 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    34  7.610e-07  7.610e-07  6.565e-07  1.293e-13  1.653e-12    4.63   18.57   23.20 -2.2e+00  2.3e+00     12       12        2      0       14        1
1.0e-01 polymesher20             1     1     202     100     301    1007    27  7.992e-07  7.992e-07  4.799e-07  3.338e-11  8.764e-11    0.01    0.02    0.02 -1.4e+00  1.7e+00      0        6        1      0        8        1
1.0e-01 polymesher20             1     2     802     400    1201    4007    37  6.312e-07  6.312e-07  3.281e-07  1.646e-11  3.416e-11    0.02    0.09    0.11 -1.9e+00  1.9e+00     12        7        2      0        8        1
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    32  6.054e-07  6.054e-07  3.824e-07  2.492e-12  1.539e-11    0.07    0.29    0.36 -2.2e+00  2.2e+00     12        8        2     12        9        2
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    33  7.644e-07  7.644e-07  5.235e-07  1.318e-12  9.487e-12    0.27    1.25    1.52 -2.2e+00  2.2e+00      0       10        1      0       11        1
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    34  7.535e-07  7.535e-07  5.729e-07  5.462e-13  4.264e-12    1.20    5.07    6.26 -2.2e+00  2.3e+00     12       11        2      0       13        1
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    40  8.028e-07  8.028e-07  6.169e-07  4.575e-13  2.166e-12    5.52   24.38   29.90 -2.2e+00  2.3e+00     12       12        2      0       14        1
1.0e-01       hybrid             0     1     118     110     227     691    28  9.548e-07  9.548e-07  5.979e-07  2.596e-11  9.691e-11    0.01    0.02    0.03 -2.0e+00  2.0e+00     12        5        2      0        6        1
1.0e-01       hybrid             0     2     382     391     772    2309    31  7.494e-07  7.494e-07  5.272e-07  7.477e-12  3.759e-11    0.01    0.04    0.05 -2.2e+00  2.2e+00     12        6        2      0        8        1
1.0e-01       hybrid             0     3    1500    1608    3107    9215    32  6.459e-07  6.459e-07  4.593e-07  2.028e-12  1.589e-11    0.03    0.14    0.17 -2.3e+00  2.3e+00     12        8        2      0        9        1
1.0e-01       hybrid             0     4    5847    6399   12245   36185    32  9.054e-07  9.054e-07  7.047e-07  1.301e-12  9.960e-12    0.10    0.48    0.58 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             0     5   22983   25543   48525  143017    34  8.061e-07  8.061e-07  6.829e-07  3.545e-13  3.772e-12    0.39    2.04    2.43 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             0     6   91883  102396  194278  572323    35  6.217e-07  6.217e-07  5.335e-07  8.431e-14  1.406e-12    1.75    8.98   10.73 -2.2e+00  2.3e+00      0       12        1      0       14        1
1.0e-01       hybrid             1     1     118     110     227     691    28  5.566e-07  5.566e-07  2.755e-07  2.440e-11  6.043e-11    0.01    0.02    0.03 -1.8e+00  1.8e+00     12        5        2      0        7        1
1.0e-01       hybrid             1     2     382     391     772    2309    31  6.737e-07  6.737e-07  4.153e-07  8.444e-12  3.724e-11    0.01    0.04    0.05 -2.1e+00  2.1e+00     12        6        2      0        8        1
1.0e-01       hybrid             1     3    1500    1608    3107    9215    33  5.745e-07  5.745e-07  3.865e-07  2.777e-12  1.474e-11    0.03    0.15    0.19 -2.2e+00  2.3e+00     12        8        2      0       10        1
1.0e-01       hybrid             1     4    5847    6399   12245   36185    34  7.309e-07  7.309e-07  5.239e-07  1.733e-12  8.837e-12    0.12    0.62    0.74 -2.3e+00  2.3e+00     12        9        2      0       11        1
1.0e-01       hybrid             1     5   22983   25543   48525  143017    36  6.468e-07  6.468e-07  5.133e-07  3.978e-13  3.458e-12    0.54    2.63    3.17 -2.2e+00  2.3e+00     12       10        2      0       12        1
1.0e-01       hybrid             1     6   91883  102396  194278  572323    36  9.307e-07  9.307e-07  8.008e-07  2.667e-13  2.076e-12    2.47   11.16   13.63 -2.2e+00  2.3e+00      0       12        1      0       14        1
1.0e-05    cartesian             0     1     121     100     220     683    35  9.367e-07  9.367e-07  2.334e-07  1.674e-11  1.191e-10    0.01    0.03    0.03 -2.7e+00  2.6e+00     12        5        2     12        4       10
1.0e-05    cartesian             0     2     441     400     840    2563    59  7.429e-07  7.429e-07  9.265e-08  3.097e-12  4.898e-11    0.01    0.07    0.08 -4.0e+00  3.5e+00      0        6        1     12        6        2
1.0e-05    cartesian             0     3    1681    1600    3280    9923    92  9.394e-07  9.394e-07  2.328e-08  1.408e-12  3.130e-11    0.02    0.44    0.46 -5.6e+00  4.7e+00     12        7        2     12        7        2
1.0e-05    cartesian             0     4    6561    6400   12960   39043    80  9.286e-07  9.286e-07  9.940e-09  2.557e-13  1.551e-11    0.06    1.40    1.46 -7.7e+00  6.1e+00     12        8        2     12        9       10
1.0e-05    cartesian             0     5   25921   25600   51520  154883    54  7.825e-07  7.825e-07  4.173e-09  1.272e-14  6.538e-12    0.25    3.84    4.08 -1.0e+01  8.0e+00     12        9        2     12       11        2
1.0e-05    cartesian             0     6  103041  102400  205440  616963     1        NaN        NaN        NaN        NaN        NaN    1.15    0.64    1.78      NaN      NaN      0       11        1     12       11        4
1.0e-05    cartesian             1     1     121     100     220     683    26  7.477e-07  7.477e-07  1.864e-07  1.149e-11  9.530e-11    0.01    0.03    0.03 -2.0e+00  2.0e+00     12        5        2      0        7        1
1.0e-05    cartesian             1     2     441     400     840    2563    29  4.883e-07  4.883e-07  6.473e-08  1.167e-12  3.221e-11    0.01    0.04    0.05 -3.4e+00  2.8e+00      0        6        1      0        8        1
1.0e-05    cartesian             1     3    1681    1600    3280    9923    31  6.013e-07  6.013e-07  2.765e-08  1.564e-13  2.004e-11    0.02    0.13    0.16 -4.3e+00  3.7e+00     12        7        2      0       10        1
1.0e-05    cartesian             1     4    6561    6400   12960   39043    33  8.746e-07  8.746e-07  1.560e-08  1.822e-14  1.460e-11    0.07    0.49    0.56 -6.7e+00  4.9e+00     12        8        2      0       11        1
1.0e-05    cartesian             1     5   25921   25600   51520  154883    36  6.802e-07  6.802e-07  4.746e-09  1.945e-15  5.683e-12    0.32    2.55    2.87 -8.2e+00  6.5e+00     12        9        2      0       14        1
1.0e-05    cartesian             1     6  103041  102400  205440  616963    38  5.126e-07  5.126e-07  1.721e-09  2.488e-16  2.142e-12    1.43   10.57   12.00 -1.2e+01  8.5e+00      0       11        1      0       15        1
1.0e-05       skewed             0     1     121     100     220     683    35  5.769e-07  5.769e-07  1.799e-07  7.450e-12  6.110e-11    0.00    0.01    0.02 -2.2e+00  4.1e+00      0        5        1      0        4        1
1.0e-05       skewed             0     2     441     400     840    2563    59  9.922e-07  9.922e-07  1.160e-07  1.788e-12  4.847e-11    0.01    0.08    0.08 -3.3e+00  5.1e+00      0        7        1     12        5        6
1.0e-05       skewed             0     3    1681    1600    3280    9923    97  9.632e-07  9.632e-07  2.331e-08  7.976e-13  2.655e-11    0.02    0.50    0.52 -6.5e+00  6.9e+00     12        8        2     12        6       12
1.0e-05       skewed             0     4    6561    6400   12960   39043    93  9.937e-07  9.937e-07  9.286e-09  1.516e-13  1.297e-11    0.07    1.55    1.62 -9.0e+00  7.9e+00     12        9        2     12        7        8
1.0e-05       skewed             0     5   25921   25600   51520  154883    60  7.806e-07  7.806e-07  3.755e-09  2.105e-14  5.118e-12    0.27    3.68    3.95 -1.2e+01  9.8e+00     12       11        2     12        9        2
1.0e-05       skewed             0     6  103041  102400  205440  616963    48  7.710e-07  7.710e-07  2.231e-09  1.153e-15  2.505e-12    1.05   11.64   12.69 -1.6e+01  1.2e+01     12       12        2     12       11        4
1.0e-05       skewed             1     1     121     100     220     683    27  9.526e-07  9.526e-07  2.976e-07  1.058e-11  1.011e-10    0.00    0.01    0.02 -1.9e+00  3.0e+00      0        5        1      0        7        1
1.0e-05       skewed             1     2     441     400     840    2563    31  9.445e-07  9.445e-07  1.081e-07  1.149e-12  4.617e-11    0.01    0.04    0.05 -2.7e+00  4.0e+00      0        7        1      0        7        1
1.0e-05       skewed             1     3    1681    1600    3280    9923    34  8.173e-07  8.173e-07  3.764e-08  1.428e-13  2.253e-11    0.03    0.17    0.19 -5.2e+00  5.3e+00     12        8        2      0       10        1
1.0e-05       skewed             1     4    6561    6400   12960   39043    37  9.680e-07  9.680e-07  1.815e-08  1.814e-14  1.263e-11    0.09    0.66    0.75 -7.1e+00  6.2e+00     12        9        2     12       11        2
1.0e-05       skewed             1     5   25921   25600   51520  154883    40  8.545e-07  8.545e-07  6.397e-09  2.070e-15  5.602e-12    0.38    2.94    3.33 -1.0e+01  8.0e+00     12       11        2      0       13        1
1.0e-05       skewed             1     6  103041  102400  205440  616963    43  7.233e-07  7.233e-07  2.365e-09  2.258e-16  2.350e-12    1.77   12.80   14.57 -1.3e+01  1.0e+01     12       12        2      0       14        1
1.0e-05  polymesher1             0     1     202     100     301    1007    30  6.591e-07  6.591e-07  2.469e-07  8.494e-12  9.278e-11    0.01    0.02    0.03 -2.5e+00  2.7e+00      0        6        1     12        5        2
1.0e-05  polymesher1             0     2     802     400    1201    4007    34  5.711e-07  5.711e-07  8.223e-08  8.755e-13  4.038e-11    0.02    0.08    0.10 -2.6e+00  2.5e+00     12        7        2     12        6        4
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    38  6.296e-07  6.296e-07  2.806e-08  6.192e-14  2.114e-11    0.05    0.32    0.37 -5.5e+00  4.0e+00     12        8        2      0        8        1
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    41  8.048e-07  8.048e-07  1.552e-08  9.155e-15  1.352e-11    0.22    1.41    1.63 -7.1e+00  5.2e+00      0       10        1     12        8        3
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    45  8.676e-07  8.676e-07  7.050e-09  1.312e-15  7.485e-12    0.91    6.57    7.48 -1.0e+01  8.0e+00      0       11        1     12        9        4
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    51  7.984e-07  7.984e-07  3.256e-09  1.851e-16  3.416e-12    4.63   29.87   34.50 -1.3e+01  8.0e+00     12       12        2     12        9       33
1.0e-05  polymesher1             1     1     202     100     301    1007    28  9.437e-07  9.437e-07  2.548e-07  1.304e-11  1.379e-10    0.01    0.02    0.02 -2.0e+00  2.2e+00      0        6        1      0        6        1
1.0e-05  polymesher1             1     2     802     400    1201    4007    32  6.194e-07  6.194e-07  6.065e-08  8.407e-13  4.405e-11    0.02    0.09    0.11 -2.5e+00  2.3e+00     12        7        2     12        7        3
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    35  8.297e-07  8.297e-07  3.273e-08  1.055e-13  2.786e-11    0.07    0.34    0.41 -4.5e+00  3.6e+00     12        8        2      0        9        1
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    39  5.689e-07  5.689e-07  1.014e-08  8.920e-15  9.555e-12    0.25    1.52    1.78 -6.1e+00  4.8e+00      0       10        1      0       12        1
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    42  7.718e-07  7.718e-07  5.761e-09  1.543e-15  6.659e-12    1.21    7.03    8.23 -8.3e+00  6.7e+00      0       11        1      0       13        1
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    47  7.395e-07  7.395e-07  2.774e-09  2.168e-16  3.164e-12    5.66   31.15   36.81 -1.2e+01  7.2e+00     12       12        2     12       14        2
1.0e-05 polymesher20             0     1     202     100     301    1007    28  8.989e-07  8.989e-07  2.729e-07  1.101e-11  1.252e-10    0.01    0.02    0.03 -2.0e+00  2.3e+00      0        6        1     12        4        3
1.0e-05 polymesher20             0     2     802     400    1201    4007    31  9.119e-07  9.119e-07  1.144e-07  1.266e-12  6.361e-11    0.01    0.07    0.08 -3.1e+00  2.9e+00     12        7        2      0        5        1
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    36  6.417e-07  6.417e-07  3.320e-08  7.345e-14  2.129e-11    0.05    0.27    0.32 -5.5e+00  4.2e+00     12        8        2     12        5        7
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    39  8.310e-07  8.310e-07  1.640e-08  1.399e-14  1.429e-11    0.21    1.24    1.45 -7.2e+00  5.0e+00      0       10        1     12        6        3
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    43  7.732e-07  7.732e-07  6.518e-09  1.852e-15  6.792e-12    0.91    5.55    6.46 -9.8e+00  6.8e+00     12       11        2     12        6        5
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    47  6.879e-07  6.879e-07  2.711e-09  2.152e-16  2.964e-12    4.22   24.69   28.91 -1.3e+01  9.7e+00     12       12        2     12        7        4
1.0e-05 polymesher20             1     1     202     100     301    1007    28  3.355e-07  3.355e-07  1.131e-07  7.365e-12  4.576e-11    0.00    0.02    0.02 -1.7e+00  1.9e+00      0        6        1      0        7        1
1.0e-05 polymesher20             1     2     802     400    1201    4007    30  9.021e-07  9.021e-07  1.499e-07  2.476e-12  6.251e-11    0.02    0.07    0.09 -2.6e+00  2.2e+00     12        7        2      0        8        1
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    34  5.445e-07  5.445e-07  2.374e-08  8.580e-14  1.807e-11    0.06    0.30    0.37 -4.6e+00  3.6e+00     12        8        2     12        8        5
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    37  7.037e-07  7.037e-07  1.289e-08  1.361e-14  1.210e-11    0.26    1.34    1.60 -6.6e+00  4.7e+00      0       10        1      0       10        1
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    41  5.813e-07  5.813e-07  4.556e-09  1.737e-15  5.106e-12    1.11    6.37    7.47 -8.4e+00  6.3e+00     12       11        2      0       12        1
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    42  6.277e-07  6.277e-07  3.393e-09  4.195e-16  2.705e-12    6.39   26.27   32.65 -9.5e+00  7.4e+00     12       12        2      0       14        1
1.0e-05       hybrid             0     1     118     110     227     691    37  6.407e-07  6.407e-07  1.536e-07  8.868e-12  8.335e-11    0.01    0.03    0.03 -3.2e+00  2.5e+00     12        5        2     12        3        3
1.0e-05       hybrid             0     2     382     391     772    2309    54  6.876e-07  6.876e-07  6.341e-08  1.063e-12  4.926e-11    0.01    0.06    0.07 -3.7e+00  3.3e+00     12        6        2     12        4        2
1.0e-05       hybrid             0     3    1500    1608    3107    9215    59  8.341e-07  8.341e-07  2.864e-08  1.944e-13  2.941e-11    0.02    0.23    0.25 -5.3e+00  4.5e+00     12        8        2     12        4       16
1.0e-05       hybrid             0     4    5847    6399   12245   36185    63  8.833e-07  8.833e-07  1.376e-08  2.776e-14  1.561e-11    0.07    0.81    0.89 -7.3e+00  6.9e+00     12        9        2     12        5        5
1.0e-05       hybrid             0     5   22983   25543   48525  143017    55  8.216e-07  8.216e-07  6.235e-09  3.019e-15  7.269e-12    0.30    3.30    3.60 -9.6e+00  8.7e+00     12       10        2     12        6        2
1.0e-05       hybrid             0     6   91883  102396  194278  572323    51  7.272e-07  7.272e-07  3.787e-09  3.126e-16  3.209e-12    1.55   12.86   14.41 -1.3e+01  1.1e+01      0       12        1     12        8        2
1.0e-05       hybrid             1     1     118     110     227     691    27  7.179e-07  7.179e-07  2.424e-07  1.035e-11  9.048e-11    0.01    0.02    0.02 -2.1e+00  2.0e+00     12        5        2      0        7        1
1.0e-05       hybrid             1     2     382     391     772    2309    30  8.177e-07  8.177e-07  1.313e-07  1.562e-12  5.806e-11    0.01    0.04    0.05 -2.8e+00  2.7e+00     12        6        2      0        8        1
1.0e-05       hybrid             1     3    1500    1608    3107    9215    34  6.058e-07  6.058e-07  3.178e-08  1.171e-13  2.134e-11    0.03    0.17    0.20 -4.2e+00  3.6e+00     12        8        2      0        9        1
1.0e-05       hybrid             1     4    5847    6399   12245   36185    37  9.404e-07  9.404e-07  2.070e-08  2.222e-14  1.661e-11    0.11    0.63    0.74 -6.2e+00  5.7e+00     12        9        2      0       11        1
1.0e-05       hybrid             1     5   22983   25543   48525  143017    41  7.156e-07  7.156e-07  7.005e-09  2.059e-15  6.331e-12    0.48    2.96    3.44 -7.9e+00  6.7e+00     12       10        2      0       13        1
1.0e-05       hybrid             1     6   91883  102396  194278  572323    44  8.624e-07  8.624e-07  4.317e-09  3.911e-16  3.806e-12    2.33   14.13   16.45 -1.2e+01  9.6e+00      0       12        1      0       14        1


==> plotData/cantileverPrecond/linearSolverReport_DIRECT_scaling_MOMENTUM.txt <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    47  7.810e-07  7.809e-07  2.815e-12  2.594e-19  4.658e-19    0.05    0.06    0.11 -1.9e+00  2.0e+00 
1.0e-01    cartesian             0     2     441     400     840    2563    52  5.682e-07  5.681e-07  1.726e-12  8.136e-20  2.607e-19    0.01    0.04    0.05 -2.2e+00  2.2e+00 
1.0e-01    cartesian             0     3    1681    1600    3280    9923    54  5.733e-07  5.733e-07  3.633e-12  6.666e-20  1.827e-19    0.04    0.17    0.20 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     4    6561    6400   12960   39043    54  8.911e-07  8.918e-07  7.749e-12  5.733e-20  2.058e-19    0.17    0.51    0.68 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     5   25921   25600   51520  154883    54  7.069e-07  7.147e-07  1.297e-11  3.542e-20  1.157e-19    0.54    2.16    2.70 -2.2e+00  2.3e+00 
1.0e-01    cartesian             0     6  103041  102400  205440  616963    54  7.241e-07  7.745e-07  2.179e-11  2.792e-20  8.840e-20    3.15    9.39   12.54 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     1     121     100     220     683    47  7.650e-07  7.651e-07  2.511e-12  2.730e-19  4.473e-19    0.03    0.01    0.04 -1.7e+00  1.8e+00 
1.0e-01    cartesian             1     2     441     400     840    2563    52  7.928e-07  7.929e-07  1.881e-12  1.318e-19  3.579e-19    0.01    0.03    0.04 -2.1e+00  2.1e+00 
1.0e-01    cartesian             1     3    1681    1600    3280    9923    55  7.273e-07  7.274e-07  2.828e-12  8.247e-20  2.326e-19    0.04    0.15    0.19 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     4    6561    6400   12960   39043    55  9.014e-07  9.032e-07  5.101e-12  5.359e-20  2.097e-19    0.18    0.64    0.81 -2.3e+00  2.3e+00 
1.0e-01    cartesian             1     5   25921   25600   51520  154883    55  9.187e-07  9.233e-07  9.372e-12  3.799e-20  1.517e-19    0.75    2.43    3.18 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     6  103041  102400  205440  616963    55  9.171e-07  9.579e-07  1.955e-11  3.217e-20  1.101e-19    4.79   12.80   17.60 -2.2e+00  2.3e+00 
1.0e-01       skewed             0     1     121     100     220     683    48  9.853e-07  9.852e-07  2.612e-12  2.798e-19  4.759e-19    0.03    0.01    0.04 -1.7e+00  2.6e+00 
1.0e-01       skewed             0     2     441     400     840    2563    54  5.576e-07  5.578e-07  1.448e-12  6.239e-20  1.650e-19    0.01    0.03    0.04 -2.1e+00  2.5e+00 
1.0e-01       skewed             0     3    1681    1600    3280    9923    55  7.709e-07  7.702e-07  2.420e-12  5.488e-20  1.791e-19    0.03    0.16    0.18 -2.7e+00  2.9e+00 
1.0e-01       skewed             0     4    6561    6400   12960   39043    56  6.089e-07  6.153e-07  3.398e-12  3.277e-20  9.339e-20    0.10    0.56    0.66 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     5   25921   25600   51520  154883    56  8.388e-07  8.703e-07  8.740e-12  1.965e-20  9.701e-20    0.62    2.25    2.87 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     6  103041  102400  205440  616963    56  6.173e-07  8.970e-07  2.098e-11  1.325e-20  7.014e-20    3.23   10.42   13.65 -2.6e+00  2.7e+00 
1.0e-01       skewed             1     1     121     100     220     683    47  9.938e-07  9.941e-07  1.667e-12  2.444e-19  5.020e-19    0.04    0.03    0.08 -1.5e+00  2.4e+00 
1.0e-01       skewed             1     2     441     400     840    2563    53  9.154e-07  9.149e-07  1.417e-12  1.068e-19  2.689e-19    0.02    0.07    0.09 -2.0e+00  2.5e+00 
1.0e-01       skewed             1     3    1681    1600    3280    9923    57  6.516e-07  6.527e-07  1.183e-12  3.757e-20  1.543e-19    0.05    0.33    0.39 -2.7e+00  2.8e+00 
1.0e-01       skewed             1     4    6561    6400   12960   39043    57  9.935e-07  9.973e-07  3.760e-12  4.544e-20  1.539e-19    0.33    0.75    1.07 -2.6e+00  2.7e+00 
1.0e-01       skewed             1     5   25921   25600   51520  154883    58  7.866e-07  8.203e-07  8.543e-12  2.568e-20  8.969e-20    0.83    2.61    3.44 -2.7e+00  2.7e+00 
1.0e-01       skewed             1     6  103041  102400  205440  616963    57  8.745e-07  1.096e-06  2.260e-11  2.216e-20  8.438e-20    4.37   10.64   15.01 -2.6e+00  2.7e+00 
1.0e-01  polymesher1             0     1     202     100     301    1007    47  7.663e-07  7.662e-07  2.069e-12  4.289e-19  6.817e-19    0.03    0.02    0.04 -2.0e+00  2.1e+00 
1.0e-01  polymesher1             0     2     802     400    1201    4007    51  4.103e-07  4.101e-07  1.251e-12  8.830e-20  2.754e-19    0.02    0.06    0.08 -1.8e+00  2.0e+00 
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    52  9.463e-07  9.461e-07  4.864e-12  1.201e-19  4.299e-19    0.06    0.23    0.30 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    53  7.265e-07  7.279e-07  6.542e-12  7.221e-20  2.321e-19    0.32    1.02    1.34 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    53  6.124e-07  6.224e-07  1.395e-11  3.923e-20  1.459e-19    2.00    4.90    6.90 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    53  5.706e-07  6.564e-07  2.276e-11  2.481e-20  1.091e-19   10.75   21.48   32.23 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             1     1     202     100     301    1007    47  8.948e-07  8.949e-07  2.400e-12  5.027e-19  7.966e-19    0.09    0.02    0.10 -1.7e+00  1.9e+00 
1.0e-01  polymesher1             1     2     802     400    1201    4007    51  8.753e-07  8.756e-07  1.441e-12  1.765e-19  5.920e-19    0.02    0.06    0.08 -1.8e+00  1.9e+00 
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    53  8.283e-07  8.281e-07  2.620e-12  1.235e-19  3.707e-19    0.09    0.25    0.34 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    54  6.344e-07  6.359e-07  5.308e-12  5.057e-20  2.063e-19    0.37    1.28    1.65 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    54  6.207e-07  6.306e-07  1.204e-11  3.962e-20  1.479e-19    2.41    6.05    8.46 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    53  8.666e-07  9.270e-07  3.206e-11  2.920e-20  1.553e-19   11.40   21.46   32.86 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             0     1     202     100     301    1007    47  5.618e-07  5.619e-07  2.600e-12  2.349e-19  4.606e-19    0.09    0.01    0.10 -1.6e+00  1.9e+00 
1.0e-01 polymesher20             0     2     802     400    1201    4007    49  9.574e-07  9.575e-07  2.933e-12  1.970e-19  5.678e-19    0.01    0.07    0.09 -2.0e+00  2.1e+00 
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    52  7.173e-07  7.176e-07  2.942e-12  9.448e-20  2.870e-19    0.10    0.39    0.49 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    52  8.442e-07  8.443e-07  7.122e-12  7.447e-20  2.483e-19    0.38    1.00    1.38 -2.3e+00  2.3e+00 
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    53  6.896e-07  6.969e-07  1.326e-11  4.100e-20  1.492e-19    2.07    5.35    7.42 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    52  9.464e-07  9.941e-07  3.130e-11  4.220e-20  1.472e-19   11.80   23.29   35.09 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             1     1     202     100     301    1007    47  6.282e-07  6.282e-07  1.856e-12  2.430e-19  5.258e-19    0.09    0.02    0.11 -1.4e+00  1.7e+00 
1.0e-01 polymesher20             1     2     802     400    1201    4007    62  8.497e-07  8.495e-07  1.855e-12  2.298e-19  4.822e-19    0.02    0.08    0.10 -1.9e+00  1.9e+00 
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    53  6.585e-07  6.590e-07  2.126e-12  8.044e-20  2.656e-19    0.07    0.24    0.31 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    53  7.379e-07  7.400e-07  4.617e-12  6.888e-20  2.165e-19    0.41    1.57    1.98 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    54  7.058e-07  7.134e-07  1.040e-11  4.487e-20  1.519e-19    2.73    6.46    9.19 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    65  8.005e-07  8.525e-07  1.340e-11  6.131e-20  1.161e-19   15.69   34.56   50.25 -2.2e+00  2.3e+00 
1.0e-01       hybrid             0     1     118     110     227     691    49  7.179e-07  7.177e-07  2.734e-12  1.549e-19  4.979e-19    0.09    0.02    0.11 -2.0e+00  2.0e+00 
1.0e-01       hybrid             0     2     382     391     772    2309    52  8.287e-07  8.289e-07  3.398e-12  2.014e-19  3.898e-19    0.01    0.04    0.05 -2.2e+00  2.2e+00 
1.0e-01       hybrid             0     3    1500    1608    3107    9215    54  7.936e-07  7.934e-07  5.775e-12  9.011e-20  2.767e-19    0.03    0.16    0.19 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     4    5847    6399   12245   36185    54  5.093e-07  5.112e-07  5.339e-12  3.707e-20  1.266e-19    0.13    0.47    0.61 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     5   22983   25543   48525  143017    55  8.750e-07  8.795e-07  1.458e-11  3.639e-20  1.563e-19    0.60    2.31    2.91 -2.2e+00  2.3e+00 
1.0e-01       hybrid             0     6   91883  102396  194278  572323    55  6.708e-07  7.212e-07  2.085e-11  1.822e-20  9.087e-20    3.79    9.43   13.22 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     1     118     110     227     691    48  6.000e-07  5.996e-07  1.008e-12  1.893e-19  3.936e-19    0.02    0.02    0.04 -1.8e+00  1.8e+00 
1.0e-01       hybrid             1     2     382     391     772    2309    54  6.046e-07  6.047e-07  9.674e-13  8.863e-20  3.079e-19    0.01    0.03    0.04 -2.1e+00  2.1e+00 
1.0e-01       hybrid             1     3    1500    1608    3107    9215    55  6.904e-07  6.910e-07  2.803e-12  8.837e-20  2.376e-19    0.04    0.14    0.18 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     4    5847    6399   12245   36185    56  8.300e-07  8.307e-07  4.263e-12  7.496e-20  2.008e-19    0.15    0.49    0.65 -2.3e+00  2.3e+00 
1.0e-01       hybrid             1     5   22983   25543   48525  143017    57  6.892e-07  6.962e-07  9.023e-12  3.067e-20  1.233e-19    0.87    2.38    3.25 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     6   91883  102396  194278  572323    56  9.298e-07  9.659e-07  2.242e-11  3.662e-20  1.186e-19    5.36   13.02   18.38 -2.2e+00  2.3e+00 
1.0e-05    cartesian             0     1     121     100     220     683    57  4.942e-07  4.947e-07  6.977e-13  8.349e-20  3.233e-19    0.03    0.03    0.06 -2.7e+00  2.6e+00 
1.0e-05    cartesian             0     2     441     400     840    2563    90  9.072e-07  9.074e-07  8.503e-13  1.747e-20  4.309e-19    0.01    0.10    0.11 -4.0e+00  3.5e+00 
1.0e-05    cartesian             0     3    1681    1600    3280    9923   155  9.210e-07  9.235e-07  9.180e-13  8.435e-21  3.096e-19    0.03    0.83    0.87 -5.6e+00  4.7e+00 
1.0e-05    cartesian             0     4    6561    6400   12960   39043   162  9.783e-07  9.888e-07  1.453e-12  5.068e-21  2.342e-19    0.14    3.09    3.23 -7.7e+00  6.1e+00 
1.0e-05    cartesian             0     5   25921   25600   51520  154883    98  7.816e-07  8.498e-07  3.166e-12  3.912e-21  1.422e-19    0.84    6.22    7.06 -1.0e+01  8.0e+00 
1.0e-05    cartesian             0     6  103041  102400  205440  616963    64  6.354e-07  9.715e-07  8.946e-12  4.006e-21  1.149e-19    3.78   12.23   16.01 -1.3e+01  1.0e+01 
1.0e-05    cartesian             1     1     121     100     220     683    45  4.570e-07  4.570e-07  3.808e-13  8.483e-20  2.967e-19    0.03    0.01    0.04 -2.0e+00  2.0e+00 
1.0e-05    cartesian             1     2     441     400     840    2563    48  7.884e-07  7.883e-07  6.541e-13  1.319e-20  3.744e-19    0.01    0.03    0.04 -3.4e+00  2.8e+00 
1.0e-05    cartesian             1     3    1681    1600    3280    9923    51  7.168e-07  7.189e-07  6.325e-13  3.910e-21  2.411e-19    0.03    0.12    0.15 -4.3e+00  3.7e+00 
1.0e-05    cartesian             1     4    6561    6400   12960   39043    53  9.387e-07  9.451e-07  1.380e-12  3.747e-21  2.238e-19    0.13    0.49    0.62 -6.7e+00  4.9e+00 
1.0e-05    cartesian             1     5   25921   25600   51520  154883    55  8.661e-07  9.154e-07  3.169e-12  3.912e-21  1.532e-19    0.69    2.34    3.03 -8.2e+00  6.5e+00 
1.0e-05    cartesian             1     6  103041  102400  205440  616963    56  8.396e-07  1.125e-06  9.023e-12  4.023e-21  1.331e-19    4.27   10.82   15.09 -1.2e+01  8.5e+00 
1.0e-05       skewed             0     1     121     100     220     683    56  6.133e-07  6.138e-07  7.055e-13  6.535e-20  3.347e-19    0.04    0.02    0.05 -2.2e+00  4.1e+00 
1.0e-05       skewed             0     2     441     400     840    2563    88  8.303e-07  8.306e-07  7.481e-13  8.433e-21  2.606e-19    0.01    0.06    0.07 -3.3e+00  5.1e+00 
1.0e-05       skewed             0     3    1681    1600    3280    9923   150  8.677e-07  8.710e-07  1.071e-12  6.057e-21  2.105e-19    0.03    0.60    0.62 -6.5e+00  6.9e+00 
1.0e-05       skewed             0     4    6561    6400   12960   39043   186  8.474e-07  8.955e-07  2.515e-12  5.587e-21  1.431e-19    0.13    2.63    2.75 -9.0e+00  7.9e+00 
1.0e-05       skewed             0     5   25921   25600   51520  154883   115  9.670e-07  1.181e-06  6.967e-12  5.637e-21  1.334e-19    0.57    5.35    5.92 -1.2e+01  9.8e+00 
1.0e-05       skewed             0     6  103041  102400  205440  616963   200  1.644e-06  2.524e-06  1.740e-09  5.699e-21  1.997e-19    2.84   61.20   64.04 -1.6e+01  1.2e+01 
1.0e-05       skewed             1     1     121     100     220     683    45  8.097e-07  8.102e-07  8.506e-13  9.476e-20  4.402e-19    0.03    0.01    0.04 -1.9e+00  3.0e+00 
1.0e-05       skewed             1     2     441     400     840    2563    50  5.446e-07  5.461e-07  3.791e-13  8.744e-21  1.712e-19    0.01    0.03    0.04 -2.7e+00  4.0e+00 
1.0e-05       skewed             1     3    1681    1600    3280    9923    52  9.191e-07  9.243e-07  1.130e-12  5.556e-21  2.234e-19    0.03    0.15    0.18 -5.2e+00  5.3e+00 
1.0e-05       skewed             1     4    6561    6400   12960   39043    55  6.459e-07  6.724e-07  2.412e-12  5.400e-21  1.074e-19    0.15    0.52    0.68 -7.1e+00  6.2e+00 
1.0e-05       skewed             1     5   25921   25600   51520  154883    56  9.442e-07  1.095e-06  6.893e-12  5.549e-21  1.237e-19    0.80    2.55    3.35 -1.0e+01  8.0e+00 
1.0e-05       skewed             1     6  103041  102400  205440  616963   114  9.992e-07  1.992e-06  7.377e-10  5.633e-21  1.575e-19    3.73   27.13   30.86 -1.3e+01  1.0e+01 
1.0e-05  polymesher1             0     1     202     100     301    1007    48  6.136e-07  6.136e-07  6.064e-13  9.946e-20  6.292e-19    0.03    0.02    0.05 -2.5e+00  2.7e+00 
1.0e-05  polymesher1             0     2     802     400    1201    4007    52  6.032e-07  6.029e-07  4.253e-13  1.236e-20  4.198e-19    0.02    0.08    0.10 -2.6e+00  2.5e+00 
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    56  5.685e-07  5.717e-07  5.787e-13  4.672e-21  2.664e-19    0.08    0.41    0.49 -5.5e+00  4.0e+00 
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    58  7.460e-07  7.544e-07  1.476e-12  4.726e-21  2.488e-19    0.46    1.51    1.97 -7.1e+00  5.2e+00 
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    59  6.694e-07  7.373e-07  3.783e-12  4.795e-21  1.767e-19    1.95    5.85    7.80 -1.0e+01  8.0e+00 
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    63  6.913e-07  1.082e-06  1.102e-11  4.972e-21  1.820e-19   11.93   27.42   39.35 -1.3e+01  8.0e+00 
1.0e-05  polymesher1             1     1     202     100     301    1007    45  8.690e-07  8.691e-07  9.523e-13  1.506e-19  8.897e-19    0.09    0.02    0.11 -2.0e+00  2.2e+00 
1.0e-05  polymesher1             1     2     802     400    1201    4007    49  6.559e-07  6.560e-07  4.677e-13  9.326e-21  4.568e-19    0.02    0.06    0.08 -2.5e+00  2.3e+00 
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    52  7.079e-07  7.100e-07  6.708e-13  4.690e-21  3.308e-19    0.09    0.26    0.35 -4.5e+00  3.6e+00 
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    54  8.117e-07  8.171e-07  1.525e-12  4.818e-21  2.695e-19    0.37    1.14    1.50 -6.1e+00  4.8e+00 
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    56  5.590e-07  6.422e-07  3.737e-12  4.726e-21  1.539e-19    2.21    5.39    7.59 -8.3e+00  6.7e+00 
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    58  8.013e-07  1.148e-06  1.101e-11  4.941e-21  1.932e-19   12.21   24.83   37.04 -1.2e+01  7.2e+00 
1.0e-05 polymesher20             0     1     202     100     301    1007    47  7.035e-07  7.036e-07  7.777e-13  9.260e-20  6.319e-19    0.11    0.02    0.14 -2.0e+00  2.3e+00 
1.0e-05 polymesher20             0     2     802     400    1201    4007    51  5.854e-07  5.863e-07  4.074e-13  1.509e-20  3.627e-19    0.02    0.09    0.11 -3.1e+00  2.9e+00 
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    55  5.438e-07  5.459e-07  5.332e-13  4.263e-21  2.267e-19    0.08    0.43    0.51 -5.5e+00  4.2e+00 
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    57  8.644e-07  8.727e-07  1.479e-12  4.459e-21  2.642e-19    0.41    1.27    1.68 -7.2e+00  5.0e+00 
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    59  9.790e-07  1.034e-06  3.667e-12  4.481e-21  2.263e-19    2.69    6.03    8.72 -9.8e+00  6.8e+00 
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    60  8.104e-07  1.099e-06  1.041e-11  4.618e-21  1.669e-19   12.53   27.07   39.60 -1.3e+01  9.7e+00 
1.0e-05 polymesher20             1     1     202     100     301    1007    45  6.785e-07  6.783e-07  5.761e-13  6.419e-20  6.125e-19    0.10    0.02    0.12 -1.7e+00  1.9e+00 
1.0e-05 polymesher20             1     2     802     400    1201    4007    52  6.787e-07  6.787e-07  5.133e-13  1.896e-20  4.198e-19    0.02    0.06    0.08 -2.6e+00  2.2e+00 
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    51  8.014e-07  8.021e-07  7.859e-13  4.373e-21  3.331e-19    0.07    0.22    0.29 -4.6e+00  3.6e+00 
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    53  7.476e-07  7.611e-07  1.363e-12  4.329e-21  2.304e-19    0.34    1.07    1.41 -6.6e+00  4.7e+00 
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    55  6.994e-07  7.522e-07  3.591e-12  4.465e-21  1.646e-19    2.29    5.80    8.08 -8.4e+00  6.3e+00 
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    62  8.184e-07  1.147e-06  1.049e-11  4.678e-21  1.741e-19   14.53   28.35   42.89 -9.5e+00  7.4e+00 
1.0e-05       hybrid             0     1     118     110     227     691    59  9.811e-07  9.816e-07  1.213e-12  1.025e-19  6.981e-19    0.10    0.02    0.11 -3.2e+00  2.5e+00 
1.0e-05       hybrid             0     2     382     391     772    2309    88  9.358e-07  9.352e-07  9.015e-13  1.292e-20  4.897e-19    0.01    0.05    0.06 -3.7e+00  3.3e+00 
1.0e-05       hybrid             0     3    1500    1608    3107    9215   109  9.018e-07  9.027e-07  8.940e-13  4.568e-21  3.276e-19    0.03    0.35    0.37 -5.3e+00  4.5e+00 
1.0e-05       hybrid             0     4    5847    6399   12245   36185   114  8.860e-07  8.940e-07  1.366e-12  4.258e-21  2.282e-19    0.12    1.21    1.33 -7.3e+00  6.9e+00 
1.0e-05       hybrid             0     5   22983   25543   48525  143017    95  8.668e-07  9.223e-07  3.331e-12  4.413e-21  1.665e-19    0.62    4.14    4.76 -9.6e+00  8.7e+00 
1.0e-05       hybrid             0     6   91883  102396  194278  572323    71  9.719e-07  1.173e-06  9.646e-12  4.547e-21  1.491e-19    4.03   14.02   18.05 -1.3e+01  1.1e+01 
1.0e-05       hybrid             1     1     118     110     227     691    46  9.590e-07  9.590e-07  1.088e-12  1.002e-19  6.822e-19    0.03    0.01    0.04 -2.1e+00  2.0e+00 
1.0e-05       hybrid             1     2     382     391     772    2309    50  5.016e-07  5.020e-07  2.903e-13  7.957e-21  2.628e-19    0.01    0.03    0.04 -2.8e+00  2.7e+00 
1.0e-05       hybrid             1     3    1500    1608    3107    9215    53  5.613e-07  5.636e-07  4.941e-13  4.085e-21  2.045e-19    0.03    0.12    0.16 -4.2e+00  3.6e+00 
1.0e-05       hybrid             1     4    5847    6399   12245   36185    55  8.692e-07  8.747e-07  1.352e-12  4.242e-21  2.233e-19    0.15    0.48    0.62 -6.2e+00  5.7e+00 
1.0e-05       hybrid             1     5   22983   25543   48525  143017    57  7.537e-07  8.058e-07  3.308e-12  4.368e-21  1.455e-19    0.72    2.21    2.92 -7.9e+00  6.7e+00 
1.0e-05       hybrid             1     6   91883  102396  194278  572323    59  8.472e-07  1.097e-06  9.603e-12  4.513e-21  1.395e-19    4.51   11.13   15.64 -1.2e+01  9.6e+00 


==> plotData/cantileverPrecond/linearSolverReport_DIRECT_scaling_NONE.txt <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    25  9.828e-07  9.828e-07  9.828e-07  2.314e-13  2.178e-12    0.04    0.02    0.06 -1.9e+00  2.0e+00 
1.0e-01    cartesian             0     2     441     400     840    2563    28  8.230e-07  8.230e-07  8.230e-07  1.189e-13  1.279e-12    0.01    0.02    0.03 -2.2e+00  2.2e+00 
1.0e-01    cartesian             0     3    1681    1600    3280    9923    29  8.417e-07  8.417e-07  8.417e-07  1.778e-13  1.949e-12    0.03    0.06    0.09 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     4    6561    6400   12960   39043    30  8.521e-07  8.521e-07  8.521e-07  3.680e-14  5.323e-13    0.10    0.24    0.34 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     5   25921   25600   51520  154883    31  8.113e-07  8.113e-07  8.113e-07  3.661e-14  3.563e-13    0.51    1.19    1.70 -2.2e+00  2.3e+00 
1.0e-01    cartesian             0     6  103041  102400  205440  616963    32  5.619e-07  5.619e-07  5.619e-07  1.782e-14  1.655e-13    3.04    5.21    8.25 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     1     121     100     220     683    25  9.765e-07  9.765e-07  9.765e-07  6.469e-13  2.489e-12    0.03    0.01    0.04 -1.7e+00  1.8e+00 
1.0e-01    cartesian             1     2     441     400     840    2563    28  7.376e-07  7.376e-07  7.376e-07  1.792e-13  1.347e-12    0.01    0.02    0.03 -2.1e+00  2.1e+00 
1.0e-01    cartesian             1     3    1681    1600    3280    9923    30  6.056e-07  6.056e-07  6.056e-07  5.565e-14  7.514e-13    0.03    0.07    0.11 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     4    6561    6400   12960   39043    30  9.975e-07  9.975e-07  9.975e-07  5.013e-14  6.317e-13    0.16    0.26    0.42 -2.3e+00  2.3e+00 
1.0e-01    cartesian             1     5   25921   25600   51520  154883    31  8.313e-07  8.313e-07  8.313e-07  2.826e-14  3.054e-13    0.66    1.17    1.83 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     6  103041  102400  205440  616963    32  5.765e-07  5.765e-07  5.765e-07  6.831e-15  9.920e-14    3.75    5.50    9.25 -2.2e+00  2.3e+00 
1.0e-01       skewed             0     1     121     100     220     683    26  9.982e-07  9.982e-07  9.982e-07  1.683e-13  1.687e-12    0.04    0.01    0.05 -1.7e+00  2.6e+00 
1.0e-01       skewed             0     2     441     400     840    2563    29  7.433e-07  7.433e-07  7.433e-07  1.451e-13  1.725e-12    0.01    0.02    0.03 -2.1e+00  2.5e+00 
1.0e-01       skewed             0     3    1681    1600    3280    9923    30  6.346e-07  6.346e-07  6.346e-07  6.148e-14  8.321e-13    0.03    0.07    0.11 -2.7e+00  2.9e+00 
1.0e-01       skewed             0     4    6561    6400   12960   39043    30  9.240e-07  9.240e-07  9.240e-07  8.168e-14  1.056e-12    0.10    0.24    0.35 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     5   25921   25600   51520  154883    31  8.409e-07  8.409e-07  8.409e-07  2.769e-14  2.886e-13    0.51    1.13    1.63 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     6  103041  102400  205440  616963    32  6.400e-07  6.400e-07  6.400e-07  1.939e-14  1.912e-13    2.82    5.10    7.92 -2.6e+00  2.7e+00 
1.0e-01       skewed             1     1     121     100     220     683    26  5.108e-07  5.108e-07  5.108e-07  2.954e-13  1.231e-12    0.03    0.01    0.03 -1.5e+00  2.4e+00 
1.0e-01       skewed             1     2     441     400     840    2563    28  9.362e-07  9.362e-07  9.362e-07  2.727e-13  2.182e-12    0.01    0.01    0.02 -2.0e+00  2.5e+00 
1.0e-01       skewed             1     3    1681    1600    3280    9923    30  6.517e-07  6.517e-07  6.517e-07  1.083e-13  1.045e-12    0.03    0.07    0.10 -2.7e+00  2.8e+00 
1.0e-01       skewed             1     4    6561    6400   12960   39043    31  6.620e-07  6.620e-07  6.620e-07  4.994e-14  5.709e-13    0.13    0.26    0.39 -2.6e+00  2.7e+00 
1.0e-01       skewed             1     5   25921   25600   51520  154883    31  8.988e-07  8.988e-07  8.988e-07  4.098e-14  4.301e-13    0.67    1.10    1.77 -2.7e+00  2.7e+00 
1.0e-01       skewed             1     6  103041  102400  205440  616963    32  6.366e-07  6.366e-07  6.366e-07  1.015e-14  1.217e-13    3.26    5.19    8.45 -2.6e+00  2.7e+00 
1.0e-01  polymesher1             0     1     202     100     301    1007    26  5.450e-07  5.450e-07  5.450e-07  1.980e-13  1.175e-12    0.03    0.01    0.04 -2.0e+00  2.1e+00 
1.0e-01  polymesher1             0     2     802     400    1201    4007    27  8.833e-07  8.833e-07  8.833e-07  2.493e-13  2.162e-12    0.02    0.03    0.05 -1.8e+00  2.0e+00 
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    29  5.610e-07  5.610e-07  5.610e-07  1.179e-13  1.055e-12    0.07    0.12    0.19 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    29  8.314e-07  8.314e-07  8.314e-07  9.523e-14  9.008e-13    0.31    0.51    0.82 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    30  6.662e-07  6.662e-07  6.662e-07  2.828e-14  3.257e-13    1.75    2.46    4.21 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    30  8.374e-07  8.374e-07  8.374e-07  1.371e-14  1.718e-13   10.57   10.74   21.32 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             1     1     202     100     301    1007    26  4.969e-07  4.969e-07  4.969e-07  3.096e-13  2.179e-12    0.09    0.01    0.10 -1.7e+00  1.9e+00 
1.0e-01  polymesher1             1     2     802     400    1201    4007    27  8.730e-07  8.730e-07  8.730e-07  3.056e-13  2.450e-12    0.02    0.03    0.04 -1.8e+00  1.9e+00 
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    29  6.725e-07  6.725e-07  6.725e-07  1.004e-13  8.877e-13    0.07    0.13    0.21 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    29  8.034e-07  8.034e-07  8.034e-07  1.030e-13  9.828e-13    0.34    0.59    0.92 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    30  5.745e-07  5.745e-07  5.745e-07  2.985e-14  3.279e-13    1.97    2.46    4.43 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    30  7.116e-07  7.116e-07  7.116e-07  2.387e-14  2.837e-13   12.38   11.41   23.79 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             0     1     202     100     301    1007    25  8.286e-07  8.286e-07  8.286e-07  2.894e-13  2.199e-12    0.09    0.01    0.10 -1.6e+00  1.9e+00 
1.0e-01 polymesher20             0     2     802     400    1201    4007    27  6.688e-07  6.688e-07  6.688e-07  2.256e-13  1.672e-12    0.01    0.03    0.04 -2.0e+00  2.1e+00 
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    28  7.989e-07  7.989e-07  7.989e-07  7.725e-14  7.931e-13    0.08    0.12    0.20 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    29  7.055e-07  7.055e-07  7.055e-07  8.083e-14  7.213e-13    0.35    0.55    0.90 -2.3e+00  2.3e+00 
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    29  9.930e-07  9.930e-07  9.930e-07  4.941e-14  4.581e-13    2.01    2.67    4.68 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    30  7.122e-07  7.122e-07  7.122e-07  1.950e-14  2.030e-13   11.78   12.78   24.57 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             1     1     202     100     301    1007    25  8.151e-07  8.151e-07  8.151e-07  5.497e-13  3.103e-12    0.10    0.01    0.11 -1.4e+00  1.7e+00 
1.0e-01 polymesher20             1     2     802     400    1201    4007    33  6.209e-07  6.209e-07  6.209e-07  6.927e-13  3.315e-12    0.02    0.04    0.06 -1.9e+00  1.9e+00 
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    29  5.410e-07  5.410e-07  5.410e-07  8.018e-14  8.839e-13    0.08    0.14    0.22 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    29  6.958e-07  6.958e-07  6.958e-07  6.592e-14  6.999e-13    0.39    0.56    0.95 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    29  9.068e-07  9.068e-07  9.068e-07  6.265e-14  5.401e-13    2.18    2.88    5.05 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    35  6.395e-07  6.395e-07  6.395e-07  4.906e-14  3.594e-13   13.48   13.88   27.36 -2.2e+00  2.3e+00 
1.0e-01       hybrid             0     1     118     110     227     691    27  7.100e-07  7.100e-07  7.100e-07  2.076e-13  2.251e-12    0.10    0.01    0.10 -2.0e+00  2.0e+00 
1.0e-01       hybrid             0     2     382     391     772    2309    29  5.318e-07  5.318e-07  5.318e-07  1.351e-13  1.555e-12    0.01    0.01    0.02 -2.2e+00  2.2e+00 
1.0e-01       hybrid             0     3    1500    1608    3107    9215    30  6.358e-07  6.358e-07  6.358e-07  5.940e-14  7.802e-13    0.03    0.07    0.10 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     4    5847    6399   12245   36185    31  7.142e-07  7.142e-07  7.142e-07  3.031e-14  3.959e-13    0.13    0.26    0.39 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     5   22983   25543   48525  143017    32  5.853e-07  5.853e-07  5.853e-07  2.272e-14  1.977e-13    0.52    1.07    1.59 -2.2e+00  2.3e+00 
1.0e-01       hybrid             0     6   91883  102396  194278  572323    32  7.281e-07  7.281e-07  7.281e-07  2.018e-14  1.812e-13    3.47    5.59    9.06 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     1     118     110     227     691    26  7.124e-07  7.124e-07  7.124e-07  3.914e-13  1.979e-12    0.03    0.01    0.04 -1.8e+00  1.8e+00 
1.0e-01       hybrid             1     2     382     391     772    2309    29  5.995e-07  5.995e-07  5.995e-07  1.578e-13  1.329e-12    0.01    0.02    0.03 -2.1e+00  2.1e+00 
1.0e-01       hybrid             1     3    1500    1608    3107    9215    30  7.560e-07  7.560e-07  7.560e-07  6.830e-14  9.370e-13    0.04    0.07    0.11 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     4    5847    6399   12245   36185    31  7.428e-07  7.428e-07  7.428e-07  4.622e-14  6.140e-13    0.15    0.25    0.41 -2.3e+00  2.3e+00 
1.0e-01       hybrid             1     5   22983   25543   48525  143017    31  9.447e-07  9.447e-07  9.447e-07  5.469e-14  5.940e-13    0.84    1.06    1.90 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     6   91883  102396  194278  572323    32  7.379e-07  7.379e-07  7.379e-07  1.058e-14  1.380e-13    4.58    5.33    9.92 -2.2e+00  2.3e+00 
1.0e-05    cartesian             0     1     121     100     220     683    31  9.669e-07  9.669e-07  9.669e-07  2.242e-12  2.174e-11    0.03    0.01    0.04 -2.7e+00  2.6e+00 
1.0e-05    cartesian             0     2     441     400     840    2563    44  8.844e-07  8.844e-07  8.844e-07  8.062e-12  5.706e-11    0.01    0.03    0.04 -4.0e+00  3.5e+00 
1.0e-05    cartesian             0     3    1681    1600    3280    9923    42  9.312e-07  9.312e-07  9.312e-07  2.002e-11  6.775e-10    0.03    0.10    0.13 -5.6e+00  4.7e+00 
1.0e-05    cartesian             0     4    6561    6400   12960   39043    38  9.083e-07  9.083e-07  9.083e-07  2.918e-12  4.054e-10    0.10    0.31    0.41 -7.7e+00  6.1e+00 
1.0e-05    cartesian             0     5   25921   25600   51520  154883    31  9.596e-07  9.596e-07  9.596e-07  4.097e-13  2.856e-10    0.56    1.10    1.66 -1.0e+01  8.0e+00 
1.0e-05    cartesian             0     6  103041  102400  205440  616963    29  7.923e-07  7.923e-07  7.923e-07  4.255e-15  3.010e-10    3.21    4.73    7.94 -1.3e+01  1.0e+01 
1.0e-05    cartesian             1     1     121     100     220     683    23  7.451e-07  7.451e-07  7.451e-07  2.259e-13  6.034e-12    0.03    0.01    0.04 -2.0e+00  2.0e+00 
1.0e-05    cartesian             1     2     441     400     840    2563    24  8.902e-07  8.902e-07  8.902e-07  9.297e-14  7.022e-12    0.01    0.01    0.02 -3.4e+00  2.8e+00 
1.0e-05    cartesian             1     3    1681    1600    3280    9923    25  7.984e-07  7.984e-07  7.984e-07  3.693e-14  1.188e-11    0.03    0.06    0.09 -4.3e+00  3.7e+00 
1.0e-05    cartesian             1     4    6561    6400   12960   39043    26  5.652e-07  5.652e-07  5.652e-07  1.034e-14  1.279e-11    0.14    0.22    0.36 -6.7e+00  4.9e+00 
1.0e-05    cartesian             1     5   25921   25600   51520  154883    26  7.858e-07  7.858e-07  7.858e-07  6.524e-15  3.250e-11    0.72    1.05    1.77 -8.2e+00  6.5e+00 
1.0e-05    cartesian             1     6  103041  102400  205440  616963    26  8.119e-07  8.119e-07  8.119e-07  3.278e-15  5.486e-11    4.11    4.35    8.46 -1.2e+01  8.5e+00 
1.0e-05       skewed             0     1     121     100     220     683    31  8.680e-07  8.680e-07  8.680e-07  2.070e-13  9.626e-12    0.03    0.01    0.04 -2.2e+00  4.1e+00 
1.0e-05       skewed             0     2     441     400     840    2563    47  7.639e-07  7.639e-07  7.639e-07  8.033e-13  2.168e-11    0.01    0.03    0.03 -3.3e+00  5.1e+00 
1.0e-05       skewed             0     3    1681    1600    3280    9923    63  9.822e-07  9.822e-07  9.822e-07  1.905e-12  7.318e-11    0.02    0.14    0.16 -6.5e+00  6.9e+00 
1.0e-05       skewed             0     4    6561    6400   12960   39043    48  9.579e-07  9.579e-07  9.579e-07  1.450e-12  1.122e-10    0.10    0.36    0.46 -9.0e+00  7.9e+00 
1.0e-05       skewed             0     5   25921   25600   51520  154883    34  8.113e-07  8.113e-07  8.113e-07  1.140e-13  7.432e-11    0.53    1.21    1.74 -1.2e+01  9.8e+00 
1.0e-05       skewed             0     6  103041  102400  205440  616963    30  8.032e-07  8.032e-07  8.032e-07  3.875e-15  1.024e-10    2.92    4.70    7.62 -1.6e+01  1.2e+01 
1.0e-05       skewed             1     1     121     100     220     683    23  9.653e-07  9.653e-07  9.653e-07  2.280e-13  6.407e-12    0.03    0.01    0.04 -1.9e+00  3.0e+00 
1.0e-05       skewed             1     2     441     400     840    2563    25  7.539e-07  7.539e-07  7.539e-07  6.432e-14  8.233e-12    0.01    0.02    0.04 -2.7e+00  4.0e+00 
1.0e-05       skewed             1     3    1681    1600    3280    9923    26  6.275e-07  6.275e-07  6.275e-07  2.550e-14  9.583e-12    0.03    0.06    0.10 -5.2e+00  5.3e+00 
1.0e-05       skewed             1     4    6561    6400   12960   39043    27  5.218e-07  5.218e-07  5.218e-07  1.074e-14  1.592e-11    0.14    0.29    0.43 -7.1e+00  6.2e+00 
1.0e-05       skewed             1     5   25921   25600   51520  154883    27  6.757e-07  6.757e-07  6.757e-07  6.832e-15  3.321e-11    0.78    0.99    1.78 -1.0e+01  8.0e+00 
1.0e-05       skewed             1     6  103041  102400  205440  616963    27  5.709e-07  5.709e-07  5.709e-07  2.888e-15  4.406e-11    3.49    4.49    7.98 -1.3e+01  1.0e+01 
1.0e-05  polymesher1             0     1     202     100     301    1007    25  6.544e-07  6.544e-07  6.544e-07  1.607e-13  5.532e-12    0.03    0.01    0.04 -2.5e+00  2.7e+00 
1.0e-05  polymesher1             0     2     802     400    1201    4007    26  7.612e-07  7.612e-07  7.612e-07  5.571e-14  1.065e-11    0.02    0.03    0.04 -2.6e+00  2.5e+00 
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    27  7.806e-07  7.806e-07  7.806e-07  2.323e-14  2.085e-11    0.08    0.11    0.19 -5.5e+00  4.0e+00 
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    28  6.717e-07  6.717e-07  6.717e-07  9.600e-15  2.617e-11    0.29    0.48    0.77 -7.1e+00  5.2e+00 
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    28  8.449e-07  8.449e-07  8.449e-07  5.690e-15  7.542e-11    1.89    2.28    4.17 -1.0e+01  8.0e+00 
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    29  7.700e-07  7.700e-07  7.700e-07  1.966e-15  6.905e-11   10.98   10.54   21.52 -1.3e+01  8.0e+00 
1.0e-05  polymesher1             1     1     202     100     301    1007    23  8.132e-07  8.132e-07  8.132e-07  2.714e-13  5.901e-12    0.09    0.01    0.09 -2.0e+00  2.2e+00 
1.0e-05  polymesher1             1     2     802     400    1201    4007    24  9.758e-07  9.758e-07  9.758e-07  1.298e-13  1.107e-11    0.02    0.03    0.04 -2.5e+00  2.3e+00 
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    25  9.681e-07  9.681e-07  9.681e-07  4.145e-14  2.219e-11    0.07    0.10    0.18 -4.5e+00  3.6e+00 
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    26  7.979e-07  7.979e-07  7.979e-07  1.431e-14  2.601e-11    0.34    0.46    0.79 -6.1e+00  4.8e+00 
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    26  9.295e-07  9.295e-07  9.295e-07  7.561e-15  5.371e-11    1.99    2.13    4.13 -8.3e+00  6.7e+00 
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    27  5.819e-07  5.819e-07  5.819e-07  2.088e-15  4.630e-11   12.28   11.87   24.15 -1.2e+01  7.2e+00 
1.0e-05 polymesher20             0     1     202     100     301    1007    25  5.659e-07  5.659e-07  5.659e-07  1.319e-13  3.583e-12    0.09    0.01    0.10 -2.0e+00  2.3e+00 
1.0e-05 polymesher20             0     2     802     400    1201    4007    26  6.293e-07  6.293e-07  6.293e-07  5.587e-14  8.238e-12    0.01    0.03    0.04 -3.1e+00  2.9e+00 
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    27  5.742e-07  5.742e-07  5.742e-07  1.942e-14  1.773e-11    0.08    0.12    0.20 -5.5e+00  4.2e+00 
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    27  9.669e-07  9.669e-07  9.669e-07  1.560e-14  4.243e-11    0.37    0.53    0.90 -7.2e+00  5.0e+00 
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    28  6.598e-07  6.598e-07  6.598e-07  5.281e-15  4.850e-11    2.07    2.38    4.46 -9.8e+00  6.8e+00 
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    28  5.334e-07  5.334e-07  5.334e-07  1.837e-15  4.303e-11   12.81   11.12   23.93 -1.3e+01  9.7e+00 
1.0e-05 polymesher20             1     1     202     100     301    1007    23  7.613e-07  7.613e-07  7.613e-07  2.358e-13  3.700e-12    0.10    0.01    0.11 -1.7e+00  1.9e+00 
1.0e-05 polymesher20             1     2     802     400    1201    4007    26  5.999e-07  5.999e-07  5.999e-07  2.528e-13  7.255e-12    0.02    0.03    0.05 -2.6e+00  2.2e+00 
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    25  7.022e-07  7.022e-07  7.022e-07  3.317e-14  1.160e-11    0.09    0.12    0.20 -4.6e+00  3.6e+00 
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    26  5.562e-07  5.562e-07  5.562e-07  1.025e-14  1.573e-11    0.39    0.53    0.92 -6.6e+00  4.7e+00 
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    26  7.345e-07  7.345e-07  7.345e-07  6.744e-15  4.077e-11    2.08    2.22    4.31 -8.4e+00  6.3e+00 
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    28  8.491e-07  8.491e-07  8.491e-07  7.450e-15  5.372e-11   14.17   10.86   25.04 -9.5e+00  7.4e+00 
1.0e-05       hybrid             0     1     118     110     227     691    33  7.121e-07  7.121e-07  7.121e-07  1.369e-13  1.669e-11    0.10    0.01    0.11 -3.2e+00  2.5e+00 
1.0e-05       hybrid             0     2     382     391     772    2309    45  8.184e-07  8.184e-07  8.184e-07  1.612e-13  1.319e-11    0.01    0.03    0.04 -3.7e+00  3.3e+00 
1.0e-05       hybrid             0     3    1500    1608    3107    9215    44  9.946e-07  9.946e-07  9.946e-07  7.192e-14  2.876e-11    0.03    0.11    0.14 -5.3e+00  4.5e+00 
1.0e-05       hybrid             0     4    5847    6399   12245   36185    46  8.587e-07  8.587e-07  8.587e-07  2.961e-14  2.441e-11    0.15    0.41    0.56 -7.3e+00  6.9e+00 
1.0e-05       hybrid             0     5   22983   25543   48525  143017    39  8.480e-07  8.480e-07  8.480e-07  1.043e-14  4.586e-11    0.65    1.43    2.08 -9.6e+00  8.7e+00 
1.0e-05       hybrid             0     6   91883  102396  194278  572323    32  6.349e-07  6.349e-07  6.349e-07  1.363e-15  3.237e-11    3.96    5.44    9.40 -1.3e+01  1.1e+01 
1.0e-05       hybrid             1     1     118     110     227     691    24  6.949e-07  6.949e-07  6.949e-07  1.638e-13  8.850e-12    0.03    0.01    0.04 -2.1e+00  2.0e+00 
1.0e-05       hybrid             1     2     382     391     772    2309    25  6.907e-07  6.907e-07  6.907e-07  6.685e-14  6.869e-12    0.01    0.01    0.02 -2.8e+00  2.7e+00 
1.0e-05       hybrid             1     3    1500    1608    3107    9215    26  6.534e-07  6.534e-07  6.534e-07  2.572e-14  1.352e-11    0.04    0.05    0.09 -4.2e+00  3.6e+00 
1.0e-05       hybrid             1     4    5847    6399   12245   36185    27  6.026e-07  6.026e-07  6.026e-07  9.995e-15  1.720e-11    0.14    0.20    0.35 -6.2e+00  5.7e+00 
1.0e-05       hybrid             1     5   22983   25543   48525  143017    27  8.250e-07  8.250e-07  8.250e-07  5.812e-15  3.612e-11    0.69    0.97    1.66 -7.9e+00  6.7e+00 
1.0e-05       hybrid             1     6   91883  102396  194278  572323    27  8.878e-07  8.878e-07  8.878e-07  2.969e-15  4.924e-11    4.79    4.45    9.24 -1.2e+01  9.6e+00 


==> plotData/cantileverPrecond/linearSolverReport_DIRECT_scaling_SYMMETRIC.txt <==
     dt   meshFamily stabilization level  nNodes  nCells  nFaces   nDOFs nIter     relres relres_glo   relres_U   relres_P   relres_L t_setup t_solve t_total    p_min    p_max cflagU clevelsU cpointsU cflagL clevelsL cpointsL
1.0e-01    cartesian             0     1     121     100     220     683    27  8.780e-07  8.780e-07  4.660e-07  1.814e-11  9.697e-11    0.22    0.07    0.29 -1.9e+00  2.0e+00 
1.0e-01    cartesian             0     2     441     400     840    2563    30  6.449e-07  6.449e-07  3.558e-07  4.902e-12  3.548e-11    0.03    0.02    0.05 -2.2e+00  2.2e+00 
1.0e-01    cartesian             0     3    1681    1600    3280    9923    31  5.511e-07  5.511e-07  3.557e-07  1.665e-12  1.395e-11    0.04    0.09    0.13 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     4    6561    6400   12960   39043    31  8.673e-07  8.673e-07  6.202e-07  1.342e-12  1.004e-11    0.13    0.25    0.39 -2.3e+00  2.3e+00 
1.0e-01    cartesian             0     5   25921   25600   51520  154883    32  6.708e-07  6.708e-07  5.426e-07  4.848e-13  3.260e-12    0.68    1.12    1.80 -2.2e+00  2.3e+00 
1.0e-01    cartesian             0     6  103041  102400  205440  616963    32  8.267e-07  8.267e-07  6.901e-07  2.693e-13  1.883e-12    3.06    5.17    8.23 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     1     121     100     220     683    27  8.898e-07  8.898e-07  4.257e-07  3.802e-11  9.635e-11    0.03    0.01    0.04 -1.7e+00  1.8e+00 
1.0e-01    cartesian             1     2     441     400     840    2563    30  7.326e-07  7.326e-07  3.716e-07  9.910e-12  4.086e-11    0.01    0.02    0.03 -2.1e+00  2.1e+00 
1.0e-01    cartesian             1     3    1681    1600    3280    9923    31  8.522e-07  8.522e-07  4.847e-07  4.505e-12  2.295e-11    0.03    0.07    0.10 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     4    6561    6400   12960   39043    32  6.070e-07  6.070e-07  3.944e-07  1.235e-12  7.606e-12    0.13    0.27    0.40 -2.3e+00  2.3e+00 
1.0e-01    cartesian             1     5   25921   25600   51520  154883    32  7.128e-07  7.128e-07  5.304e-07  6.452e-13  3.926e-12    0.63    1.16    1.79 -2.2e+00  2.3e+00 
1.0e-01    cartesian             1     6  103041  102400  205440  616963    32  8.338e-07  8.338e-07  6.771e-07  3.261e-13  2.007e-12    3.76    5.25    9.01 -2.2e+00  2.3e+00 
1.0e-01       skewed             0     1     121     100     220     683    28  6.804e-07  6.804e-07  3.921e-07  1.666e-11  6.018e-11    0.03    0.01    0.04 -1.7e+00  2.6e+00 
1.0e-01       skewed             0     2     441     400     840    2563    31  7.351e-07  7.351e-07  3.424e-07  6.645e-12  3.132e-11    0.01    0.02    0.02 -2.1e+00  2.5e+00 
1.0e-01       skewed             0     3    1681    1600    3280    9923    31  9.858e-07  9.858e-07  5.869e-07  2.290e-12  2.173e-11    0.02    0.07    0.09 -2.7e+00  2.9e+00 
1.0e-01       skewed             0     4    6561    6400   12960   39043    32  6.467e-07  6.467e-07  4.631e-07  8.933e-13  5.825e-12    0.10    0.30    0.40 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     5   25921   25600   51520  154883    32  8.884e-07  8.884e-07  6.776e-07  5.791e-13  3.722e-12    0.49    1.06    1.55 -2.7e+00  2.7e+00 
1.0e-01       skewed             0     6  103041  102400  205440  616963    33  6.452e-07  6.452e-07  4.823e-07  1.530e-13  1.384e-12    3.01    6.08    9.09 -2.6e+00  2.7e+00 
1.0e-01       skewed             1     1     121     100     220     683    27  9.996e-07  9.996e-07  4.519e-07  2.896e-11  9.585e-11    0.02    0.01    0.03 -1.5e+00  2.4e+00 
1.0e-01       skewed             1     2     441     400     840    2563    31  5.853e-07  5.853e-07  2.978e-07  6.135e-12  2.403e-11    0.01    0.02    0.02 -2.0e+00  2.5e+00 
1.0e-01       skewed             1     3    1681    1600    3280    9923    32  6.380e-07  6.380e-07  3.229e-07  3.251e-12  1.483e-11    0.03    0.08    0.11 -2.7e+00  2.8e+00 
1.0e-01       skewed             1     4    6561    6400   12960   39043    32  9.051e-07  9.051e-07  4.739e-07  1.413e-12  9.967e-12    0.14    0.26    0.40 -2.6e+00  2.7e+00 
1.0e-01       skewed             1     5   25921   25600   51520  154883    32  9.758e-07  9.758e-07  6.204e-07  7.991e-13  4.873e-12    0.71    1.17    1.88 -2.7e+00  2.7e+00 
1.0e-01       skewed             1     6  103041  102400  205440  616963    33  6.683e-07  6.683e-07  4.791e-07  2.743e-13  1.489e-12    3.90    5.73    9.63 -2.6e+00  2.7e+00 
1.0e-01  polymesher1             0     1     202     100     301    1007    27  7.207e-07  7.207e-07  4.016e-07  2.335e-11  8.820e-11    0.03    0.01    0.04 -2.0e+00  2.1e+00 
1.0e-01  polymesher1             0     2     802     400    1201    4007    29  6.544e-07  6.544e-07  3.694e-07  8.075e-12  3.776e-11    0.02    0.04    0.06 -1.8e+00  2.0e+00 
1.0e-01  polymesher1             0     3    3201    1600    4800   16003    30  6.826e-07  6.826e-07  4.302e-07  2.677e-12  1.761e-11    0.07    0.14    0.22 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     4   12802    6400   19201   64007    30  9.278e-07  9.278e-07  6.578e-07  1.505e-12  1.089e-11    0.35    0.50    0.85 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             0     5   51194   25600   76793  255975    31  5.905e-07  5.905e-07  4.534e-07  3.777e-13  3.242e-12    2.35    2.67    5.02 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             0     6  204732  102400  307131 1023727    31  6.760e-07  6.760e-07  5.509e-07  1.804e-13  1.666e-12   10.67   12.27   22.94 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             1     1     202     100     301    1007    27  9.424e-07  9.424e-07  4.136e-07  3.380e-11  1.246e-10    0.08    0.01    0.08 -1.7e+00  1.9e+00 
1.0e-01  polymesher1             1     2     802     400    1201    4007    29  7.131e-07  7.131e-07  3.855e-07  1.069e-11  4.152e-11    0.02    0.03    0.05 -1.8e+00  1.9e+00 
1.0e-01  polymesher1             1     3    3201    1600    4800   16003    30  8.250e-07  8.250e-07  4.760e-07  3.740e-12  2.233e-11    0.09    0.25    0.34 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     4   12802    6400   19201   64007    30  9.017e-07  9.017e-07  5.620e-07  1.758e-12  1.171e-11    0.39    0.55    0.93 -2.3e+00  2.3e+00 
1.0e-01  polymesher1             1     5   51194   25600   76793  255975    30  9.493e-07  9.493e-07  6.783e-07  9.421e-13  5.652e-12    1.97    2.48    4.44 -2.2e+00  2.3e+00 
1.0e-01  polymesher1             1     6  204732  102400  307131 1023727    31  6.533e-07  6.533e-07  5.408e-07  3.137e-13  1.537e-12   11.10   11.03   22.13 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             0     1     202     100     301    1007    26  8.493e-07  8.493e-07  5.551e-07  2.679e-11  9.045e-11    0.08    0.01    0.09 -1.6e+00  1.9e+00 
1.0e-01 polymesher20             0     2     802     400    1201    4007    28  9.139e-07  9.139e-07  4.815e-07  1.030e-11  5.365e-11    0.01    0.03    0.05 -2.0e+00  2.1e+00 
1.0e-01 polymesher20             0     3    3202    1600    4801   16007    29  9.206e-07  9.206e-07  6.035e-07  3.661e-12  2.280e-11    0.06    0.11    0.18 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             0     4   12802    6400   19201   64007    30  7.871e-07  7.871e-07  5.521e-07  1.378e-12  9.546e-12    0.30    0.52    0.82 -2.3e+00  2.3e+00 
1.0e-01 polymesher20             0     5   51200   25600   76799  255999    30  9.615e-07  9.615e-07  7.410e-07  6.925e-13  5.338e-12    1.91    2.48    4.38 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             0     6  204783  102400  307182 1023931    31  5.941e-07  5.941e-07  4.766e-07  1.628e-13  1.520e-12   11.10   11.49   22.59 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             1     1     202     100     301    1007    27  7.178e-07  7.178e-07  3.722e-07  3.336e-11  8.368e-11    0.08    0.01    0.09 -1.4e+00  1.7e+00 
1.0e-01 polymesher20             1     2     802     400    1201    4007    36  6.782e-07  6.782e-07  3.662e-07  1.537e-11  3.708e-11    0.02    0.04    0.05 -1.9e+00  1.9e+00 
1.0e-01 polymesher20             1     3    3202    1600    4801   16007    30  7.137e-07  7.137e-07  4.139e-07  4.074e-12  1.888e-11    0.07    0.12    0.19 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     4   12802    6400   19201   64007    30  8.046e-07  8.046e-07  4.951e-07  1.810e-12  1.075e-11    0.33    0.53    0.86 -2.2e+00  2.2e+00 
1.0e-01 polymesher20             1     5   51200   25600   76799  255999    30  8.735e-07  8.735e-07  6.508e-07  9.525e-13  5.029e-12    2.04    2.52    4.55 -2.2e+00  2.3e+00 
1.0e-01 polymesher20             1     6  204783  102400  307182 1023931    37  6.621e-07  6.621e-07  4.494e-07  1.167e-12  1.740e-12   11.87   14.32   26.20 -2.2e+00  2.3e+00 
1.0e-01       hybrid             0     1     118     110     227     691    28  8.941e-07  8.941e-07  5.451e-07  2.396e-11  9.246e-11    0.10    0.01    0.10 -2.0e+00  2.0e+00 
1.0e-01       hybrid             0     2     382     391     772    2309    30  7.652e-07  7.652e-07  4.344e-07  5.440e-12  4.500e-11    0.01    0.01    0.02 -2.2e+00  2.2e+00 
1.0e-01       hybrid             0     3    1500    1608    3107    9215    31  7.143e-07  7.143e-07  4.956e-07  2.536e-12  1.797e-11    0.03    0.07    0.10 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     4    5847    6399   12245   36185    32  6.330e-07  6.330e-07  4.935e-07  1.120e-12  6.916e-12    0.13    0.26    0.39 -2.3e+00  2.3e+00 
1.0e-01       hybrid             0     5   22983   25543   48525  143017    32  8.744e-07  8.744e-07  7.069e-07  7.288e-13  4.495e-12    0.65    1.30    1.95 -2.2e+00  2.3e+00 
1.0e-01       hybrid             0     6   91883  102396  194278  572323    33  5.754e-07  5.754e-07  4.689e-07  1.723e-13  1.461e-12    3.92    5.71    9.64 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     1     118     110     227     691    28  6.112e-07  6.112e-07  3.276e-07  2.608e-11  6.446e-11    0.02    0.01    0.03 -1.8e+00  1.8e+00 
1.0e-01       hybrid             1     2     382     391     772    2309    31  5.523e-07  5.523e-07  2.978e-07  6.721e-12  3.279e-11    0.01    0.02    0.03 -2.1e+00  2.1e+00 
1.0e-01       hybrid             1     3    1500    1608    3107    9215    31  9.770e-07  9.770e-07  5.963e-07  5.614e-12  2.672e-11    0.04    0.08    0.11 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     4    5847    6399   12245   36185    32  7.444e-07  7.444e-07  5.002e-07  1.363e-12  9.648e-12    0.15    0.26    0.42 -2.3e+00  2.3e+00 
1.0e-01       hybrid             1     5   22983   25543   48525  143017    32  9.090e-07  9.090e-07  6.984e-07  7.919e-13  5.086e-12    0.79    1.23    2.02 -2.2e+00  2.3e+00 
1.0e-01       hybrid             1     6   91883  102396  194278  572323    33  6.485e-07  6.485e-07  5.232e-07  2.743e-13  1.668e-12    4.67    6.03   10.71 -2.2e+00  2.3e+00 
1.0e-05    cartesian             0     1     121     100     220     683    34  9.428e-07  9.428e-07  2.738e-07  1.648e-11  1.185e-10    0.02    0.01    0.03 -2.7e+00  2.6e+00 
1.0e-05    cartesian             0     2     441     400     840    2563    59  7.380e-07  7.380e-07  8.903e-08  3.234e-12  4.868e-11    0.01    0.04    0.05 -4.0e+00  3.5e+00 
1.0e-05    cartesian             0     3    1681    1600    3280    9923    92  9.805e-07  9.805e-07  2.476e-08  1.476e-12  3.267e-11    0.04    0.28    0.32 -5.6e+00  4.7e+00 
1.0e-05    cartesian             0     4    6561    6400   12960   39043    80  9.347e-07  9.347e-07  7.452e-09  2.571e-13  1.561e-11    0.11    0.76    0.86 -7.7e+00  6.1e+00 
1.0e-05    cartesian             0     5   25921   25600   51520  154883    54  7.848e-07  7.848e-07  3.806e-09  1.293e-14  6.557e-12    0.52    2.20    2.72 -1.0e+01  8.0e+00 
1.0e-05    cartesian             0     6  103041  102400  205440  616963    40  6.832e-07  6.832e-07  3.193e-09  1.965e-16  2.855e-12    3.14    6.92   10.06 -1.3e+01  1.0e+01 
1.0e-05    cartesian             1     1     121     100     220     683    26  5.140e-07  5.140e-07  1.846e-07  1.458e-11  6.190e-11    0.02    0.01    0.03 -2.0e+00  2.0e+00 
1.0e-05    cartesian             1     2     441     400     840    2563    28  8.075e-07  8.075e-07  8.166e-08  1.254e-12  5.348e-11    0.01    0.02    0.03 -3.4e+00  2.8e+00 
1.0e-05    cartesian             1     3    1681    1600    3280    9923    30  8.929e-07  8.929e-07  3.928e-08  2.315e-13  2.976e-11    0.03    0.06    0.09 -4.3e+00  3.7e+00 
1.0e-05    cartesian             1     4    6561    6400   12960   39043    32  9.447e-07  9.447e-07  1.677e-08  2.465e-14  1.578e-11    0.13    0.25    0.38 -6.7e+00  4.9e+00 
1.0e-05    cartesian             1     5   25921   25600   51520  154883    34  8.861e-07  8.861e-07  6.626e-09  3.325e-15  7.403e-12    0.68    1.28    1.96 -8.2e+00  6.5e+00 
1.0e-05    cartesian             1     6  103041  102400  205440  616963    35  8.813e-07  8.813e-07  2.928e-09  3.707e-16  3.682e-12    4.03    5.90    9.93 -1.2e+01  8.5e+00 
1.0e-05       skewed             0     1     121     100     220     683    34  7.474e-07  7.474e-07  2.223e-07  7.295e-12  7.980e-11    0.03    0.01    0.04 -2.2e+00  4.1e+00 
1.0e-05       skewed             0     2     441     400     840    2563    60  7.419e-07  7.419e-07  9.516e-08  1.274e-12  3.619e-11    0.01    0.03    0.04 -3.3e+00  5.1e+00 
1.0e-05       skewed             0     3    1681    1600    3280    9923    98  9.544e-07  9.544e-07  1.596e-08  8.258e-13  2.631e-11    0.02    0.30    0.33 -6.5e+00  6.9e+00 
1.0e-05       skewed             0     4    6561    6400   12960   39043    93  9.645e-07  9.645e-07  6.174e-09  1.543e-13  1.259e-11    0.10    1.00    1.10 -9.0e+00  7.9e+00 
1.0e-05       skewed             0     5   25921   25600   51520  154883    57  9.849e-07  9.849e-07  4.097e-09  2.454e-14  6.457e-12    0.52    2.16    2.67 -1.2e+01  9.8e+00 
1.0e-05       skewed             0     6  103041  102400  205440  616963    41  9.554e-07  9.554e-07  3.605e-09  2.289e-16  3.104e-12    2.81    6.64    9.44 -1.6e+01  1.2e+01 
1.0e-05       skewed             1     1     121     100     220     683    26  6.213e-07  6.213e-07  1.770e-07  9.022e-12  6.626e-11    0.02    0.01    0.03 -1.9e+00  3.0e+00 
1.0e-05       skewed             1     2     441     400     840    2563    29  8.023e-07  8.023e-07  7.106e-08  9.652e-13  3.932e-11    0.01    0.01    0.02 -2.7e+00  4.0e+00 
1.0e-05       skewed             1     3    1681    1600    3280    9923    31  7.287e-07  7.287e-07  3.229e-08  1.545e-13  2.008e-11    0.03    0.08    0.11 -5.2e+00  5.3e+00 
1.0e-05       skewed             1     4    6561    6400   12960   39043    34  5.219e-07  5.219e-07  8.110e-09  9.498e-15  6.812e-12    0.15    0.28    0.42 -7.1e+00  6.2e+00 
1.0e-05       skewed             1     5   25921   25600   51520  154883    35  9.572e-07  9.572e-07  6.363e-09  2.222e-15  6.276e-12    0.63    1.24    1.87 -1.0e+01  8.0e+00 
1.0e-05       skewed             1     6  103041  102400  205440  616963    36  8.126e-07  8.126e-07  2.337e-09  2.765e-16  2.640e-12    3.20    5.75    8.95 -1.3e+01  1.0e+01 
1.0e-05  polymesher1             0     1     202     100     301    1007    28  5.846e-07  5.846e-07  1.826e-07  7.363e-12  8.436e-11    0.02    0.01    0.03 -2.5e+00  2.7e+00 
1.0e-05  polymesher1             0     2     802     400    1201    4007    30  9.023e-07  9.023e-07  1.165e-07  8.876e-13  6.394e-11    0.02    0.03    0.05 -2.6e+00  2.5e+00 
1.0e-05  polymesher1             0     3    3201    1600    4800   16003    33  9.723e-07  9.723e-07  4.135e-08  1.281e-13  3.264e-11    0.07    0.14    0.22 -5.5e+00  4.0e+00 
1.0e-05  polymesher1             0     4   12802    6400   19201   64007    36  5.962e-07  5.962e-07  9.597e-09  6.477e-15  1.001e-11    0.29    0.60    0.89 -7.1e+00  5.2e+00 
1.0e-05  polymesher1             0     5   51194   25600   76793  255975    37  9.828e-07  9.828e-07  6.838e-09  1.344e-15  8.478e-12    1.76    2.98    4.73 -1.0e+01  8.0e+00 
1.0e-05  polymesher1             0     6  204732  102400  307131 1023727    39  7.641e-07  7.641e-07  2.720e-09  1.518e-16  3.269e-12   10.34   14.39   24.73 -1.3e+01  8.0e+00 
1.0e-05  polymesher1             1     1     202     100     301    1007    26  6.147e-07  6.147e-07  1.850e-07  1.120e-11  8.866e-11    0.09    0.01    0.10 -2.0e+00  2.2e+00 
1.0e-05  polymesher1             1     2     802     400    1201    4007    29  6.349e-07  6.349e-07  5.250e-08  9.190e-13  4.522e-11    0.03    0.03    0.06 -2.5e+00  2.3e+00 
1.0e-05  polymesher1             1     3    3201    1600    4800   16003    31  7.748e-07  7.748e-07  2.612e-08  1.184e-13  2.602e-11    0.08    0.12    0.20 -4.5e+00  3.6e+00 
1.0e-05  polymesher1             1     4   12802    6400   19201   64007    33  9.014e-07  9.014e-07  1.398e-08  1.530e-14  1.514e-11    0.36    0.67    1.03 -6.1e+00  4.8e+00 
1.0e-05  polymesher1             1     5   51194   25600   76793  255975    35  6.419e-07  6.419e-07  4.417e-09  1.168e-15  5.538e-12    2.05    2.85    4.90 -8.3e+00  6.7e+00 
1.0e-05  polymesher1             1     6  204732  102400  307131 1023727    36  7.740e-07  7.740e-07  2.476e-09  2.138e-16  3.312e-12   13.60   15.41   29.01 -1.2e+01  7.2e+00 
1.0e-05 polymesher20             0     1     202     100     301    1007    27  7.479e-07  7.479e-07  3.372e-07  1.255e-11  9.715e-11    0.09    0.01    0.10 -2.0e+00  2.3e+00 
1.0e-05 polymesher20             0     2     802     400    1201    4007    30  6.747e-07  6.747e-07  9.428e-08  6.808e-13  4.698e-11    0.02    0.04    0.05 -3.1e+00  2.9e+00 
1.0e-05 polymesher20             0     3    3202    1600    4801   16007    33  5.586e-07  5.586e-07  2.718e-08  7.009e-14  1.853e-11    0.11    0.20    0.31 -5.5e+00  4.2e+00 
1.0e-05 polymesher20             0     4   12802    6400   19201   64007    35  8.197e-07  8.197e-07  1.404e-08  1.271e-14  1.409e-11    0.43    0.77    1.21 -7.2e+00  5.0e+00 
1.0e-05 polymesher20             0     5   51200   25600   76799  255999    37  6.931e-07  6.931e-07  5.498e-09  1.356e-15  6.088e-12    2.09    3.77    5.87 -9.8e+00  6.8e+00 
1.0e-05 polymesher20             0     6  204783  102400  307182 1023931    37  9.078e-07  9.078e-07  3.348e-09  2.280e-16  3.912e-12   14.16   15.80   29.96 -1.3e+01  9.7e+00 
1.0e-05 polymesher20             1     1     202     100     301    1007    26  5.517e-07  5.517e-07  1.537e-07  1.039e-11  7.705e-11    0.10    0.01    0.11 -1.7e+00  1.9e+00 
1.0e-05 polymesher20             1     2     802     400    1201    4007    30  6.922e-07  6.922e-07  1.020e-07  2.506e-12  4.808e-11    0.02    0.04    0.05 -2.6e+00  2.2e+00 
1.0e-05 polymesher20             1     3    3202    1600    4801   16007    30  9.007e-07  9.007e-07  3.435e-08  1.442e-13  2.990e-11    0.08    0.14    0.22 -4.6e+00  3.6e+00 
1.0e-05 polymesher20             1     4   12802    6400   19201   64007    33  5.442e-07  5.442e-07  8.978e-09  1.158e-14  9.356e-12    0.37    0.63    1.00 -6.6e+00  4.7e+00 
1.0e-05 polymesher20             1     5   51200   25600   76799  255999    34  8.216e-07  8.216e-07  5.735e-09  2.239e-15  7.217e-12    2.16    3.03    5.19 -8.4e+00  6.3e+00 
1.0e-05 polymesher20             1     6  204783  102400  307182 1023931    39  5.944e-07  5.944e-07  3.504e-09  4.152e-16  2.561e-12   13.91   16.55   30.46 -9.5e+00  7.4e+00 
1.0e-05       hybrid             0     1     118     110     227     691    36  9.188e-07  9.188e-07  2.416e-07  1.177e-11  1.189e-10    0.10    0.01    0.11 -3.2e+00  2.5e+00 
1.0e-05       hybrid             0     2     382     391     772    2309    54  7.545e-07  7.545e-07  7.009e-08  1.312e-12  5.405e-11    0.01    0.03    0.04 -3.7e+00  3.3e+00 
1.0e-05       hybrid             0     3    1500    1608    3107    9215    59  9.754e-07  9.754e-07  2.721e-08  2.185e-13  3.440e-11    0.03    0.16    0.19 -5.3e+00  4.5e+00 
1.0e-05       hybrid             0     4    5847    6399   12245   36185    63  9.627e-07  9.627e-07  1.426e-08  2.848e-14  1.701e-11    0.13    0.58    0.71 -7.3e+00  6.9e+00 
1.0e-05       hybrid             0     5   22983   25543   48525  143017    54  7.200e-07  7.200e-07  4.884e-09  2.688e-15  6.370e-12    0.60    2.03    2.64 -9.6e+00  8.7e+00 
1.0e-05       hybrid             0     6   91883  102396  194278  572323    42  9.025e-07  9.025e-07  5.024e-09  2.244e-16  3.982e-12    4.00    6.84   10.84 -1.3e+01  1.1e+01 
1.0e-05       hybrid             1     1     118     110     227     691    27  5.356e-07  5.356e-07  1.583e-07  7.581e-12  6.854e-11    0.02    0.01    0.03 -2.1e+00  2.0e+00 
1.0e-05       hybrid             1     2     382     391     772    2309    29  6.268e-07  6.268e-07  7.706e-08  1.281e-12  4.475e-11    0.01    0.02    0.03 -2.8e+00  2.7e+00 
1.0e-05       hybrid             1     3    1500    1608    3107    9215    31  7.266e-07  7.266e-07  3.661e-08  1.300e-13  2.561e-11    0.04    0.07    0.11 -4.2e+00  3.6e+00 
1.0e-05       hybrid             1     4    5847    6399   12245   36185    33  9.652e-07  9.652e-07  2.129e-08  2.215e-14  1.705e-11    0.16    0.27    0.43 -6.2e+00  5.7e+00 
1.0e-05       hybrid             1     5   22983   25543   48525  143017    35  8.523e-07  8.523e-07  8.756e-09  2.646e-15  7.540e-12    0.75    1.24    2.00 -7.9e+00  6.7e+00 
1.0e-05       hybrid             1     6   91883  102396  194278  572323    36  9.784e-07  9.784e-07  4.964e-09  4.145e-16  4.317e-12    4.58    5.84   10.42 -1.2e+01  9.6e+00 


==> plotData/convergenceTest/Cartesian/displDifferentDiam-1.tsv <==
0.1	7.47232848814571e-05
0.05	6.85779466992354e-05
0.025	6.81970257249426e-05
0.0125	6.86381528297246e-05
0.00625	6.85227659096386e-05
0.003125	6.83691280295612e-05


==> plotData/convergenceTest/Cartesian/displDifferentDiam-2.tsv <==
0.1	4.10415132985417e-05
0.05	2.70532830244142e-05
0.025	2.3963126197905e-05
0.0125	2.38970431857055e-05
0.00625	2.40204719998835e-05
0.003125	2.41195511332175e-05


==> plotData/convergenceTest/Cartesian/displDifferentDiam-3.tsv <==
0.1	3.97964074313857e-05
0.05	1.99244218265844e-05
0.025	1.08199767949365e-05
0.0125	7.53280675506809e-06
0.00625	6.75973366531742e-06
0.003125	6.70739237935164e-06


==> plotData/convergenceTest/Cartesian/displDifferentDiam-4.tsv <==
0.1	4.11992985384567e-05
0.05	2.05888283280812e-05
0.025	1.02036318704618e-05
0.0125	5.10606992381135e-06
0.00625	2.77628136634454e-06
0.003125	1.92961372831634e-06


==> plotData/convergenceTest/Cartesian/displDifferentDiam-5.tsv <==
0.1	4.16825203031021e-05
0.05	2.09785166710739e-05
0.025	1.04732979209061e-05
0.0125	5.19770458264336e-06
0.00625	2.56825437772665e-06
0.003125	1.28230213980693e-06


==> plotData/convergenceTest/Cartesian/displDifferentDiam-6.tsv <==
0.1	4.18117185205015e-05
0.05	2.10902970371964e-05
0.025	1.05683950029746e-05
0.0125	5.27697950428035e-06
0.00625	2.62633911869624e-06
0.003125	1.30173837695878e-06


==> plotData/convergenceTest/Cartesian/displDifferentDiam-7.tsv <==
0.1	4.10336684738218e-05
0.05	2.05168342369109e-05
0.025	1.02584171184555e-05
0.0125	5.12920855922773e-06
0.00625	2.56460427961386e-06
0.003125	1.28230213980693e-06


==> plotData/convergenceTest/Cartesian/displSurf-1.tsv <==
x	y	z	c
0.471404521975379	0.1	7.47232848813453e-05	7.47232848813453e-05
0.471404521975379	0.05	6.85779466990783e-05	6.85779466990783e-05
0.471404521975379	0.025	6.81970257249103e-05	6.81970257249103e-05
0.471404521975379	0.0125	6.8638152829733e-05	6.8638152829733e-05
0.471404521975379	0.00625	6.85227659097323e-05	6.85227659097323e-05
0.471404521975379	0.003125	6.83691280295653e-05	6.83691280295653e-05
0.23570226098769	0.1	4.1041513298297e-05	4.1041513298297e-05
0.23570226098769	0.05	2.70532830225302e-05	2.70532830225302e-05
0.23570226098769	0.025	2.39631261980332e-05	2.39631261980332e-05
0.23570226098769	0.0125	2.38970431861706e-05	2.38970431861706e-05
0.23570226098769	0.00625	2.40204720004124e-05	2.40204720004124e-05
0.23570226098769	0.003125	2.41195511352881e-05	2.41195511352881e-05
0.117851130493845	0.1	3.97964074317497e-05	3.97964074317497e-05
0.117851130493845	0.05	1.99244218267906e-05	1.99244218267906e-05
0.117851130493845	0.025	1.08199767972798e-05	1.08199767972798e-05
0.117851130493845	0.0125	7.53280675490177e-06	7.53280675490177e-06
0.117851130493845	0.00625	6.75973366424459e-06	6.75973366424459e-06
0.117851130493845	0.003125	6.70739237763688e-06	6.70739237763688e-06
0.0589255652469225	0.1	4.11992985377622e-05	4.11992985377622e-05
0.0589255652469225	0.05	2.05888283266391e-05	2.05888283266391e-05
0.0589255652469225	0.025	1.02036318705446e-05	1.02036318705446e-05
0.0589255652469225	0.0125	5.10606992367459e-06	5.10606992367459e-06
0.0589255652469225	0.00625	2.77628136597795e-06	2.77628136597795e-06
0.0589255652469225	0.003125	1.92961372699184e-06	1.92961372699184e-06
0.0294627826234614	0.1	4.16825203028354e-05	4.16825203028354e-05
0.0294627826234614	0.05	2.09785166704803e-05	2.09785166704803e-05
0.0294627826234614	0.025	1.04732979207839e-05	1.04732979207839e-05
0.0294627826234614	0.0125	5.19770458268561e-06	5.19770458268561e-06
0.0294627826234614	0.00625	2.56825437838663e-06	2.56825437838663e-06
0.0294627826234614	0.003125	1.28230213912705e-06	1.28230213912705e-06
0.0147313913117307	0.1	4.18117185202473e-05	4.18117185202473e-05
0.0147313913117307	0.05	2.10902970365e-05	2.10902970365e-05
0.0147313913117307	0.025	1.05683950022045e-05	1.05683950022045e-05
0.0147313913117307	0.0125	5.2769795047163e-06	5.2769795047163e-06
0.0147313913117307	0.00625	2.62633911914837e-06	2.62633911914837e-06
0.0147313913117307	0.003125	1.30173837724084e-06	1.30173837724084e-06


==> plotData/convergenceTest/Cartesian/energySurf-1.tsv <==
x	y	z	c
0.471404521975379	0.1	0.000571989904926568	0.000571989904926568
0.471404521975379	0.05	0.000523966336917979	0.000523966336917979
0.471404521975379	0.025	0.000520713343766919	0.000520713343766919
0.471404521975379	0.0125	0.000524011625780548	0.000524011625780548
0.471404521975379	0.00625	0.000523069509483925	0.000523069509483925
0.471404521975379	0.003125	0.000521866099015504	0.000521866099015504
0.23570226098769	0.1	0.000283898123031581	0.000283898123031581
0.23570226098769	0.05	0.000188147715367931	0.000188147715367931
0.23570226098769	0.025	0.000167294048219594	0.000167294048219594
0.23570226098769	0.0125	0.000167059007985459	0.000167059007985459
0.23570226098769	0.00625	0.000167901604870126	0.000167901604870126
0.23570226098769	0.003125	0.000168552156949303	0.000168552156949303
0.117851130493845	0.1	0.000267729532280819	0.000267729532280819
0.117851130493845	0.05	0.000134615375526122	0.000134615375526122
0.117851130493845	0.025	7.42160843414518e-05	7.42160843414518e-05
0.117851130493845	0.0125	5.29679444789314e-05	5.29679444789314e-05
0.117851130493845	0.00625	4.80668885730815e-05	4.80668885730815e-05
0.117851130493845	0.003125	4.7734081047653e-05	4.7734081047653e-05
0.0589255652469225	0.1	0.000275217354233038	0.000275217354233038
0.0589255652469225	0.05	0.0001376165457911	0.0001376165457911
0.0589255652469225	0.025	6.83583543387466e-05	6.83583543387466e-05
0.0589255652469225	0.0125	3.45546003770092e-05	3.45546003770092e-05
0.0589255652469225	0.00625	1.93830880785947e-05	1.93830880785947e-05
0.0589255652469225	0.003125	1.40809182514639e-05	1.40809182514639e-05
0.0294627826234614	0.1	0.000278040245551287	0.000278040245551287
0.0294627826234614	0.05	0.000139944027589971	0.000139944027589971
0.0294627826234614	0.025	6.98787989638495e-05	6.98787989638495e-05
0.0294627826234614	0.0125	3.47108983068335e-05	3.47108983068335e-05
0.0294627826234614	0.00625	1.72186391119654e-05	1.72186391119654e-05
0.0294627826234614	0.003125	8.733654580748e-06	8.733654580748e-06
0.0147313913117307	0.1	0.000278811842686201	0.000278811842686201
0.0147313913117307	0.05	0.000140637240873006	0.000140637240873006
0.0147313913117307	0.025	7.04744556717685e-05	7.04744556717685e-05
0.0147313913117307	0.0125	3.51910856002614e-05	3.51910856002614e-05
0.0147313913117307	0.00625	1.75194993152086e-05	1.75194993152086e-05
0.0147313913117307	0.003125	8.69464145046571e-06	8.69464145046571e-06


==> plotData/convergenceTest/Cartesian/pressureDifferentDiam-1.tsv <==
0.1	0.00148356799423852
0.05	0.00134907646847733
0.025	0.00137206283261756
0.0125	0.00140433236844418
0.00625	0.0014027151243994
0.003125	0.00139736667206496


==> plotData/convergenceTest/Cartesian/pressureDifferentDiam-2.tsv <==
0.1	0.000690883251412289
0.05	0.000487921599462944
0.025	0.000440836988933213
0.0125	0.000436149648541854
0.00625	0.00043185584075969
0.003125	0.000429205084468722


==> plotData/convergenceTest/Cartesian/pressureDifferentDiam-3.tsv <==
0.1	0.000558619698608364
0.05	0.000296623770807744
0.025	0.000180489412457701
0.0125	0.000138293407234883
0.00625	0.000124542993629238
0.003125	0.000120382430497017


==> plotData/convergenceTest/Cartesian/pressureDifferentDiam-4.tsv <==
0.1	0.000547144920342274
0.05	0.000277106276317728
0.025	0.000141810530089182
0.0125	7.64814897356639e-05
0.00625	4.73996905041958e-05
0.003125	3.65225566168733e-05


==> plotData/convergenceTest/Cartesian/pressureDifferentDiam-5.tsv <==
0.1	0.000546415220371469
0.05	0.000275838897562971
0.025	0.000138634632058299
0.0125	6.98454402658842e-05
0.00625	3.57420914573528e-05
0.003125	1.93571573225754e-05


==> plotData/convergenceTest/Cartesian/pressureDifferentDiam-6.tsv <==
0.1	0.000546391433146339
0.05	0.000275806854120299
0.025	0.000138421203377729
0.0125	6.9339561040377e-05
0.00625	3.47489009219025e-05
0.003125	1.74931226236925e-05


==> plotData/convergenceTest/Cartesian/pressureDifferentDiam-7.tsv <==
0.1	0.000559779923958161
0.05	0.000279889961979081
0.025	0.00013994498098954
0.0125	6.99724904947701e-05
0.00625	3.49862452473851e-05
0.003125	1.74931226236925e-05


==> plotData/convergenceTest/Cartesian/pressureSurf-1.tsv <==
x	y	z	c
0.471404521975379	0.1	0.00148356799423507	0.00148356799423507
0.471404521975379	0.05	0.00134907646847427	0.00134907646847427
0.471404521975379	0.025	0.00137206283261597	0.00137206283261597
0.471404521975379	0.0125	0.00140433236844442	0.00140433236844442
0.471404521975379	0.00625	0.00140271512440088	0.00140271512440088
0.471404521975379	0.003125	0.00139736667206504	0.00139736667206504
0.23570226098769	0.1	0.000690883251408851	0.000690883251408851
0.23570226098769	0.05	0.000487921599439287	0.000487921599439287
0.23570226098769	0.025	0.000440836988935099	0.000440836988935099
0.23570226098769	0.0125	0.000436149648548345	0.000436149648548345
0.23570226098769	0.00625	0.000431855840767147	0.000431855840767147
0.23570226098769	0.003125	0.000429205084500728	0.000429205084500728
0.117851130493845	0.1	0.00055861969861292	0.00055861969861292
0.117851130493845	0.05	0.000296623770810747	0.000296623770810747
0.117851130493845	0.025	0.000180489412486079	0.000180489412486079
0.117851130493845	0.0125	0.000138293407229613	0.000138293407229613
0.117851130493845	0.00625	0.000124542993610828	0.000124542993610828
0.117851130493845	0.003125	0.000120382430468668	0.000120382430468668
0.0589255652469225	0.1	0.000547144920332059	0.000547144920332059
0.0589255652469225	0.05	0.000277106276298465	0.000277106276298465
0.0589255652469225	0.025	0.000141810530089581	0.000141810530089581
0.0589255652469225	0.0125	7.64814897331247e-05	7.64814897331247e-05
0.0589255652469225	0.00625	4.73996904958096e-05	4.73996904958096e-05
0.0589255652469225	0.003125	3.65225565956657e-05	3.65225565956657e-05
0.0294627826234614	0.1	0.000546415220365911	0.000546415220365911
0.0294627826234614	0.05	0.000275838897555016	0.000275838897555016
0.0294627826234614	0.025	0.000138634632056491	0.000138634632056491
0.0294627826234614	0.0125	6.98454402665897e-05	6.98454402665897e-05
0.0294627826234614	0.00625	3.57420914654837e-05	3.57420914654837e-05
0.0294627826234614	0.003125	1.93571572989577e-05	1.93571572989577e-05
0.0147313913117307	0.1	0.00054639143314267	0.00054639143314267
0.0147313913117307	0.05	0.000275806854110758	0.000275806854110758
0.0147313913117307	0.025	0.000138421203367347	0.000138421203367347
0.0147313913117307	0.0125	6.93395610462629e-05	6.93395610462629e-05
0.0147313913117307	0.00625	3.4748900928441e-05	3.4748900928441e-05
0.0147313913117307	0.003125	1.74931226259438e-05	1.74931226259438e-05


==> plotData/convergenceTest/Cartesian/totalErrors-1.tsv <==
0.471404521975379	0.00148356799423852
0.23570226098769	0.000487921599462944
0.117851130493845	0.000180489412457701
0.0589255652469225	7.64814897356639e-05
0.0294627826234614	3.57420914573528e-05
0.0147313913117307	1.74931226236925e-05


==> plotData/convergenceTest/Cartesian/totalErrors-2.tsv <==
0.471404521975379	0.000571989904927298
0.23570226098769	0.000188147715379643
0.117851130493845	7.42160843272988e-05
0.0589255652469225	3.45546003781136e-05
0.0294627826234614	1.7218639108311e-05
0.0147313913117307	8.69464144916329e-06


==> plotData/convergenceTest/Cartesian/totalErrors-3.tsv <==
0.471404521975379	7.47232848814571e-05
0.23570226098769	2.70532830244142e-05
0.117851130493845	1.08199767949365e-05
0.0589255652469225	5.10606992381135e-06
0.0294627826234614	2.56825437772665e-06
0.0147313913117307	1.30173837695878e-06


==> plotData/convergenceTest/Cartesian/totalErrors-4.tsv <==
0.471404521975379	0.00041900422516569
0.23570226098769	0.000209502112582845
0.117851130493845	0.000104751056291423
0.0589255652469225	5.23755281457114e-05
0.0294627826234614	2.61877640728558e-05
0.0147313913117307	1.30938820364279e-05


==> plotData/convergenceTest/Hybrid/displDifferentDiam-1.tsv <==
0.1	4.75072143422008e-05
0.0530405432922455	3.29831149184614e-05
0.0261549154460505	2.76333301386164e-05
0.01311113494956	2.61672747310193e-05


==> plotData/convergenceTest/Hybrid/displDifferentDiam-2.tsv <==
0.1	4.47699142622716e-05
0.0530405432922455	2.62170608154583e-05
0.0261549154460505	1.62589581266086e-05
0.01311113494956	1.2157376468556e-05


==> plotData/convergenceTest/Hybrid/displDifferentDiam-3.tsv <==
0.1	4.29587714063676e-05
0.0530405432922455	2.36192709435633e-05
0.0261549154460505	1.24553719970901e-05
0.01311113494956	7.12352037610942e-06


==> plotData/convergenceTest/Hybrid/displDifferentDiam-4.tsv <==
0.1	4.20480579857038e-05
0.0530405432922455	2.26143192832491e-05
0.0261549154460505	1.13196878682933e-05
0.01311113494956	5.81512980289804e-06


==> plotData/convergenceTest/Hybrid/displDifferentDiam-5.tsv <==
0.1	4.43526042960393e-05
0.0530405432922455	2.35248622828791e-05
0.0261549154460505	1.16003861517504e-05
0.01311113494956	5.81512980289804e-06


==> plotData/convergenceTest/Hybrid/displSurf-1.tsv <==
x	y	z	c
0.199394115718455	0.1	4.75072143422008e-05	4.75072143422008e-05
0.199394115718455	0.0530405432922455	3.29831149184614e-05	3.29831149184614e-05
0.199394115718455	0.0261549154460505	2.76333301386164e-05	2.76333301386164e-05
0.199394115718455	0.01311113494956	2.61672747310193e-05	2.61672747310193e-05
0.1120749595704	0.1	4.47699142622716e-05	4.47699142622716e-05
0.1120749595704	0.0530405432922455	2.62170608154583e-05	2.62170608154583e-05
0.1120749595704	0.0261549154460505	1.62589581266086e-05	1.62589581266086e-05
0.1120749595704	0.01311113494956	1.2157376468556e-05	1.2157376468556e-05
0.0545724066100068	0.1	4.29587714063676e-05	4.29587714063676e-05
0.0545724066100068	0.0530405432922455	2.36192709435633e-05	2.36192709435633e-05
0.0545724066100068	0.0261549154460505	1.24553719970901e-05	1.24553719970901e-05
0.0545724066100068	0.01311113494956	7.12352037610942e-06	7.12352037610942e-06
0.0282647121473865	0.1	4.20480579857038e-05	4.20480579857038e-05
0.0282647121473865	0.0530405432922455	2.26143192832491e-05	2.26143192832491e-05
0.0282647121473865	0.0261549154460505	1.13196878682933e-05	1.13196878682933e-05
0.0282647121473865	0.01311113494956	5.81512980289804e-06	5.81512980289804e-06


==> plotData/convergenceTest/Hybrid/energySurf-1.tsv <==
x	y	z	c
0.199394115718455	0.1	0.000819073139428861	0.000819073139428861
0.199394115718455	0.0530405432922455	0.00077875006561945	0.00077875006561945
0.199394115718455	0.0261549154460505	0.000763802121733261	0.000763802121733261
0.199394115718455	0.01311113494956	0.000758196689254358	0.000758196689254358
0.1120749595704	0.1	0.00052857616090979	0.00052857616090979
0.1120749595704	0.0530405432922455	0.000465397273932137	0.000465397273932137
0.1120749595704	0.0261549154460505	0.00044146127970548	0.00044146127970548
0.1120749595704	0.01311113494956	0.000433610623708999	0.000433610623708999
0.0545724066100068	0.1	0.000348746941361399	0.000348746941361399
0.0545724066100068	0.0530405432922455	0.000251951560239006	0.000251951560239006
0.0545724066100068	0.0261549154460505	0.000212069740899279	0.000212069740899279
0.0545724066100068	0.01311113494956	0.000199963380155032	0.000199963380155032
0.0282647121473865	0.1	0.000296707876274132	0.000296707876274132
0.0282647121473865	0.0530405432922455	0.000178580667198642	0.000178580667198642
0.0282647121473865	0.0261549154460505	0.000121121936231639	0.000121121936231639
0.0282647121473865	0.01311113494956	0.000101864803190054	0.000101864803190054


==> plotData/convergenceTest/Hybrid/pressureDifferentDiam-1.tsv <==
0.1	0.000593130203141572
0.0530405432922455	0.000365622829582126
0.0261549154460505	0.000274692471432745
0.01311113494956	0.000245626568804024


==> plotData/convergenceTest/Hybrid/pressureDifferentDiam-2.tsv <==
0.1	0.000551042198494882
0.0530405432922455	0.00030006316786165
0.0261549154460505	0.000162347050267405
0.01311113494956	0.000103664634379281


==> plotData/convergenceTest/Hybrid/pressureDifferentDiam-3.tsv <==
0.1	0.000546642978280502
0.0530405432922455	0.000292851531841407
0.0261549154460505	0.000146045330402144
0.01311113494956	7.52073583964265e-05


==> plotData/convergenceTest/Hybrid/pressureDifferentDiam-4.tsv <==
0.1	0.000546398157147453
0.0530405432922455	0.000292470688699138
0.0261549154460505	0.000144886340215014
0.01311113494956	7.28708163869506e-05


==> plotData/convergenceTest/Hybrid/pressureDifferentDiam-5.tsv <==
0.1	0.000555793351737229
0.0530405432922455	0.000294795813343608
0.0261549154460505	0.000145367281201642
0.01311113494956	7.28708163869506e-05


==> plotData/convergenceTest/Hybrid/pressureSurf-1.tsv <==
x	y	z	c
0.199394115718455	0.1	0.000593130203141572	0.000593130203141572
0.199394115718455	0.0530405432922455	0.000365622829582126	0.000365622829582126
0.199394115718455	0.0261549154460505	0.000274692471432745	0.000274692471432745
0.199394115718455	0.01311113494956	0.000245626568804024	0.000245626568804024
0.1120749595704	0.1	0.000551042198494882	0.000551042198494882
0.1120749595704	0.0530405432922455	0.00030006316786165	0.00030006316786165
0.1120749595704	0.0261549154460505	0.000162347050267405	0.000162347050267405
0.1120749595704	0.01311113494956	0.000103664634379281	0.000103664634379281
0.0545724066100068	0.1	0.000546642978280502	0.000546642978280502
0.0545724066100068	0.0530405432922455	0.000292851531841407	0.000292851531841407
0.0545724066100068	0.0261549154460505	0.000146045330402144	0.000146045330402144
0.0545724066100068	0.01311113494956	7.52073583964265e-05	7.52073583964265e-05
0.0282647121473865	0.1	0.000546398157147453	0.000546398157147453
0.0282647121473865	0.0530405432922455	0.000292470688699138	0.000292470688699138
0.0282647121473865	0.0261549154460505	0.000144886340215014	0.000144886340215014
0.0282647121473865	0.01311113494956	7.28708163869506e-05	7.28708163869506e-05


==> plotData/convergenceTest/Hybrid/totalErrors-1.tsv <==
0.199394115718455	0.000593130203141572
0.1120749595704	0.00030006316786165
0.0545724066100068	0.000146045330402144
0.0282647121473865	7.28708163869506e-05


==> plotData/convergenceTest/Hybrid/totalErrors-2.tsv <==
0.199394115718455	0.000819073139428861
0.1120749595704	0.000465397273932137
0.0545724066100068	0.000212069740899279
0.0282647121473865	0.000101864803190054


==> plotData/convergenceTest/Hybrid/totalErrors-3.tsv <==
0.199394115718455	4.75072143422008e-05
0.1120749595704	2.62170608154583e-05
0.0545724066100068	1.24553719970901e-05
0.0282647121473865	5.81512980289804e-06


==> plotData/convergenceTest/Hybrid/totalErrors-4.tsv <==
0.199394115718455	0.0006163383898692
0.1120749595704	0.000346429983038276
0.0545724066100068	0.000168686368201516
0.0282647121473865	8.73678097885025e-05


==> plotData/convergenceTest/Polymesher1/displDifferentDiam-1.tsv <==
0.1	0.000396136600850523
0.05	0.000401385714020514
0.025	0.00040522530293587
0.0125	0.000407444174873897
0.00625	0.000407964574583094
0.003125	0.000408075788746075


==> plotData/convergenceTest/Polymesher1/displDifferentDiam-2.tsv <==
0.1	9.03388488281644e-05
0.05	9.49277152020914e-05
0.025	9.9040273502769e-05
0.0125	0.000101446341204916
0.00625	0.000102558925526167
0.003125	0.000103092910881178


==> plotData/convergenceTest/Polymesher1/displDifferentDiam-3.tsv <==
0.1	5.1511134326596e-05
0.05	3.37379179831272e-05
0.025	2.61109342883179e-05
0.0125	2.30532259171548e-05
0.00625	2.18009243380796e-05
0.003125	2.12600623915362e-05


==> plotData/convergenceTest/Polymesher1/displDifferentDiam-4.tsv <==
0.1	4.33753239464793e-05
0.05	2.33726807027932e-05
0.025	1.38927557391135e-05
0.0125	9.89147314043377e-06
0.00625	8.41806947977432e-06
0.003125	7.90951225384731e-06


==> plotData/convergenceTest/Polymesher1/displDifferentDiam-5.tsv <==
0.1	4.16532097723884e-05
0.05	2.10140962118082e-05
0.025	1.06501065642658e-05
0.0125	5.63865313760859e-06
0.00625	3.44092334331556e-06
0.003125	2.6663593007792e-06


==> plotData/convergenceTest/Polymesher1/displDifferentDiam-6.tsv <==
0.1	4.18512155163607e-05
0.05	2.11345212693969e-05
0.025	1.06177569319054e-05
0.0125	5.33638332109764e-06
0.00625	2.70580760840259e-06
0.003125	1.41943724338691e-06


==> plotData/convergenceTest/Polymesher1/displDifferentDiam-7.tsv <==
0.1	4.54219917883811e-05
0.05	2.27109958941906e-05
0.025	1.13554979470953e-05
0.0125	5.67774897354764e-06
0.00625	2.83887448677382e-06
0.003125	1.41943724338691e-06


==> plotData/convergenceTest/Polymesher1/displSurf-1.tsv <==
x	y	z	c
0.677023844757373	0.1	0.000396136600850705	0.000396136600850705
0.677023844757373	0.05	0.000401385714020428	0.000401385714020428
0.677023844757373	0.025	0.000405225302936135	0.000405225302936135
0.677023844757373	0.0125	0.000407444174873883	0.000407444174873883
0.677023844757373	0.00625	0.000407964574583067	0.000407964574583067
0.677023844757373	0.003125	0.000408075788746037	0.000408075788746037
0.38297070640088	0.1	9.0338848828134e-05	9.0338848828134e-05
0.38297070640088	0.05	9.49277152021029e-05	9.49277152021029e-05
0.38297070640088	0.025	9.90402735026582e-05	9.90402735026582e-05
0.38297070640088	0.0125	0.000101446341205249	0.000101446341205249
0.38297070640088	0.00625	0.000102558925526168	0.000102558925526168
0.38297070640088	0.003125	0.000103092910880669	0.000103092910880669
0.17723433073096	0.1	5.1511134327343e-05	5.1511134327343e-05
0.17723433073096	0.05	3.37379179830765e-05	3.37379179830765e-05
0.17723433073096	0.025	2.61109342895524e-05	2.61109342895524e-05
0.17723433073096	0.0125	2.30532259170875e-05	2.30532259170875e-05
0.17723433073096	0.00625	2.18009243380157e-05	2.18009243380157e-05
0.17723433073096	0.003125	2.12600623916561e-05	2.12600623916561e-05
0.101586871982021	0.1	4.33753239458869e-05	4.33753239458869e-05
0.101586871982021	0.05	2.33726807054545e-05	2.33726807054545e-05
0.101586871982021	0.025	1.38927557377707e-05	1.38927557377707e-05
0.101586871982021	0.0125	9.89147314085894e-06	9.89147314085894e-06
0.101586871982021	0.00625	8.41806948049735e-06	8.41806948049735e-06
0.101586871982021	0.003125	7.90951225366805e-06	7.90951225366805e-06
0.0527917678525361	0.1	4.16532097718885e-05	4.16532097718885e-05
0.0527917678525361	0.05	2.10140962120705e-05	2.10140962120705e-05
0.0527917678525361	0.025	1.0650106563568e-05	1.0650106563568e-05
0.0527917678525361	0.0125	5.638653137151e-06	5.638653137151e-06
0.0527917678525361	0.00625	3.4409233414354e-06	3.4409233414354e-06
0.0527917678525361	0.003125	2.66635929825275e-06	2.66635929825275e-06
0.0272022512213662	0.1	4.18512155162759e-05	4.18512155162759e-05
0.0272022512213662	0.05	2.11345212690036e-05	2.11345212690036e-05
0.0272022512213662	0.025	1.06177569317818e-05	1.06177569317818e-05
0.0272022512213662	0.0125	5.33638332128911e-06	5.33638332128911e-06
0.0272022512213662	0.00625	2.70580761033895e-06	2.70580761033895e-06
0.0272022512213662	0.003125	1.4194372430895e-06	1.4194372430895e-06


==> plotData/convergenceTest/Polymesher1/energySurf-1.tsv <==
x	y	z	c
0.677023844757373	0.1	0.00637072619940002	0.00637072619940002
0.677023844757373	0.05	0.00641188091519565	0.00641188091519565
0.677023844757373	0.025	0.00642990467158681	0.00642990467158681
0.677023844757373	0.0125	0.00643885504749523	0.00643885504749523
0.677023844757373	0.00625	0.00643988596342052	0.00643988596342052
0.677023844757373	0.003125	0.00643954692611623	0.00643954692611623
0.38297070640088	0.1	0.00259578659235739	0.00259578659235739
0.38297070640088	0.05	0.00259124091560256	0.00259124091560256
0.38297070640088	0.025	0.00259009975095371	0.00259009975095371
0.38297070640088	0.0125	0.00259003530010583	0.00259003530010583
0.38297070640088	0.00625	0.00258875121256619	0.00258875121256619
0.38297070640088	0.003125	0.00258780099823416	0.00258780099823416
0.17723433073096	0.1	0.00118814876524741	0.00118814876524741
0.17723433073096	0.05	0.00115277693269067	0.00115277693269067
0.17723433073096	0.025	0.00113958717024532	0.00113958717024532
0.17723433073096	0.0125	0.0011343403458022	0.0011343403458022
0.17723433073096	0.00625	0.00113155548829211	0.00113155548829211
0.17723433073096	0.003125	0.0011301258547423	0.0011301258547423
0.101586871982021	0.1	0.000676076087314687	0.000676076087314687
0.101586871982021	0.05	0.000624914322976258	0.000624914322976258
0.101586871982021	0.025	0.000608624504263648	0.000608624504263648
0.101586871982021	0.0125	0.000603232736092302	0.000603232736092302
0.101586871982021	0.00625	0.000601021123105929	0.000601021123105929
0.101586871982021	0.003125	0.000600040636892455	0.000600040636892455
0.0527917678525361	0.1	0.000429610755316124	0.000429610755316124
0.0527917678525361	0.05	0.000353047522741937	0.000353047522741937
0.0527917678525361	0.025	0.000329547012180893	0.000329547012180893
0.0527917678525361	0.0125	0.00032282099964892	0.00032282099964892
0.0527917678525361	0.00625	0.000320721666104835	0.000320721666104835
0.0527917678525361	0.003125	0.000319999086189196	0.000319999086189196
0.0272022512213662	0.1	0.000318381634841696	0.000318381634841696
0.0272022512213662	0.05	0.000206867917153987	0.000206867917153987
0.0272022512213662	0.025	0.000166191360219662	0.000166191360219662
0.0272022512213662	0.0125	0.000153962744726275	0.000153962744726275
0.0272022512213662	0.00625	0.000150534144527344	0.000150534144527344
0.0272022512213662	0.003125	0.000149559969831306	0.000149559969831306


==> plotData/convergenceTest/Polymesher1/pressureDifferentDiam-1.tsv <==
0.1	0.00194597131782464
0.05	0.00181566850223974
0.025	0.00186008017760673
0.0125	0.00190742304611338
0.00625	0.00190662629585562
0.003125	0.00189997724828559


==> plotData/convergenceTest/Polymesher1/pressureDifferentDiam-2.tsv <==
0.1	0.000801703869764801
0.05	0.000622063992000484
0.025	0.00059387440035076
0.0125	0.000597613692919195
0.00625	0.000594331889903664
0.003125	0.00059136929147085


==> plotData/convergenceTest/Polymesher1/pressureDifferentDiam-3.tsv <==
0.1	0.000559160732935707
0.05	0.000296718013642092
0.025	0.000179903796344598
0.0125	0.000137045886589373
0.00625	0.000122942843684389
0.003125	0.00011863067626601


==> plotData/convergenceTest/Polymesher1/pressureDifferentDiam-4.tsv <==
0.1	0.000547204042877517
0.05	0.000277126815402899
0.025	0.000141660172400219
0.0125	7.6006457054836e-05
0.00625	4.65003483406477e-05
0.003125	3.52719072798284e-05


==> plotData/convergenceTest/Polymesher1/pressureDifferentDiam-5.tsv <==
0.1	0.000546888872295299
0.05	0.000276661622601037
0.025	0.000140479383478101
0.0125	7.36779069128723e-05
0.00625	4.27424372657248e-05
0.003125	3.0323640139241e-05


==> plotData/convergenceTest/Polymesher1/pressureDifferentDiam-6.tsv <==
0.1	0.000546403796294123
0.05	0.000275821368411413
0.025	0.000138423941106076
0.0125	6.93253085980392e-05
0.00625	3.47079548416873e-05
0.003125	1.74015100451585e-05


==> plotData/convergenceTest/Polymesher1/pressureDifferentDiam-7.tsv <==
0.1	0.000556848321445071
0.05	0.000278424160722535
0.025	0.000139212080361268
0.0125	6.96060401806339e-05
0.00625	3.48030200903169e-05
0.003125	1.74015100451585e-05


==> plotData/convergenceTest/Polymesher1/pressureSurf-1.tsv <==
x	y	z	c
0.677023844757373	0.1	0.00194597131783459	0.00194597131783459
0.677023844757373	0.05	0.00181566850223646	0.00181566850223646
0.677023844757373	0.025	0.00186008017761382	0.00186008017761382
0.677023844757373	0.0125	0.00190742304611288	0.00190742304611288
0.677023844757373	0.00625	0.00190662629585401	0.00190662629585401
0.677023844757373	0.003125	0.00189997724828434	0.00189997724828434
0.38297070640088	0.1	0.000801703869763851	0.000801703869763851
0.38297070640088	0.05	0.000622063991999403	0.000622063991999403
0.38297070640088	0.025	0.000593874400343648	0.000593874400343648
0.38297070640088	0.0125	0.000597613692926746	0.000597613692926746
0.38297070640088	0.00625	0.000594331889902745	0.000594331889902745
0.38297070640088	0.003125	0.000591369291454371	0.000591369291454371
0.17723433073096	0.1	0.000559160732946835	0.000559160732946835
0.17723433073096	0.05	0.000296718013641066	0.000296718013641066
0.17723433073096	0.025	0.000179903796371537	0.000179903796371537
0.17723433073096	0.0125	0.000137045886589167	0.000137045886589167
0.17723433073096	0.00625	0.0001229428436803	0.0001229428436803
0.17723433073096	0.003125	0.000118630676275151	0.000118630676275151
0.101586871982021	0.1	0.00054720404287097	0.00054720404287097
0.101586871982021	0.05	0.000277126815442036	0.000277126815442036
0.101586871982021	0.025	0.000141660172374115	0.000141660172374115
0.101586871982021	0.0125	7.600645706302e-05	7.600645706302e-05
0.101586871982021	0.00625	4.65003483477023e-05	4.65003483477023e-05
0.101586871982021	0.003125	3.52719072676169e-05	3.52719072676169e-05
0.0527917678525361	0.1	0.000546888872287931	0.000546888872287931
0.0527917678525361	0.05	0.000276661622604239	0.000276661622604239
0.0527917678525361	0.025	0.000140479383465699	0.000140479383465699
0.0527917678525361	0.0125	7.36779068988859e-05	7.36779068988859e-05
0.0527917678525361	0.00625	4.27424372379939e-05	4.27424372379939e-05
0.0527917678525361	0.003125	3.03236401056689e-05	3.03236401056689e-05
0.0272022512213662	0.1	0.000546403796290367	0.000546403796290367
0.0272022512213662	0.05	0.000275821368405987	0.000275821368405987
0.0272022512213662	0.025	0.00013842394110444	0.00013842394110444
0.0272022512213662	0.0125	6.9325308600573e-05	6.9325308600573e-05
0.0272022512213662	0.00625	3.47079548674977e-05	3.47079548674977e-05
0.0272022512213662	0.003125	1.74015100403381e-05	1.74015100403381e-05


==> plotData/convergenceTest/Polymesher1/totalErrors-1.tsv <==
0.677023844757373	0.00194597131782464
0.38297070640088	0.000622063992000484
0.17723433073096	0.000179903796344598
0.101586871982021	7.6006457054836e-05
0.0527917678525361	4.27424372657248e-05
0.0272022512213662	1.74015100451585e-05


==> plotData/convergenceTest/Polymesher1/totalErrors-2.tsv <==
0.677023844757373	0.00637072619939908
0.38297070640088	0.00259124091560287
0.17723433073096	0.00113958717024356
0.101586871982021	0.000603232736091874
0.0527917678525361	0.000320721666106013
0.0272022512213662	0.000149559969831363


==> plotData/convergenceTest/Polymesher1/totalErrors-3.tsv <==
0.677023844757373	0.000396136600850523
0.38297070640088	9.49277152020914e-05
0.17723433073096	2.61109342883179e-05
0.101586871982021	9.89147314043377e-06
0.0527917678525361	3.44092334331556e-06
0.0272022512213662	1.41943724338691e-06


==> plotData/convergenceTest/Polymesher1/totalErrors-4.tsv <==
0.677023844757373	0.00207771228404063
0.38297070640088	0.00117529529761538
0.17723433073096	0.000543912816313587
0.101586871982021	0.000311759022150763
0.0527917678525361	0.0001620121734453
0.0272022512213662	8.34807399382609e-05


==> plotData/convergenceTest/Polymesher20/displDifferentDiam-1.tsv <==
0.1	0.000144686321693441
0.05	0.00013518939342716
0.025	0.000131450341721399
0.0125	0.000129860476720095
0.00625	0.000128914515005527
0.003125	0.000128397801548375


==> plotData/convergenceTest/Polymesher20/displDifferentDiam-2.tsv <==
0.1	7.04124729828334e-05
0.05	5.83128989376914e-05
0.025	5.46083603123088e-05
0.0125	5.34691123376009e-05
0.00625	5.28458080741356e-05
0.003125	5.25190654484031e-05


==> plotData/convergenceTest/Polymesher20/displDifferentDiam-3.tsv <==
0.1	5.09793514004358e-05
0.05	3.16603250441956e-05
0.025	2.25551777286219e-05
0.0125	1.84524601377955e-05
0.00625	1.65889390983495e-05
0.003125	1.57257640634595e-05


==> plotData/convergenceTest/Polymesher20/displDifferentDiam-4.tsv <==
0.1	4.34777022174436e-05
0.05	2.30590618820053e-05
0.025	1.29327974419201e-05
0.0125	8.16446373574968e-06
0.00625	6.08439193392175e-06
0.003125	5.23452293324978e-06


==> plotData/convergenceTest/Polymesher20/displDifferentDiam-5.tsv <==
0.1	4.20321255908838e-05
0.05	2.13485808576105e-05
0.025	1.08721445230803e-05
0.0125	5.65183371199024e-06
0.00625	3.12024005083915e-06
0.003125	1.97278834370653e-06


==> plotData/convergenceTest/Polymesher20/displDifferentDiam-6.tsv <==
0.1	4.19100786186178e-05
0.05	2.11910782602915e-05
0.025	1.06706321414011e-05
0.0125	5.38225092707037e-06
0.00625	2.73792611543326e-06
0.003125	1.4253088258928e-06


==> plotData/convergenceTest/Polymesher20/displDifferentDiam-7.tsv <==
0.1	4.56098824285697e-05
0.05	2.28049412142848e-05
0.025	1.14024706071424e-05
0.0125	5.70123530357121e-06
0.00625	2.85061765178561e-06
0.003125	1.4253088258928e-06


==> plotData/convergenceTest/Polymesher20/displSurf-1.tsv <==
x	y	z	c
0.475626419951109	0.1	0.000143262404344616	0.000143262404344616
0.475626419951109	0.05	0.000133405914329328	0.000133405914329328
0.475626419951109	0.025	0.000129258884974527	0.000129258884974527
0.475626419951109	0.0125	0.000127410476747739	0.000127410476747739
0.475626419951109	0.00625	0.00012637654839471	0.00012637654839471
0.475626419951109	0.003125	0.000125827260716949	0.000125827260716949
0.269679767221377	0.1	7.06711926092859e-05	7.06711926092859e-05
0.269679767221377	0.05	5.86318311233312e-05	5.86318311233312e-05
0.269679767221377	0.025	5.49941328533929e-05	5.49941328533929e-05
0.269679767221377	0.0125	5.38944704963658e-05	5.38944704963658e-05
0.269679767221377	0.00625	5.32817747093563e-05	5.32817747093563e-05
0.269679767221377	0.003125	5.29579180213501e-05	5.29579180213501e-05
0.136825585978021	0.1	5.10169666014248e-05	5.10169666014248e-05
0.136825585978021	0.05	3.17321361392653e-05	3.17321361392653e-05
0.136825585978021	0.025	2.26852341549884e-05	2.26852341549884e-05
0.136825585978021	0.0125	1.8630609153492e-05	1.8630609153492e-05
0.136825585978021	0.00625	1.6792152485832e-05	1.6792152485832e-05
0.136825585978021	0.003125	1.59413827598803e-05	1.59413827598803e-05
0.0695222190989091	0.1	4.34779220495165e-05	4.34779220495165e-05
0.0695222190989091	0.05	2.30623320431509e-05	2.30623320431509e-05
0.0695222190989091	0.025	1.29476617646706e-05	1.29476617646706e-05
0.0695222190989091	0.0125	8.19362037364553e-06	8.19362037364553e-06
0.0695222190989091	0.00625	6.1252396035749e-06	6.1252396035749e-06
0.0695222190989091	0.003125	5.28251862338942e-06	5.28251862338942e-06
0.0379378596392092	0.1	4.2031342684637e-05	4.2031342684637e-05
0.0379378596392092	0.05	2.13476280395022e-05	2.13476280395022e-05
0.0379378596392092	0.025	1.08727190007588e-05	1.08727190007588e-05
0.0379378596392092	0.0125	5.65443508153018e-06	5.65443508153018e-06
0.0379378596392092	0.00625	3.12552945821892e-06	3.12552945821892e-06
0.0379378596392092	0.003125	1.98139361329972e-06	1.98139361329972e-06
0.0174678677847347	0.1	4.19100786185897e-05	4.19100786185897e-05
0.0174678677847347	0.05	2.119107825997e-05	2.119107825997e-05
0.0174678677847347	0.025	1.06706321410014e-05	1.06706321410014e-05
0.0174678677847347	0.0125	5.38225092670031e-06	5.38225092670031e-06
0.0174678677847347	0.00625	2.73792611490771e-06	2.73792611490771e-06
0.0174678677847347	0.003125	1.4253088260428e-06	1.4253088260428e-06


==> plotData/convergenceTest/Polymesher20/energySurf-1.tsv <==
x	y	z	c
0.475626419951109	0.1	0.00182399680496123	0.00182399680496123
0.475626419951109	0.05	0.00176980070096401	0.00176980070096401
0.475626419951109	0.025	0.00174911121952376	0.00174911121952376
0.475626419951109	0.0125	0.00174078839555995	0.00174078839555995
0.475626419951109	0.00625	0.00173488541240716	0.00173488541240716
0.475626419951109	0.003125	0.0017314817782561	0.0017314817782561
0.269679767221377	0.1	0.00133846682391371	0.00133846682391371
0.269679767221377	0.05	0.00129600186031407	0.00129600186031407
0.269679767221377	0.025	0.00128027372522461	0.00128027372522461
0.269679767221377	0.0125	0.00127398704619274	0.00127398704619274
0.269679767221377	0.00625	0.00127004612383989	0.00127004612383989
0.269679767221377	0.003125	0.00126787587177375	0.00126787587177375
0.136825585978021	0.1	0.000587941915523756	0.000587941915523756
0.136825585978021	0.05	0.000513332546007963	0.000513332546007963
0.136825585978021	0.025	0.000485551848538317	0.000485551848538317
0.136825585978021	0.0125	0.000474756903581468	0.000474756903581468
0.136825585978021	0.00625	0.000469928454218317	0.000469928454218317
0.136825585978021	0.003125	0.000467665569439652	0.000467665569439652
0.0695222190989091	0.1	0.000370763941674795	0.000370763941674795
0.0695222190989091	0.05	0.000268131912424876	0.000268131912424876
0.0695222190989091	0.025	0.000230147676838681	0.000230147676838681
0.0695222190989091	0.0125	0.000217074979852062	0.000217074979852062
0.0695222190989091	0.00625	0.000212320724557319	0.000212320724557319
0.0695222190989091	0.003125	0.000210432018893366	0.000210432018893366
0.0379378596392092	0.1	0.000304094240402434	0.000304094240402434
0.0379378596392092	0.05	0.000180649008287933	0.000180649008287933
0.0379378596392092	0.025	0.000129619677055498	0.000129619677055498
0.0379378596392092	0.0125	0.000112020355030828	0.000112020355030828
0.0379378596392092	0.00625	0.00010650872098779	0.00010650872098779
0.0379378596392092	0.003125	0.000104755465085813	0.000104755465085813
0.0174678677847347	0.1	0.000285360309618678	0.000285360309618678
0.0174678677847347	0.05	0.000151454203784659	0.000151454203784659
0.0174678677847347	0.025	8.85425378094837e-05	8.85425378094837e-05
0.0174678677847347	0.0125	6.29782964128409e-05	6.29782964128409e-05
0.0174678677847347	0.00625	5.44070349096593e-05	5.44070349096593e-05
0.0174678677847347	0.003125	5.18744293216974e-05	5.18744293216974e-05


==> plotData/convergenceTest/Polymesher20/pressureDifferentDiam-1.tsv <==
0.1	0.00141706211202513
0.05	0.00128137377373269
0.025	0.00130081422634404
0.0125	0.00133072050616981
0.00625	0.00132895542374415
0.003125	0.00132379920953396


==> plotData/convergenceTest/Polymesher20/pressureDifferentDiam-2.tsv <==
0.1	0.000775935909519741
0.05	0.000593286010353277
0.025	0.000562228006688951
0.0125	0.000564651574131785
0.00625	0.00056133422465648
0.003125	0.00055851054402836


==> plotData/convergenceTest/Polymesher20/pressureDifferentDiam-3.tsv <==
0.1	0.000562599627123167
0.05	0.000302831831852851
0.025	0.000190927675396182
0.0125	0.000152252047966469
0.00625	0.000139820935123169
0.003125	0.000135998673736164


==> plotData/convergenceTest/Polymesher20/pressureDifferentDiam-4.tsv <==
0.1	0.000546955762776931
0.05	0.000276762544723205
0.025	0.000140955674480019
0.0125	7.46944374396727e-05
0.00625	4.44085000872166e-05
0.003125	3.25466134583875e-05


==> plotData/convergenceTest/Polymesher20/pressureDifferentDiam-5.tsv <==
0.1	0.000546408286671295
0.05	0.000275822919605994
0.025	0.000138542469651002
0.0125	6.96161223723205e-05
0.00625	3.52740750624808e-05
0.003125	1.84722227185426e-05


==> plotData/convergenceTest/Polymesher20/pressureDifferentDiam-6.tsv <==
0.1	0.000546396929767619
0.05	0.000275814323967005
0.025	0.000138420049452258
0.0125	6.93263082459921e-05
0.00625	3.47169960334835e-05
0.003125	1.74260111472224e-05


==> plotData/convergenceTest/Polymesher20/pressureDifferentDiam-7.tsv <==
0.1	0.000557632356711116
0.05	0.000278816178355558
0.025	0.000139408089177779
0.0125	6.97040445888895e-05
0.00625	3.48520222944447e-05
0.003125	1.74260111472224e-05


==> plotData/convergenceTest/Polymesher20/pressureSurf-1.tsv <==
x	y	z	c
0.475626419951109	0.1	0.00132408689879953	0.00132408689879953
0.475626419951109	0.05	0.00118656503345081	0.00118656503345081
0.475626419951109	0.025	0.00120109955187384	0.00120109955187384
0.475626419951109	0.0125	0.00122778865065385	0.00122778865065385
0.475626419951109	0.00625	0.00122588171724799	0.00122588171724799
0.475626419951109	0.003125	0.00122103048232807	0.00122103048232807
0.269679767221377	0.1	0.000779862393998206	0.000779862393998206
0.269679767221377	0.05	0.000598139595800517	0.000598139595800517
0.269679767221377	0.025	0.000567820991096495	0.000567820991096495
0.269679767221377	0.0125	0.000570566498138802	0.000570566498138802
0.269679767221377	0.00625	0.00056728215755425	0.00056728215755425
0.269679767221377	0.003125	0.000564442520020573	0.000564442520020573
0.136825585978021	0.1	0.000563642426978994	0.000563642426978994
0.136825585978021	0.05	0.000304641592729918	0.000304641592729918
0.136825585978021	0.025	0.000194215049474749	0.000194215049474749
0.136825585978021	0.0125	0.000156665712433744	0.000156665712433744
0.136825585978021	0.00625	0.000144628074016407	0.000144628074016407
0.136825585978021	0.003125	0.000140905000583597	0.000140905000583597
0.0695222190989091	0.1	0.000546984007142954	0.000546984007142954
0.0695222190989091	0.05	0.000276836784997118	0.000276836784997118
0.0695222190989091	0.025	0.000141226836398521	0.000141226836398521
0.0695222190989091	0.0125	7.52962718757024e-05	7.52962718757024e-05
0.0695222190989091	0.00625	4.54325737208678e-05	4.54325737208678e-05
0.0695222190989091	0.003125	3.39277313152247e-05	3.39277313152247e-05
0.0379378596392092	0.1	0.000546399852681247	0.000546399852681247
0.0379378596392092	0.05	0.000275812341077113	0.000275812341077113
0.0379378596392092	0.025	0.000138553592570925	0.000138553592570925
0.0379378596392092	0.0125	6.96584912642418e-05	6.96584912642418e-05
0.0379378596392092	0.00625	3.53647119035221e-05	3.53647119035221e-05
0.0379378596392092	0.003125	1.86471228449697e-05	1.86471228449697e-05
0.0174678677847347	0.1	0.000546396929767241	0.000546396929767241
0.0174678677847347	0.05	0.000275814323962613	0.000275814323962613
0.0174678677847347	0.025	0.000138420049446951	0.000138420049446951
0.0174678677847347	0.0125	6.93263082410292e-05	6.93263082410292e-05
0.0174678677847347	0.00625	3.47169960263539e-05	3.47169960263539e-05
0.0174678677847347	0.003125	1.74260111495469e-05	1.74260111495469e-05


==> plotData/convergenceTest/Polymesher20/totalErrors-1.tsv <==
0.475626419951109	0.00141706211202513
0.269679767221377	0.000593286010353277
0.136825585978021	0.000190927675396182
0.0695222190989091	7.46944374396727e-05
0.0379378596392092	3.52740750624808e-05
0.0174678677847347	1.74260111472224e-05


==> plotData/convergenceTest/Polymesher20/totalErrors-2.tsv <==
0.475626419951109	0.0018288103006384
0.269679767221377	0.00129583668174898
0.136825585978021	0.000485390290035222
0.0695222190989091	0.000217051011276366
0.0379378596392092	0.000106505072013807
0.0174678677847347	5.18744293214344e-05


==> plotData/convergenceTest/Polymesher20/totalErrors-3.tsv <==
0.475626419951109	0.000144686321693441
0.269679767221377	5.83128989376914e-05
0.136825585978021	2.25551777286219e-05
0.0695222190989091	8.16446373574968e-06
0.0379378596392092	3.12024005083915e-06
0.0174678677847347	1.4253088258928e-06


==> plotData/convergenceTest/Polymesher20/totalErrors-4.tsv <==
0.475626419951109	0.000641922172945911
0.269679767221377	0.000363969314808224
0.136825585978021	0.000184664631276449
0.0695222190989091	9.38296362018344e-05
0.0379378596392092	5.12022719406997e-05
0.0174678677847347	2.35752497648498e-05


==> plotData/convergenceTest/Skewed/displDifferentDiam-1.tsv <==
0.1	0.000206671619995434
0.05	0.000206939040707574
0.025	0.000207906281705251
0.0125	0.000208592876132314
0.00625	0.000208720112782647
0.003125	0.000208726292749776


==> plotData/convergenceTest/Skewed/displDifferentDiam-2.tsv <==
0.1	8.61846200803872e-05
0.05	7.68364035522378e-05
0.025	7.36475376738231e-05
0.0125	7.24873825799694e-05
0.00625	7.19379640879144e-05
0.003125	7.16706597687822e-05


==> plotData/convergenceTest/Skewed/displDifferentDiam-3.tsv <==
0.1	6.42488733498355e-05
0.05	4.93959028321442e-05
0.025	4.34544512927959e-05
0.0125	4.10871783228802e-05
0.00625	4.00635988720987e-05
0.003125	3.95963234743672e-05


==> plotData/convergenceTest/Skewed/displDifferentDiam-4.tsv <==
0.1	4.7456191974604e-05
0.05	2.82639387569724e-05
0.025	1.95457567191322e-05
0.0125	1.59390823720306e-05
0.00625	1.45003807305833e-05
0.003125	1.39088293234469e-05


==> plotData/convergenceTest/Skewed/displDifferentDiam-5.tsv <==
0.1	4.30942294895609e-05
0.05	2.25710147568677e-05
0.025	1.23263639132033e-05
0.0125	7.43761351506786e-06
0.00625	5.27505712503778e-06
0.003125	4.39506575572697e-06


==> plotData/convergenceTest/Skewed/displDifferentDiam-6.tsv <==
0.1	4.21470471326642e-05
0.05	2.14470630783007e-05
0.025	1.09491286298652e-05
0.0125	5.69616311584278e-06
0.00625	3.11093893838022e-06
0.003125	1.88676694901766e-06


==> plotData/convergenceTest/Skewed/displDifferentDiam-7.tsv <==
0.1	6.0376542368565e-05
0.05	3.01882711842825e-05
0.025	1.50941355921413e-05
0.0125	7.54706779607063e-06
0.00625	3.77353389803531e-06
0.003125	1.88676694901766e-06


==> plotData/convergenceTest/Skewed/displSurf-1.tsv <==
x	y	z	c
0.545650733999967	0.1	0.000206671619995741	0.000206671619995741
0.545650733999967	0.05	0.00020693904070756	0.00020693904070756
0.545650733999967	0.025	0.000207906281705248	0.000207906281705248
0.545650733999967	0.0125	0.000208592876132459	0.000208592876132459
0.545650733999967	0.00625	0.000208720112782864	0.000208720112782864
0.545650733999967	0.003125	0.000208726292749772	0.000208726292749772
0.309948473012277	0.1	8.61846200799597e-05	8.61846200799597e-05
0.309948473012277	0.05	7.68364035521966e-05	7.68364035521966e-05
0.309948473012277	0.025	7.36475376739261e-05	7.36475376739261e-05
0.309948473012277	0.0125	7.24873825799777e-05	7.24873825799777e-05
0.309948473012277	0.00625	7.19379640878122e-05	7.19379640878122e-05
0.309948473012277	0.003125	7.1670659768493e-05	7.1670659768493e-05
0.192097342595947	0.1	6.42488733498516e-05	6.42488733498516e-05
0.192097342595947	0.05	4.9395902831509e-05	4.9395902831509e-05
0.192097342595947	0.025	4.34544512922505e-05	4.34544512922505e-05
0.192097342595947	0.0125	4.10871783224586e-05	4.10871783224586e-05
0.192097342595947	0.00625	4.00635988711151e-05	4.00635988711151e-05
0.192097342595947	0.003125	3.95963234745971e-05	3.95963234745971e-05
0.108423039968738	0.1	4.74561919728666e-05	4.74561919728666e-05
0.108423039968738	0.05	2.82639387569431e-05	2.82639387569431e-05
0.108423039968738	0.025	1.95457567173779e-05	1.95457567173779e-05
0.108423039968738	0.0125	1.59390823706166e-05	1.59390823706166e-05
0.108423039968738	0.00625	1.45003807288462e-05	1.45003807288462e-05
0.108423039968738	0.003125	1.39088293243317e-05	1.39088293243317e-05
0.0550845609142555	0.1	4.30942294897107e-05	4.30942294897107e-05
0.0550845609142555	0.05	2.257101475655e-05	2.257101475655e-05
0.0550845609142555	0.025	1.23263639128438e-05	1.23263639128438e-05
0.0550845609142555	0.0125	7.43761351385099e-06	7.43761351385099e-06
0.0550845609142555	0.00625	5.27505712327917e-06	5.27505712327917e-06
0.0550845609142555	0.003125	4.39506575282926e-06	4.39506575282926e-06
0.0276528251152793	0.1	4.21470471326642e-05	4.21470471326642e-05
0.0276528251152793	0.05	2.14470630783007e-05	2.14470630783007e-05
0.0276528251152793	0.025	1.09491286298652e-05	1.09491286298652e-05
0.0276528251152793	0.0125	5.69616311584278e-06	5.69616311584278e-06
0.0276528251152793	0.00625	3.11093893838022e-06	3.11093893838022e-06
0.0276528251152793	0.003125	1.88676694901766e-06	1.88676694901766e-06


==> plotData/convergenceTest/Skewed/energySurf-1.tsv <==
x	y	z	c
0.545650733999967	0.1	0.00343786108902286	0.00343786108902286
0.545650733999967	0.05	0.00344613637220932	0.00344613637220932
0.545650733999967	0.025	0.00344901852071508	0.00344901852071508
0.545650733999967	0.0125	0.00345042620437702	0.00345042620437702
0.545650733999967	0.00625	0.00344950740422025	0.00344950740422025
0.545650733999967	0.003125	0.0034486378450123	0.0034486378450123
0.309948473012277	0.1	0.00269459284777238	0.00269459284777238
0.309948473012277	0.05	0.0026937258508638	0.0026937258508638
0.309948473012277	0.025	0.00269120464472222	0.00269120464472222
0.309948473012277	0.0125	0.00268970769305222	0.00268970769305222
0.309948473012277	0.00625	0.00268835014480364	0.00268835014480364
0.309948473012277	0.003125	0.00268752448341182	0.00268752448341182
0.192097342595947	0.1	0.00114453720882423	0.00114453720882423
0.192097342595947	0.05	0.0011139049869794	0.0011139049869794
0.192097342595947	0.025	0.00110286333485539	0.00110286333485539
0.192097342595947	0.0125	0.00109861316233827	0.00109861316233827
0.192097342595947	0.00625	0.00109649088482537	0.00109649088482537
0.192097342595947	0.003125	0.00109543391447349	0.00109543391447349
0.108423039968738	0.1	0.000461654317669567	0.000461654317669567
0.108423039968738	0.05	0.000385845192661231	0.000385845192661231
0.108423039968738	0.025	0.000360961826743921	0.000360961826743921
0.108423039968738	0.0125	0.000352909334117504	0.000352909334117504
0.108423039968738	0.00625	0.000350006952977883	0.000350006952977883
0.108423039968738	0.003125	0.00034884890071053	0.00034884890071053
0.0550845609142555	0.1	0.000301612133504569	0.000301612133504569
0.0550845609142555	0.05	0.000176063569443456	0.000176063569443456
0.0550845609142555	0.025	0.000122769297542584	0.000122769297542584
0.0550845609142555	0.0125	0.000103746550363671	0.000103746550363671
0.0550845609142555	0.00625	9.76282380716507e-05	9.76282380716507e-05
0.0550845609142555	0.003125	9.5641208026144e-05	9.5641208026144e-05
0.0276528251152793	0.1	0.000282056924321359	0.000282056924321359
0.0276528251152793	0.05	0.000144940349685777	0.000144940349685777
0.0276528251152793	0.025	7.66744536821165e-05	7.66744536821165e-05
0.0276528251152793	0.0125	4.45917627637636e-05	4.45917627637636e-05
0.0276528251152793	0.00625	3.12195026320911e-05	3.12195026320911e-05
0.0276528251152793	0.003125	2.64938126519416e-05	2.64938126519416e-05


==> plotData/convergenceTest/Skewed/pressureDifferentDiam-1.tsv <==
0.1	0.00154467896794605
0.05	0.00141018109036386
0.025	0.00143576103939228
0.0125	0.00146987003522334
0.00625	0.00146826446163588
0.003125	0.00146269057892477


==> plotData/convergenceTest/Skewed/pressureDifferentDiam-2.tsv <==
0.1	0.000730100781464336
0.05	0.000537089918769309
0.025	0.000497953692327243
0.0125	0.00049666771631304
0.00625	0.000492773874921726
0.003125	0.000489989258729968


==> plotData/convergenceTest/Skewed/pressureDifferentDiam-3.tsv <==
0.1	0.000570664824888951
0.05	0.000316161518432726
0.025	0.000213505109105805
0.0125	0.000181299043365588
0.00625	0.000170916738833005
0.003125	0.000167543828705527


==> plotData/convergenceTest/Skewed/pressureDifferentDiam-4.tsv <==
0.1	0.000548132779533688
0.05	0.000278788208362838
0.025	0.000145604158071273
0.0125	8.37410471936741e-05
0.00625	5.83218664623643e-05
0.003125	4.9742072191582e-05


==> plotData/convergenceTest/Skewed/pressureDifferentDiam-5.tsv <==
0.1	0.000546470732676803
0.05	0.000275913517702444
0.025	0.000138893976868169
0.0125	7.04139875375918e-05
0.00625	3.68154526237839e-05
0.003125	2.12260623707416e-05


==> plotData/convergenceTest/Skewed/pressureDifferentDiam-6.tsv <==
0.1	0.000546392646537276
0.05	0.000275802471626749
0.025	0.000138438159247842
0.0125	6.93827271564317e-05
0.00625	3.48285641025695e-05
0.003125	1.76393601375249e-05


==> plotData/convergenceTest/Skewed/pressureDifferentDiam-7.tsv <==
0.1	0.000564459524400797
0.05	0.000282229762200398
0.025	0.000141114881100199
0.0125	7.05574405500996e-05
0.00625	3.52787202750498e-05
0.003125	1.76393601375249e-05


==> plotData/convergenceTest/Skewed/pressureSurf-1.tsv <==
x	y	z	c
0.545650733999967	0.1	0.00154467896795662	0.00154467896795662
0.545650733999967	0.05	0.00141018109036277	0.00141018109036277
0.545650733999967	0.025	0.00143576103939227	0.00143576103939227
0.545650733999967	0.0125	0.00146987003523058	0.00146987003523058
0.545650733999967	0.00625	0.00146826446164719	0.00146826446164719
0.545650733999967	0.003125	0.00146269057892463	0.00146269057892463
0.309948473012277	0.1	0.000730100781456749	0.000730100781456749
0.309948473012277	0.05	0.000537089918767724	0.000537089918767724
0.309948473012277	0.025	0.000497953692330416	0.000497953692330416
0.309948473012277	0.0125	0.000496667716311954	0.000496667716311954
0.309948473012277	0.00625	0.000492773874916751	0.000492773874916751
0.309948473012277	0.003125	0.000489989258715827	0.000489989258715827
0.192097342595947	0.1	0.000570664824886101	0.000570664824886101
0.192097342595947	0.05	0.000316161518430781	0.000316161518430781
0.192097342595947	0.025	0.000213505109111963	0.000213505109111963
0.192097342595947	0.0125	0.000181299043382143	0.000181299043382143
0.192097342595947	0.00625	0.000170916738809344	0.000170916738809344
0.192097342595947	0.003125	0.000167543828716705	0.000167543828716705
0.108423039968738	0.1	0.000548132779510554	0.000548132779510554
0.108423039968738	0.05	0.000278788208364942	0.000278788208364942
0.108423039968738	0.025	0.000145604158061761	0.000145604158061761
0.108423039968738	0.0125	8.3741047179139e-05	8.3741047179139e-05
0.108423039968738	0.00625	5.83218664753661e-05	5.83218664753661e-05
0.108423039968738	0.003125	4.97420721792455e-05	4.97420721792455e-05
0.0550845609142555	0.1	0.000546470732678803	0.000546470732678803
0.0550845609142555	0.05	0.000275913517698394	0.000275913517698394
0.0550845609142555	0.025	0.000138893976867948	0.000138893976867948
0.0550845609142555	0.0125	7.04139875313654e-05	7.04139875313654e-05
0.0550845609142555	0.00625	3.68154526192905e-05	3.68154526192905e-05
0.0550845609142555	0.003125	2.12260623630577e-05	2.12260623630577e-05
0.0276528251152793	0.1	0.000546392646537276	0.000546392646537276
0.0276528251152793	0.05	0.000275802471626749	0.000275802471626749
0.0276528251152793	0.025	0.000138438159247842	0.000138438159247842
0.0276528251152793	0.0125	6.93827271564317e-05	6.93827271564317e-05
0.0276528251152793	0.00625	3.48285641025695e-05	3.48285641025695e-05
0.0276528251152793	0.003125	1.76393601375249e-05	1.76393601375249e-05


==> plotData/convergenceTest/Skewed/totalErrors-1.tsv <==
0.545650733999967	0.00154467896794605
0.309948473012277	0.000537089918769309
0.192097342595947	0.000213505109105805
0.108423039968738	8.37410471936741e-05
0.0550845609142555	3.68154526237839e-05
0.0276528251152793	1.76393601375249e-05


==> plotData/convergenceTest/Skewed/totalErrors-2.tsv <==
0.545650733999967	0.00343786108902231
0.309948473012277	0.00269372585086449
0.192097342595947	0.00110286333485566
0.108423039968738	0.000352909334120026
0.0550845609142555	9.76282380754845e-05
0.0276528251152793	2.64938126519416e-05


==> plotData/convergenceTest/Skewed/totalErrors-3.tsv <==
0.545650733999967	0.000206671619995434
0.309948473012277	7.68364035522378e-05
0.192097342595947	4.34544512927959e-05
0.108423039968738	1.59390823720306e-05
0.0550845609142555	5.27505712503778e-06
0.0276528251152793	1.88676694901766e-06


==> plotData/convergenceTest/Skewed/totalErrors-4.tsv <==
0.545650733999967	0.000435422023354386
0.309948473012277	0.000247334756182361
0.192097342595947	0.000153291122658204
0.108423039968738	8.65201428308246e-05
0.0550845609142555	4.39567464576608e-05
0.0276528251152793	2.20665863947333e-05


==> plotData/mandelTest/Cartesian/solution_fullycoupled_01000-1.tsv <==
0.0249999999979058	1.09516625497939
0.0249999999979058	1.09516625477231
0.075	1.09118831615578
0.075	1.0911883159588
0.125	1.08312734068188
0.125	1.08312734087682
0.175	1.070778879483
0.175	1.07077887929837
0.225	1.05385048902958
0.225	1.05385048884654
0.275	1.03197842071963
0.275	1.03197842053619
0.325	1.00474916664302
0.325	1.00474916682608
0.375	0.971725173245934
0.375	0.971725173070518
0.425	0.932473766329648
0.425	0.932473766149419
0.475	0.886598068527367
0.475	0.886598068339429
0.525	0.833768416226695
0.525	0.833768416025129
0.575	0.773752579753618
0.575	0.773752579525894
0.625	0.706442958566383
0.625	0.706442958304279
0.675	0.631878918990803
0.675	0.631878918695528
0.725	0.550262582070762
0.725	0.550262581711683
0.775	0.461966666502187
0.775	0.461966666095007
0.825	0.36753343815974
0.825	0.367533437704239
0.875	0.267664386091044
0.875	0.267664385614495
0.925	0.163200890584049
0.925	0.163200890990423
0.975000000062809	0.0550968183460791
0.975000000062809	0.055096818157829


==> plotData/mandelTest/Cartesian/solution_fullycoupled_01000-2.tsv <==
0.0249999999979058	1.09491911974941
0.0249999999979058	1.09491911974941
0.075	1.09094223226204
0.075	1.09094223226204
0.125	1.0828834844208
0.125	1.0828834844208
0.175	1.07053865331624
0.175	1.07053865331624
0.225	1.05361558240881
0.225	1.05361558240881
0.275	1.03175081353397
0.275	1.03175081353397
0.325	1.00453107344863
0.325	1.00453107344863
0.375	0.971518930520191
0.375	0.971518930520191
0.425	0.932281678939486
0.425	0.932281678939486
0.475	0.886422232362785
0.475	0.886422232362785
0.525	0.833610544674649
0.525	0.833610544674649
0.575	0.773613858709202
0.575	0.773613858709202
0.625	0.706323952970098
0.625	0.706323952970098
0.675	0.631779546963432
0.675	0.631779546963432
0.725	0.550182163508599
0.725	0.550182163508599
0.775	0.461904042304813
0.775	0.461904042304813
0.825	0.367487145689464
0.825	0.367487145689463
0.875	0.267632867969545
0.875	0.267632867969545
0.925	0.163182709110396
0.925	0.163182709110396
0.975000000062809	0.0550908435236864
0.975000000062809	0.0550908435236861


==> plotData/mandelTest/Cartesian/solution_fullycoupled_03000-1.tsv <==
0.0249999999979058	0.824526473866824
0.0249999999979058	0.82452647371475
0.075	0.819817366247283
0.075	0.819817366095188
0.125	0.8104168319432
0.125	0.810416832089811
0.175	0.796360257724682
0.175	0.796360257582479
0.225	0.777700777803873
0.225	0.777700777663911
0.275	0.754509326940913
0.275	0.754509326792945
0.325	0.726874685033813
0.325	0.726874685178004
0.375	0.694903499060096
0.375	0.694903498917656
0.425	0.658720257372077
0.425	0.658720257230287
0.475	0.618467199448328
0.475	0.618467199300643
0.525	0.574304133672592
0.525	0.574304133522029
0.575	0.526408145325116
0.575	0.526408145158924
0.625	0.474973175061618
0.625	0.474973174882322
0.675	0.420209453246369
0.675	0.420209453042021
0.725	0.362342779698865
0.725	0.362342779460953
0.775	0.30161364385988
0.775	0.301613643589618
0.825	0.238276185994788
0.825	0.238276185692562
0.875	0.172597006085148
0.875	0.172597005772289
0.925	0.104853832352428
0.925	0.104853832608361
0.975000000062809	0.035334068956043
0.975000000062809	0.0353340688364283


==> plotData/mandelTest/Cartesian/solution_fullycoupled_03000-2.tsv <==
0.0249999999979058	0.824408478371278
0.0249999999979058	0.824408478371278
0.075	0.819700295415407
0.075	0.819700295415407
0.125	0.810301594936123
0.125	0.810301594936123
0.175	0.796247732566706
0.175	0.796247732566706
0.225	0.777591798349016
0.225	0.777591798349016
0.275	0.754404670019662
0.275	0.754404670019662
0.325	0.726775060572229
0.325	0.726775060572228
0.375	0.694809541688703
0.375	0.694809541688703
0.425	0.658632522077685
0.425	0.658632522077685
0.475	0.618386158401654
0.475	0.618386158401654
0.525	0.574230176408903
0.525	0.574230176408903
0.575	0.526341581126339
0.575	0.526341581126339
0.625	0.474914237465975
0.625	0.474914237465975
0.675	0.420158306231596
0.675	0.420158306231596
0.725	0.362299525102428
0.725	0.362299525102427
0.775	0.301578329485782
0.775	0.301578329485782
0.825	0.238248813898936
0.825	0.238248813898936
0.875	0.172577540465642
0.875	0.172577540465642
0.925	0.104842206888787
0.925	0.104842206888787
0.975000000062809	0.0353301915010453
0.975000000062809	0.0353301915010451


==> plotData/mandelTest/Cartesian/solution_fullycoupled_06000-1.tsv <==
0.0249999999979058	0.501926177592318
0.0249999999979058	0.501926177493614
0.075	0.499039669822804
0.075	0.499039669728335
0.125	0.493278607275133
0.125	0.493278607365573
0.175	0.484666847040717
0.175	0.48466684695284
0.225	0.473240050846452
0.225	0.473240050764367
0.275	0.459045538719122
0.275	0.459045538632614
0.325	0.442142092930826
0.325	0.442142093015421
0.375	0.422599715657853
0.375	0.42259971557918
0.425	0.400499338827043
0.425	0.400499338745943
0.475	0.375932490366589
0.475	0.375932490280214
0.525	0.349000915309396
0.525	0.349000915214848
0.575	0.3198161550013
0.575	0.319816154905511
0.625	0.288499085566708
0.625	0.288499085458969
0.675	0.255179417554126
0.675	0.255179417432298
0.725	0.21999515889572
0.725	0.219995158754683
0.775	0.183092043301022
0.775	0.183092043143635
0.825	0.144622926547519
0.825	0.144622926366154
0.875	0.104747153046866
0.875	0.104747152856303
0.925	0.0636298952825388
0.925	0.0636298954414981
0.975000000062809	0.0214414699175976
0.975000000062809	0.0214414698454747


==> plotData/mandelTest/Cartesian/solution_fullycoupled_06000-2.tsv <==
0.0249999999979058	0.501901258432224
0.0249999999979058	0.501901258432224
0.075	0.499014925323334
0.075	0.499014925323334
0.125	0.49325421047329
0.125	0.49325421047329
0.175	0.484642967275411
0.175	0.484642967275411
0.225	0.473216852661114
0.225	0.473216852661114
0.275	0.459023179857828
0.275	0.459023179857828
0.325	0.442120722979121
0.325	0.442120722979121
0.375	0.422579474227092
0.375	0.422579474227092
0.425	0.40048035467916
0.425	0.40048035467916
0.475	0.37591487982115
0.475	0.37591487982115
0.525	0.348984781175435
0.525	0.348984781175435
0.575	0.319801585556155
0.575	0.319801585556155
0.625	0.288486153662276
0.625	0.288486153662276
0.675	0.255168179892637
0.675	0.255168179892637
0.725	0.219985655434148
0.725	0.219985655434148
0.775	0.183084296833908
0.775	0.183084296833908
0.825	0.144616942417133
0.825	0.144616942417133
0.875	0.104742919054427
0.875	0.104742919054427
0.925	0.0636273819129618
0.925	0.0636273819129616
0.975000000062809	0.0214406298920322
0.975000000062809	0.0214406298920321


==> plotData/mandelTest/Cartesian/solution_fullycoupled_10000-1.tsv <==
0.0249999999979058	0.258647376179516
0.0249999999979058	0.258647376134972
0.075	0.257159913770903
0.075	0.257159913724027
0.125	0.254191149724887
0.125	0.254191149767828
0.175	0.249753380290107
0.175	0.249753380245993
0.225	0.243864985821942
0.225	0.243864985782003
0.275	0.236550355096704
0.275	0.236550355056106
0.325	0.22783978400531
0.325	0.227839784049768
0.375	0.217769350345718
0.375	0.217769350301376
0.425	0.206380763951994
0.425	0.206380763909928
0.475	0.193721194357418
0.475	0.193721194315471
0.525	0.179843075198645
0.525	0.179843075149262
0.575	0.164803887059835
0.575	0.164803887007898
0.625	0.148665919431671
0.625	0.148665919371046
0.675	0.13149601264698
0.675	0.131496012584048
0.725	0.113365281075439
0.725	0.113365280999549
0.775	0.0943488185260379
0.775	0.0943488184417695
0.825	0.0745253872176135
0.825	0.0745253871235493
0.875	0.0539770915592553
0.875	0.0539770914637221
0.925	0.0327890379675363
0.925	0.0327890380466552
0.975000000062809	0.0110489827407961
0.975000000062809	0.011048982707737


==> plotData/mandelTest/Cartesian/solution_fullycoupled_10000-2.tsv <==
0.0249999999979058	0.258657782489446
0.0249999999979058	0.258657782489446
0.075	0.257170266459331
0.075	0.257170266459331
0.125	0.254201395235264
0.125	0.254201395235264
0.175	0.249763464973148
0.175	0.249763464973148
0.225	0.243874856221884
0.225	0.243874856221884
0.275	0.236559957796813
0.275	0.236559957796813
0.325	0.227849065768798
0.325	0.227849065768798
0.375	0.217778257987278
0.375	0.217778257987278
0.425	0.206389244656971
0.425	0.206389244656971
0.475	0.19372919558709
0.475	0.19372919558709
0.525	0.17985054482853
0.525	0.17985054482853
0.575	0.164810773508173
0.575	0.164810773508173
0.625	0.148672171759729
0.625	0.148672171759729
0.675	0.131501580737116
0.675	0.131501580737116
0.725	0.113370115778877
0.725	0.113370115778877
0.775	0.0943528718702095
0.775	0.0943528718702095
0.825	0.0745286126224758
0.825	0.0745286126224757
0.875	0.0539794440583654
0.875	0.0539794440583654
0.925	0.0327904745537795
0.925	0.0327904745537794
0.975000000062809	0.0110494623172437
0.975000000062809	0.0110494623172437


==> plotData/mandelTest/Hybrid/solution_fullycoupled_01000-1.tsv <==
0.0247323213987892	1.09461985646773
0.0464552052879142	1.09332658923852
0.0931693057953543	1.08813904958178
0.115734268429464	1.08426549303206
0.134786344187372	1.08028370043963
0.155008505984415	1.07542906646253
0.169287704109482	1.07160400331286
0.200964414582458	1.06174151924449
0.231715960627517	1.05026487944573
0.275122100854703	1.03089188698663
0.279598875490097	1.02853098310263
0.314308576567255	1.0097644396359
0.331486542388388	0.999416618113875
0.365696077532896	0.976841522277941
0.368052554137193	0.975238812295823
0.397827916276497	0.953142247600789
0.40957137226472	0.943668627331659
0.44149637179266	0.916404491554681
0.493447063110951	0.865858027656669
0.522400132723728	0.834640305563887
0.552095891825201	0.800034370872024
0.57142694169872	0.776096015754334
0.605420058828454	0.731395101327115
0.623142096469738	0.706803025121537
0.632333187199821	0.693650561938381
0.6594494685637	0.653477340777398
0.68143946782285	0.61933569127955
0.717018934067126	0.561512281307484
0.723231956114055	0.551115958631021
0.770654933346136	0.467656677359725
0.771687154893878	0.465917671819598
0.827501264629656	0.360881781948906
0.851727526916744	0.313066099967232
0.865822961402164	0.284978276283459
0.895336835194974	0.224529547622811
0.917755341018357	0.177732671885697
0.945230676181536	0.119160012582702
0.96976861041495	0.0663263745229521


==> plotData/mandelTest/Hybrid/solution_fullycoupled_01000-2.tsv <==
0.0247323213987892	1.09492966081884
0.0464552052879142	1.09370349373055
0.0931693057953543	1.08849462831917
0.115734268429464	1.08469306708315
0.134786344187372	1.08081263160738
0.155008505984415	1.07600564047038
0.169287704109482	1.07217445105036
0.200964414582458	1.06234366577377
0.231715960627517	1.05097470657777
0.275122100854703	1.03169104032533
0.279598875490097	1.02947738425941
0.314308576567255	1.01082329010361
0.331486542388388	1.00058473683739
0.365696077532896	0.978120527221916
0.368052554137193	0.976468731465212
0.397827916276497	0.954402206431062
0.40957137226472	0.945078216698175
0.44149637179266	0.917901232884246
0.493447063110951	0.867761913212395
0.522400132723728	0.836532168419474
0.552095891825201	0.801999175555214
0.57142694169872	0.778142771542293
0.605420058828454	0.733544412569628
0.623142096469738	0.708954807879783
0.632333187199821	0.695841995315746
0.6594494685637	0.655732089601823
0.68143946782285	0.621660196464177
0.717018934067126	0.563666633178349
0.723231956114055	0.553184148484751
0.770654933346136	0.469828011878249
0.771687154893878	0.467949809213742
0.827501264629656	0.362614636036259
0.851727526916744	0.314735845051666
0.865822961402164	0.286331121785461
0.895336835194974	0.225651866965181
0.917755341018357	0.178566020386043
0.945230676181536	0.119829045234888
0.96976861041495	0.0665407362280277


==> plotData/mandelTest/Hybrid/solution_fullycoupled_03000-1.tsv <==
0.0247323213987892	0.821849092767533
0.0464552052879142	0.820313313356989
0.0931693057953543	0.814256743382202
0.115734268429464	0.80976668259695
0.134786344187372	0.805222589000148
0.155008505984415	0.799696307974622
0.169287704109482	0.795407171165903
0.200964414582458	0.784468792603947
0.231715960627517	0.772051393049476
0.275122100854703	0.751667588389954
0.279598875490097	0.749262639868094
0.314308576567255	0.73026840246956
0.331486542388388	0.720056115779768
0.365696077532896	0.698275004849053
0.368052554137193	0.696733800869504
0.397827916276497	0.676078924440571
0.40957137226472	0.667450241576474
0.44149637179266	0.643031086228625
0.493447063110951	0.599673232642402
0.522400132723728	0.573851503553567
0.552095891825201	0.545994890869798
0.57142694169872	0.527170316305165
0.605420058828454	0.49279140233575
0.623142096469738	0.474274866959071
0.632333187199821	0.464486321243263
0.6594494685637	0.434976266721873
0.68143946782285	0.410373817375924
0.717018934067126	0.369415647619683
0.723231956114055	0.362149104327543
0.770654933346136	0.304856590419021
0.771687154893878	0.303634408030958
0.827501264629656	0.23335034178879
0.851727526916744	0.201888617340104
0.865822961402164	0.183477711256879
0.895336835194974	0.144195251425974
0.917755341018357	0.113953053419638
0.945230676181536	0.0763063917827389
0.96976861041495	0.0424183802885982


==> plotData/mandelTest/Hybrid/solution_fullycoupled_03000-2.tsv <==
0.0247323213987892	0.824421021556936
0.0464552052879142	0.822964242613884
0.0931693057953543	0.816826004775947
0.115734268429464	0.812396007949384
0.134786344187372	0.807915864849555
0.155008505984415	0.802422426997977
0.169287704109482	0.798087334593228
0.200964414582458	0.787130263961348
0.231715960627517	0.774738992524917
0.275122100854703	0.754342569357796
0.279598875490097	0.752047389751245
0.314308576567255	0.733051399087787
0.331486542388388	0.722870442834273
0.365696077532896	0.701080525046919
0.368052554137193	0.699506065917608
0.397827916276497	0.678806934429932
0.40957137226472	0.670236828524794
0.44149637179266	0.64579648854693
0.493447063110951	0.60254128842408
0.522400132723728	0.576619768899374
0.552095891825201	0.548729808341147
0.57142694169872	0.529883553653006
0.605420058828454	0.495461608896016
0.623142096469738	0.47688607034126
0.632333187199821	0.467086589337107
0.6594494685637	0.43753129543298
0.68143946782285	0.412875850817672
0.717018934067126	0.371733407675571
0.723231956114055	0.364395737593356
0.770654933346136	0.30696230849856
0.771687154893878	0.305685074811044
0.827501264629656	0.235016965929803
0.851727526916744	0.20341809319938
0.865822961402164	0.184793897490585
0.895336835194974	0.145260068367108
0.917755341018357	0.114773550185852
0.945230676181536	0.0769142083364379
0.96976861041495	0.0426776145906625


==> plotData/mandelTest/Hybrid/solution_fullycoupled_06000-1.tsv <==
0.0247323213987892	0.498839326686339
0.0464552052879142	0.497901447747942
0.0931693057953543	0.494201264940873
0.115734268429464	0.491458998249837
0.134786344187372	0.488683252477166
0.155008505984415	0.485308996195168
0.169287704109482	0.482689487699765
0.200964414582458	0.476012233843402
0.231715960627517	0.468434615789484
0.275122100854703	0.455998781894652
0.279598875490097	0.454532857905029
0.314308576567255	0.442950806274169
0.331486542388388	0.436726902429149
0.365696077532896	0.423454740000452
0.368052554137193	0.42251617449362
0.397827916276497	0.409937064375537
0.40957137226472	0.404683016449054
0.44149637179266	0.38982088236088
0.493447063110951	0.363448761021689
0.522400132723728	0.347752697781936
0.552095891825201	0.330825903591037
0.57142694169872	0.319392691276588
0.605420058828454	0.298518797740146
0.623142096469738	0.287280919941256
0.632333187199821	0.281341468109386
0.6594494685637	0.26343747552662
0.68143946782285	0.248517251483944
0.717018934067126	0.223684228612462
0.723231956114055	0.219280028822538
0.770654933346136	0.184563559319439
0.771687154893878	0.183822263249643
0.827501264629656	0.14125324112206
0.851727526916744	0.122202991749232
0.865822961402164	0.111056302903149
0.895336835194974	0.087275824223058
0.917755341018357	0.0689699888726769
0.945230676181536	0.0461836033923635
0.96976861041495	0.0256730378321318


==> plotData/mandelTest/Hybrid/solution_fullycoupled_06000-2.tsv <==
0.0247323213987892	0.501908948487893
0.0464552052879142	0.50101583520214
0.0931693057953543	0.497253037753122
0.115734268429464	0.49453780365944
0.134786344187372	0.491792168372291
0.155008505984415	0.488425995386237
0.169287704109482	0.485769964398087
0.200964414582458	0.479058135072243
0.231715960627517	0.471470096701274
0.275122100854703	0.458985176912428
0.279598875490097	0.457580666253226
0.314308576567255	0.44595929602617
0.331486542388388	0.439732968098371
0.365696077532896	0.426411947092367
0.368052554137193	0.425449675476695
0.397827916276497	0.412801987451526
0.40957137226472	0.407567104744456
0.44149637179266	0.392643375791651
0.493447063110951	0.366248808632144
0.522400132723728	0.350441610495162
0.552095891825201	0.333442045614972
0.57142694169872	0.321959276262743
0.605420058828454	0.300995148788524
0.623142096469738	0.289686425465226
0.632333187199821	0.283721716246635
0.6594494685637	0.265736813641561
0.68143946782285	0.250738646881618
0.717018934067126	0.22572068655244
0.723231956114055	0.221259934534489
0.770654933346136	0.186355447963483
0.771687154893878	0.185579424476314
0.827501264629656	0.142654306096309
0.851727526916744	0.12346687414793
0.865822961402164	0.112159405760033
0.895336835194974	0.0881599845853215
0.917755341018357	0.0696551823343464
0.945230676181536	0.0466773178188327
0.96976861041495	0.0258995746053128


==> plotData/mandelTest/Hybrid/solution_fullycoupled_10000-1.tsv <==
0.0247323213987892	0.256311444521257
0.0464552052879142	0.255829664715073
0.0931693057953543	0.253928814161497
0.115734268429464	0.252520086261591
0.134786344187372	0.251094113893254
0.155008505984415	0.249360725161742
0.169287704109482	0.248015007803713
0.200964414582458	0.24458479066527
0.231715960627517	0.24069202184522
0.275122100854703	0.234303398259261
0.279598875490097	0.233550332524848
0.314308576567255	0.22760025963526
0.331486542388388	0.22440285654803
0.365696077532896	0.217584441182531
0.368052554137193	0.217102282782743
0.397827916276497	0.21063989053846
0.40957137226472	0.20794061359716
0.44149637179266	0.20030523140396
0.493447063110951	0.186756369562136
0.522400132723728	0.178692309505976
0.552095891825201	0.16999579077733
0.57142694169872	0.164121682985714
0.605420058828454	0.153396997260257
0.623142096469738	0.147623097176291
0.632333187199821	0.144571453704872
0.6594494685637	0.135372360904025
0.68143946782285	0.127706255243352
0.717018934067126	0.114946659662774
0.723231956114055	0.11268369736694
0.770654933346136	0.0948452487049979
0.771687154893878	0.0944643415422518
0.827501264629656	0.072590208045326
0.851727526916744	0.062800880336484
0.865822961402164	0.0570729252604215
0.895336835194974	0.0448524882445811
0.917755341018357	0.0354452157491943
0.945230676181536	0.0237350544322509
0.96976861041495	0.0131943037904788


==> plotData/mandelTest/Hybrid/solution_fullycoupled_10000-2.tsv <==
0.0247323213987892	0.258661745678246
0.0464552052879142	0.258201465995433
0.0931693057953543	0.256262250931174
0.115734268429464	0.254862914156465
0.134786344187372	0.253447910120947
0.155008505984415	0.251713103356219
0.169287704109482	0.250344279191158
0.200964414582458	0.246885242263017
0.231715960627517	0.242974641650031
0.275122100854703	0.236540372487487
0.279598875490097	0.235816539813056
0.314308576567255	0.229827320942513
0.331486542388388	0.226618507721449
0.365696077532896	0.219753365532291
0.368052554137193	0.219257448076857
0.397827916276497	0.212739324621789
0.40957137226472	0.210041473195303
0.44149637179266	0.20235038077926
0.493447063110951	0.188747701835142
0.522400132723728	0.180601333213588
0.552095891825201	0.171840479532782
0.57142694169872	0.165922753989503
0.605420058828454	0.155118756014088
0.623142096469738	0.149290738684003
0.632333187199821	0.146216792179715
0.6594494685637	0.136948177676202
0.68143946782285	0.129218800191321
0.717018934067126	0.116325686654222
0.723231956114055	0.114026820468041
0.770654933346136	0.0960386699424499
0.771687154893878	0.095638743768258
0.827501264629656	0.0735171630760052
0.851727526916744	0.0636288745662718
0.865822961402164	0.0578015459840743
0.895336835194974	0.0454333959741968
0.917755341018357	0.0358969120996784
0.945230676181536	0.0240552302494396
0.96976861041495	0.0133473865611524


==> plotData/mandelTest/Polymesher1/solution_fullycoupled_01000-1.tsv <==
0.00923599155095817	1.0959772754986
0.0184703368431554	1.09571507062954
0.0366092418882685	1.09497242829636
0.0592531629120068	1.09323112636459
0.0921251945855872	1.08918882295095
0.146841184824207	1.07847706143994
0.185791153241942	1.06763573527599
0.212877560516642	1.05835693290889
0.237007966609476	1.04934714019433
0.270477987900758	1.03454378431948
0.3017903079929	1.01830339916087
0.330558734324643	1.00154473816143
0.364301035919424	0.979427888913469
0.369502376677117	0.975760481851035
0.400294416579272	0.952711206686437
0.404848273999457	0.94903718647302
0.40941931508793	0.945405440544937
0.411826840777458	0.943557608979416
0.437999263026638	0.921289926187358
0.464255952478493	0.896891973220523
0.498184067656795	0.863077806077969
0.5061929640659	0.854297336962724
0.550052550782608	0.804609066116647
0.550153471345014	0.804538501526216
0.580598961397107	0.766744122622937
0.593562400948699	0.749794900598162
0.619743425258202	0.713987829036359
0.622252785633584	0.710347659545127
0.646558616741891	0.675268581593362
0.683094947304893	0.619088419438082
0.704975994522144	0.583825371503043
0.711255374821426	0.573458434896218
0.755863030568514	0.496594210167453
0.800986846182558	0.413736238623841
0.825013585663283	0.367652248255811
0.841946789155601	0.334414679964174
0.853542889720448	0.311284586573345
0.860760603822885	0.296777428231759
0.888574999990972	0.239878767619453
0.894561007583169	0.227499290472193
0.935790114947259	0.140280703207826
0.937994700290416	0.135467964853833
0.970854753105901	0.0641275550016423
0.981641493398765	0.0405267653290604


==> plotData/mandelTest/Polymesher1/solution_fullycoupled_01000-2.tsv <==
0.00923599155095817	1.09534626613557
0.0184703368431554	1.09514382368708
0.0366092418882685	1.0943524037092
0.0592531629120068	1.09262801753878
0.0921251945855872	1.08864999188606
0.146841184824207	1.07803352572145
0.185791153241942	1.06728518819027
0.212877560516642	1.05815754230421
0.237007966609476	1.04883038058139
0.270477987900758	1.03394208783987
0.3017903079929	1.0178598617308
0.330558734324643	1.00115521624172
0.364301035919424	0.979091956669979
0.369502376677117	0.975445658094565
0.400294416579272	0.952473410420123
0.404848273999457	0.948871115770376
0.40941931508793	0.945201229914844
0.411826840777458	0.943246481997742
0.437999263026638	0.921010690848423
0.464255952478493	0.896853011427313
0.498184067656795	0.8628156014514
0.5061929640659	0.854308111640457
0.550052550782608	0.804457243093191
0.550153471345014	0.804336124201183
0.580598961397107	0.76644204119021
0.593562400948699	0.749485139542026
0.619743425258202	0.713741453792615
0.622252785633584	0.710210549304267
0.646558616741891	0.675064171762699
0.683094947304893	0.619039815592753
0.704975994522144	0.583687019229643
0.711255374821426	0.573297405880165
0.755863030568514	0.496449866601381
0.800986846182558	0.413557446240362
0.825013585663283	0.367460717311121
0.841946789155601	0.334212703037419
0.853542889720448	0.311099526338356
0.860760603822885	0.296577285982625
0.888574999990972	0.239690943028596
0.894561007583169	0.227266629049257
0.935790114947259	0.140129916677267
0.937994700290416	0.135399892874676
0.970854753105901	0.0641659180254881
0.981641493398765	0.0405136321571118


==> plotData/mandelTest/Polymesher1/solution_fullycoupled_03000-1.tsv <==
0.00923599155095817	0.825338436380443
0.0184703368431554	0.825020103511576
0.0366092418882685	0.82414213427145
0.0592531629120068	0.822074259891853
0.0921251945855872	0.817329874448738
0.146841184824207	0.804961248575325
0.185791153241942	0.792743815712374
0.212877560516642	0.782552880343618
0.237007966609476	0.772731832788737
0.270477987900758	0.757074833694202
0.3017903079929	0.740411622750634
0.330558734324643	0.72365530455894
0.364301035919424	0.702190955236035
0.369502376677117	0.698705318427634
0.400294416579272	0.677137425028515
0.404848273999457	0.67377528707038
0.40941931508793	0.670437145630278
0.411826840777458	0.668722132897568
0.437999263026638	0.648687563858713
0.464255952478493	0.627366195513105
0.498184067656795	0.598499465599199
0.5061929640659	0.591260930478433
0.550052550782608	0.55075302454508
0.550153471345014	0.550676430886027
0.580598961397107	0.520886398978589
0.593562400948699	0.507793641717727
0.619743425258202	0.480588853355937
0.622252785633584	0.477883941409838
0.646558616741891	0.451788499782899
0.683094947304893	0.411010379454059
0.704975994522144	0.385883669735873
0.711255374821426	0.378567076230444
0.755863030568514	0.325202563163392
0.800986846182558	0.26905216784648
0.825013585663283	0.238317045095994
0.841946789155601	0.216332919447384
0.853542889720448	0.201115711239086
0.860760603822885	0.191597828516698
0.888574999990972	0.154470972937872
0.894561007583169	0.14642159968801
0.935790114947259	0.0900592637306233
0.937994700290416	0.0869750561872198
0.970854753105901	0.0411338377593005
0.981641493398765	0.0259821871185348


==> plotData/mandelTest/Polymesher1/solution_fullycoupled_03000-2.tsv <==
0.00923599155095817	0.824917028300991
0.0184703368431554	0.824675935347775
0.0366092418882685	0.823734624607077
0.0592531629120068	0.821690255846926
0.0921251945855872	0.817007932655508
0.146841184824207	0.804732421355928
0.185791153241942	0.792608628681333
0.212877560516642	0.782534016710138
0.237007966609476	0.772433575830804
0.270477987900758	0.756685894257988
0.3017903079929	0.740146648855406
0.330558734324643	0.723433407464302
0.364301035919424	0.702008175322338
0.369502376677117	0.698532708774537
0.400294416579272	0.677025870038243
0.404848273999457	0.673711042147294
0.40941931508793	0.670349251553706
0.411826840777458	0.668564786026025
0.437999263026638	0.648554370900498
0.464255952478493	0.627369847483303
0.498184067656795	0.598387637196381
0.5061929640659	0.591286884510535
0.550052550782608	0.550690385987271
0.550153471345014	0.550593695666432
0.580598961397107	0.520754999545636
0.593562400948699	0.507651430061698
0.619743425258202	0.480481218184119
0.622252785633584	0.477828284674227
0.646558616741891	0.451700326243416
0.683094947304893	0.410995394570562
0.704975994522144	0.385828235327101
0.711255374821426	0.378500189959838
0.755863030568514	0.325140952393931
0.800986846182558	0.268972597444274
0.825013585663283	0.23823127586342
0.841946789155601	0.216239147268448
0.853542889720448	0.201029124163532
0.860760603822885	0.191502439554025
0.888574999990972	0.154379637863835
0.894561007583169	0.146308237221793
0.935790114947259	0.0899816695911619
0.937994700290416	0.0869355170318591
0.970854753105901	0.0411534914655065
0.981641493398765	0.0259789716127486


==> plotData/mandelTest/Polymesher1/solution_fullycoupled_06000-1.tsv <==
0.00923599155095817	0.502403791079124
0.0184703368431554	0.502208655650918
0.0366092418882685	0.501670517215397
0.0592531629120068	0.500403067421833
0.0921251945855872	0.497495462473627
0.146841184824207	0.489917014890764
0.185791153241942	0.482433561810353
0.212877560516642	0.476193598963539
0.237007966609476	0.470180647665896
0.270477987900758	0.460598699271573
0.3017903079929	0.450405339164748
0.330558734324643	0.440158758929991
0.364301035919424	0.427039096570972
0.369502376677117	0.424909183529974
0.400294416579272	0.411733472686049
0.404848273999457	0.409680187600295
0.40941931508793	0.407641536789047
0.411826840777458	0.406594040629839
0.437999263026638	0.394362399087196
0.464255952478493	0.381351330394781
0.498184067656795	0.363742427265422
0.5061929640659	0.359329586196018
0.550052550782608	0.334638546496633
0.550153471345014	0.33459175987518
0.580598961397107	0.316444361938881
0.593562400948699	0.308471286544234
0.619743425258202	0.291909600044971
0.622252785633584	0.290263468747036
0.646558616741891	0.274383210499155
0.683094947304893	0.2495789656893
0.704975994522144	0.234300424509044
0.711255374821426	0.229852349288379
0.755863030568514	0.197419415977437
0.800986846182558	0.163309393243187
0.825013585663283	0.144644363730429
0.841946789155601	0.131295969678838
0.853542889720448	0.122057251419682
0.860760603822885	0.116279132155787
0.888574999990972	0.0937422809572271
0.894561007583169	0.0888565197374947
0.935790114947259	0.0546500340237191
0.937994700290416	0.0527785572735762
0.970854753105901	0.0249605471401501
0.981641493398765	0.0157661591635834


==> plotData/mandelTest/Polymesher1/solution_fullycoupled_06000-2.tsv <==
0.00923599155095817	0.502213045599434
0.0184703368431554	0.502065233231433
0.0366092418882685	0.501488131853016
0.0592531629120068	0.50023481671712
0.0921251945855872	0.497364552072836
0.146841184824207	0.489841412562632
0.185791153241942	0.482413702027799
0.212877560516642	0.476243248005189
0.237007966609476	0.470058597303131
0.270477987900758	0.460419231973446
0.3017903079929	0.450299403179316
0.330558734324643	0.440077219156268
0.364301035919424	0.426978920626203
0.369502376677117	0.424854799976347
0.400294416579272	0.411713979675773
0.404848273999457	0.409689144943675
0.40941931508793	0.407635769967251
0.411826840777458	0.406545881611643
0.437999263026638	0.394327014148636
0.464255952478493	0.381396624282156
0.498184067656795	0.363715371052391
0.5061929640659	0.35938485378931
0.550052550782608	0.334636801277019
0.550153471345014	0.334577878292304
0.580598961397107	0.31639860710061
0.593562400948699	0.308417917656345
0.619743425258202	0.291874907658644
0.622252785633584	0.290259971077018
0.646558616741891	0.274358050950498
0.683094947304893	0.249594925910124
0.704975994522144	0.234290231524896
0.711255374821426	0.229834679160934
0.755863030568514	0.197401354421691
0.800986846182558	0.163276907768898
0.825013585663283	0.144606291816125
0.841946789155601	0.13125165373659
0.853542889720448	0.122016380579028
0.860760603822885	0.116232302862913
0.888574999990972	0.0936957782696548
0.894561007583169	0.0887962384399903
0.935790114947259	0.0546080965311089
0.937994700290416	0.0527593362422546
0.970854753105901	0.0249746246337005
0.981641493398765	0.0157656747348621


==> plotData/mandelTest/Polymesher1/solution_fullycoupled_10000-1.tsv <==
0.00923599155095817	0.258884749554743
0.0184703368431554	0.258784200138913
0.0366092418882685	0.258506896564544
0.0592531629120068	0.25785378601271
0.0921251945855872	0.256355504185886
0.146841184824207	0.252450357664018
0.185791153241942	0.248594161214357
0.212877560516642	0.245378737384716
0.237007966609476	0.242280286286278
0.270477987900758	0.237342754104326
0.3017903079929	0.232090168631743
0.330558734324643	0.22681015851966
0.364301035919424	0.220049674954654
0.369502376677117	0.21895214199809
0.400294416579272	0.21216278149863
0.404848273999457	0.211104734391208
0.40941931508793	0.210054232378849
0.411826840777458	0.209514466477161
0.437999263026638	0.203211581360584
0.464255952478493	0.196507071947265
0.498184067656795	0.187433333393185
0.5061929640659	0.18515943474758
0.550052550782608	0.172436337038184
0.550153471345014	0.172412230458425
0.580598961397107	0.163061029860275
0.593562400948699	0.158952570863058
0.619743425258202	0.150418480978494
0.622252785633584	0.149570242115905
0.646558616741891	0.141387289522215
0.683094947304893	0.128605889103351
0.704975994522144	0.120732999985142
0.711255374821426	0.118440949575726
0.755863030568514	0.101728561994593
0.800986846182558	0.084151985753732
0.825013585663283	0.0745340671253026
0.841946789155601	0.0676557620110262
0.853542889720448	0.0628951326624811
0.860760603822885	0.0599177205484695
0.888574999990972	0.048304676287429
0.894561007583169	0.0457870861270524
0.935790114947259	0.0281607640644132
0.937994700290416	0.0271964067312819
0.970854753105901	0.0128619953275367
0.981641493398765	0.00812419316491566


==> plotData/mandelTest/Polymesher1/solution_fullycoupled_10000-2.tsv <==
0.00923599155095817	0.258818466817953
0.0184703368431554	0.258742289432135
0.0366092418882685	0.258444871340172
0.0592531629120068	0.257798956134156
0.0921251945855872	0.25631972152451
0.146841184824207	0.252442559336579
0.185791153241942	0.248614581202265
0.212877560516642	0.24543455086228
0.237007966609476	0.242247206258531
0.270477987900758	0.237279431361807
0.3017903079929	0.232064048738437
0.330558734324643	0.226795921604809
0.364301035919424	0.220045561715191
0.369502376677117	0.218950872347676
0.400294416579272	0.212178608354348
0.404848273999457	0.21113508859751
0.40941931508793	0.21007686052595
0.411826840777458	0.209515175349113
0.437999263026638	0.203218060071984
0.464255952478493	0.196554261973423
0.498184067656795	0.187442073414253
0.5061929640659	0.185210305430616
0.550052550782608	0.172456205498971
0.550153471345014	0.172425839111666
0.580598961397107	0.163057025902954
0.593562400948699	0.158944126015622
0.619743425258202	0.15041858558821
0.622252785633584	0.149586318704317
0.646558616741891	0.141391176665159
0.683094947304893	0.128629378325044
0.704975994522144	0.120742036824803
0.711255374821426	0.118445849413271
0.755863030568514	0.101731214221364
0.800986846182558	0.0841450752974608
0.825013585663283	0.0745231238084126
0.841946789155601	0.0676407786150695
0.853542889720448	0.0628813594514416
0.860760603822885	0.0599005222595816
0.888574999990972	0.048286277934297
0.894561007583169	0.045761290613502
0.935790114947259	0.0281423703491658
0.937994700290416	0.0271896086109331
0.970854753105901	0.0128707121200517
0.981641493398765	0.00812486520991263


==> plotData/mandelTest/Polymesher20/solution_fullycoupled_01000-1.tsv <==
0.0252725371133298	1.09522720137879
0.026286951376546	1.09514318844336
0.0759915802984967	1.09119538075123
0.120110386589657	1.08423912805241
0.135823366069285	1.08098655680408
0.177181862190415	1.07027116207429
0.210594784541334	1.05933539814703
0.226490680005029	1.05324601567374
0.256168265140356	1.04078533957583
0.301003468113895	1.01859703928182
0.319037857122593	1.00840157736495
0.354287755860743	0.986274059709014
0.370481745266098	0.975107373874444
0.388907098355658	0.961541719403016
0.411494765322615	0.943772786016624
0.418139196985136	0.938352143545247
0.448067915060501	0.91224980532284
0.473799884376729	0.887842772457088
0.500402043366567	0.860631014613193
0.528714458269176	0.829495793505528
0.547537160178131	0.807643037221079
0.571747583688078	0.777943410238353
0.584013837485156	0.762239837291139
0.619394062108311	0.714492001801945
0.630404007952063	0.698792303759727
0.660797652166423	0.653842968759009
0.683452542514844	0.618573273377794
0.705742777213489	0.582531166447761
0.718879974016366	0.560508890020001
0.732727074504282	0.53707322815258
0.752155302676073	0.503120281412558
0.778238945884545	0.456034858106101
0.795608756153434	0.423787862957864
0.818295377139048	0.380538032398429
0.845720859015967	0.326760110251891
0.859100463946368	0.299985178213667
0.895992755755871	0.224305806457397
0.900156931009257	0.215663677276338
0.939809238810732	0.131500391001878
0.943584440977464	0.123391808381577
0.980942430755801	0.0420414312488772


==> plotData/mandelTest/Polymesher20/solution_fullycoupled_01000-2.tsv <==
0.0252725371133298	1.09490827051058
0.026286951376546	1.0948668521924
0.0759915802984967	1.09082260467217
0.120110386589657	1.08385662918337
0.135823366069285	1.08058350655769
0.177181862190415	1.06989812215772
0.210594784541334	1.05898081828175
0.226490680005029	1.05303713710371
0.256168265140356	1.0405913929519
0.301003468113895	1.01829037661731
0.319037857122593	1.00807235973222
0.354287755860743	0.985925006133316
0.370481745266098	0.974751621979384
0.388907098355658	0.961248243668319
0.411494765322615	0.94351700360121
0.418139196985136	0.938049304480975
0.448067915060501	0.911968766839925
0.473799884376729	0.887603246715991
0.500402043366567	0.860477782659877
0.528714458269176	0.829402630784148
0.547537160178131	0.807466502665177
0.571747583688078	0.777737875628075
0.584013837485156	0.762022867279558
0.619394062108311	0.714231586610629
0.630404007952063	0.698614670201836
0.660797652166423	0.653682743983803
0.683452542514844	0.618472783997029
0.705742777213489	0.582424118813925
0.718879974016366	0.560537646097139
0.732727074504282	0.536964291909149
0.752155302676073	0.503035948266331
0.778238945884545	0.455967025616276
0.795608756153434	0.423694860282327
0.818295377139048	0.380480341383264
0.845720859015967	0.326720349276953
0.859100463946368	0.299926593329138
0.895992755755871	0.224285878138266
0.900156931009257	0.215596932730624
0.939809238810732	0.131501788404106
0.943584440977464	0.123377590822229
0.980942430755801	0.0420500795267655


==> plotData/mandelTest/Polymesher20/solution_fullycoupled_03000-1.tsv <==
0.0252725371133298	0.824469738825168
0.026286951376546	0.824361601830594
0.0759915802984967	0.819706312732758
0.120110386589657	0.811594717668044
0.135823366069285	0.807842701149041
0.177181862190415	0.795705269775828
0.210594784541334	0.783599031567336
0.226490680005029	0.77700469214536
0.256168265140356	0.763697334600818
0.301003468113895	0.740726355852435
0.319037857122593	0.730457051746341
0.354287755860743	0.708755085442037
0.370481745266098	0.69805170445778
0.388907098355658	0.685316054188219
0.411494765322615	0.668934546748936
0.418139196985136	0.663990392963766
0.448067915060501	0.640703198953363
0.473799884376729	0.619514513837921
0.500402043366567	0.59650248486115
0.528714458269176	0.570839219968003
0.547537160178131	0.553181037078478
0.571747583688078	0.529665318353384
0.584013837485156	0.517432886942943
0.619394062108311	0.480978553453553
0.630404007952063	0.469242889714103
0.660797652166423	0.43612144884216
0.683452542514844	0.410645972778189
0.705742777213489	0.384997350738315
0.718879974016366	0.369543925066804
0.732727074504282	0.35315744947837
0.752155302676073	0.329712472453022
0.778238945884545	0.297595928812904
0.795608756153434	0.275831537527142
0.818295377139048	0.246921927958678
0.845720859015967	0.21133211947
0.859100463946368	0.193736035334657
0.895992755755871	0.144392380629894
0.900156931009257	0.13877769805316
0.939809238810732	0.0844294770347574
0.943584440977464	0.0792078790268372
0.980942430755801	0.0269574333123415


==> plotData/mandelTest/Polymesher20/solution_fullycoupled_03000-2.tsv <==
0.0252725371133298	0.824395568840398
0.026286951376546	0.824346288424085
0.0759915802984967	0.81955940410986
0.120110386589657	0.811426781892763
0.135823366069285	0.807652618826462
0.177181862190415	0.795529216956111
0.210594784541334	0.783434784448207
0.226490680005029	0.776965641638478
0.256168265140356	0.763664421285007
0.301003468113895	0.740583450983442
0.319037857122593	0.730299633797968
0.354287755860743	0.708569565469062
0.370481745266098	0.697873185268404
0.388907098355658	0.68516423027544
0.411494765322615	0.668811488278479
0.418139196985136	0.663840844979283
0.448067915060501	0.640560896685169
0.473799884376729	0.6193986309554
0.500402043366567	0.596430972282976
0.528714458269176	0.570798630714958
0.547537160178131	0.553095546394856
0.571747583688078	0.529566441547069
0.584013837485156	0.517326002144761
0.619394062108311	0.480849901083915
0.630404007952063	0.469152753221545
0.660797652166423	0.436037173263741
0.683452542514844	0.410588761066367
0.705742777213489	0.384935892954351
0.718879974016366	0.369540173021004
0.732727074504282	0.353096344778353
0.752155302676073	0.329660706892488
0.778238945884545	0.297552117695166
0.795608756153434	0.275776526879322
0.818295377139048	0.246882747275265
0.845720859015967	0.211302004409541
0.859100463946368	0.193697652369626
0.895992755755871	0.144373531806831
0.900156931009257	0.138737486582534
0.939809238810732	0.0844258232940972
0.943584440977464	0.0791972109323665
0.980942430755801	0.0269644617052916


==> plotData/mandelTest/Polymesher20/solution_fullycoupled_06000-1.tsv <==
0.0252725371133298	0.501867150885428
0.026286951376546	0.50180071378273
0.0759915802984967	0.498947639433544
0.120110386589657	0.493976956811107
0.135823366069285	0.491677979448134
0.177181862190415	0.484243130285097
0.210594784541334	0.476829507957226
0.226490680005029	0.472792623943338
0.256168265140356	0.464647470888366
0.301003468113895	0.450593686571199
0.319037857122593	0.444313255259243
0.354287755860743	0.431046315246858
0.370481745266098	0.424505226553381
0.388907098355658	0.416724831878842
0.411494765322615	0.40671971206134
0.418139196985136	0.403700501055483
0.448067915060501	0.389485231691768
0.473799884376729	0.376556488736836
0.500402043366567	0.362521401060462
0.528714458269176	0.34687591754037
0.547537160178131	0.336114454757989
0.571747583688078	0.321788071521376
0.584013837485156	0.314338017778181
0.619394062108311	0.292143519628701
0.630404007952063	0.285001316515345
0.660797652166423	0.264848993415249
0.683452542514844	0.249354593906498
0.705742777213489	0.23375914370463
0.718879974016366	0.224365290895397
0.732727074504282	0.214405084691937
0.752155302676073	0.200157733723113
0.778238945884545	0.180645495197965
0.795608756153434	0.167425298276986
0.818295377139048	0.149868382312265
0.845720859015967	0.128258747291745
0.859100463946368	0.117576190888829
0.895992755755871	0.0876243411606323
0.900156931009257	0.0842164747089201
0.939809238810732	0.0512332264996249
0.943584440977464	0.0480645014523324
0.980942430755801	0.0163578034286205


==> plotData/mandelTest/Polymesher20/solution_fullycoupled_06000-2.tsv <==
0.0252725371133298	0.501893343778116
0.026286951376546	0.50186313066543
0.0759915802984967	0.498928558270006
0.120110386589657	0.49394378946092
0.135823366069285	0.491630849655068
0.177181862190415	0.484202797375908
0.210594784541334	0.476794880039453
0.226490680005029	0.47283344966147
0.256168265140356	0.464690409060985
0.301003468113895	0.450566615743355
0.319037857122593	0.444276261594176
0.354287755860743	0.430989537406751
0.370481745266098	0.424451733947332
0.388907098355658	0.416685842899021
0.411494765322615	0.406696556156378
0.418139196985136	0.403660864034526
0.448067915060501	0.389447397788774
0.473799884376729	0.376532631531015
0.500402043366567	0.362522008981572
0.528714458269176	0.346892824954931
0.547537160178131	0.336102534008607
0.571747583688078	0.32176609373981
0.584013837485156	0.314310032719519
0.619394062108311	0.292099343003992
0.630404007952063	0.284979274355897
0.660797652166423	0.264827795277868
0.683452542514844	0.249347608745351
0.705742777213489	0.233747656526813
0.718879974016366	0.224387329863074
0.732727074504282	0.214391391451727
0.752155302676073	0.200147965875497
0.778238945884545	0.180638178711848
0.795608756153434	0.167409774480964
0.818295377139048	0.149860349170777
0.845720859015967	0.128253820867673
0.859100463946368	0.117565091049276
0.895992755755871	0.0876218457516195
0.900156931009257	0.0842007343680792
0.939809238810732	0.0512361703774947
0.943584440977464	0.0480628815051119
0.980942430755801	0.0163637353584959


==> plotData/mandelTest/Polymesher20/solution_fullycoupled_10000-1.tsv <==
0.0252725371133298	0.258605638336885
0.026286951376546	0.258571400008379
0.0759915802984967	0.257101238633137
0.120110386589657	0.254539892188492
0.135823366069285	0.253355246325268
0.177181862190415	0.249524140300857
0.210594784541334	0.245703968324968
0.226490680005029	0.243623806068326
0.256168265140356	0.239426687222058
0.301003468113895	0.232184918865249
0.319037857122593	0.228948676889638
0.354287755860743	0.222112371898203
0.370481745266098	0.218741820287449
0.388907098355658	0.214732678041233
0.411494765322615	0.209577155720517
0.418139196985136	0.208021390095565
0.448067915060501	0.200696439696634
0.473799884376729	0.194034418541725
0.500402043366567	0.18680232159541
0.528714458269176	0.178740408448097
0.547537160178131	0.173195173764605
0.571747583688078	0.165812980239548
0.584013837485156	0.161974072820754
0.619394062108311	0.150537556850879
0.630404007952063	0.146857283377004
0.660797652166423	0.13647307756635
0.683452542514844	0.128489038525199
0.705742777213489	0.120452926980944
0.718879974016366	0.115612409187657
0.732727074504282	0.110480062613292
0.752155302676073	0.103138607282231
0.778238945884545	0.0930842339387628
0.795608756153434	0.0862720546283902
0.818295377139048	0.0772252272986024
0.845720859015967	0.0660900851215289
0.859100463946368	0.0605855134650404
0.895992755755871	0.0451517313826534
0.900156931009257	0.04339570444605
0.939809238810732	0.0263998634871446
0.943584440977464	0.0247670601710981
0.980942430755801	0.00842898543325122


==> plotData/mandelTest/Polymesher20/solution_fullycoupled_10000-2.tsv <==
0.0252725371133298	0.258653703550381
0.026286951376546	0.258638132756804
0.0759915802984967	0.257125755881793
0.120110386589657	0.254556780054284
0.135823366069285	0.253364772131602
0.177181862190415	0.249536617088644
0.210594784541334	0.245718842106712
0.226490680005029	0.243677264227885
0.256168265140356	0.239480638539964
0.301003468113895	0.232201760064599
0.319037857122593	0.228959948640948
0.354287755860743	0.222112478609013
0.370481745266098	0.218743147780543
0.388907098355658	0.214740910899981
0.411494765322615	0.209592827022552
0.418139196985136	0.208028352128659
0.448067915060501	0.200703302989731
0.473799884376729	0.194047559430893
0.500402043366567	0.186827064298668
0.528714458269176	0.178772438971407
0.547537160178131	0.173211581528554
0.571747583688078	0.16582319606466
0.584013837485156	0.161980665387156
0.619394062108311	0.150534249644636
0.630404007952063	0.146864881746846
0.660797652166423	0.136479710509363
0.683452542514844	0.128501922290439
0.705742777213489	0.120462418521322
0.718879974016366	0.115638535966029
0.732727074504282	0.11048709050856
0.752155302676073	0.103146689847926
0.778238945884545	0.0930922572919456
0.795608756153434	0.0862749598475381
0.818295377139048	0.0772308156959893
0.845720859015967	0.0660958384716792
0.859100463946368	0.0605873775544514
0.895992755755871	0.0451560651008791
0.900156931009257	0.0433929888838675
0.939809238810732	0.0264046425211126
0.943584440977464	0.0247692827973862
0.980942430755801	0.00843307669501781


==> plotData/mandelTest/Skewed/solution_fullycoupled_01000-1.tsv <==
0.0169385315989808	1.0959693255827
0.029030734196413	1.09543256677651
0.0327896034645845	1.0952906237555
0.0579255359317717	1.09344831789811
0.0737766077953152	1.09185020442225
0.0895833333333333	1.08972153584958
0.105434405196877	1.08738032881043
0.115670793070831	1.08539231118908
0.134329206929169	1.08159412855981
0.144565594803123	1.07940450444671
0.160416666666667	1.07527922675938
0.176223392204685	1.0708990501376
0.192074464068228	1.06594834982948
0.217210396535415	1.05725702329957
0.220969265800521	1.05579169143708
0.233061468398959	1.05119902130813
0.270969265800521	1.03448749528564
0.283061468398959	1.02839180181905
0.310416666666667	1.01365668281454
0.342074464068228	0.994424778743325
0.355434405196877	0.985645621992387
0.394565594803123	0.95728602543995
0.407925535931772	0.946920468522771
0.439583333333333	0.920027478698331
0.466938531601041	0.894872616780022
0.47903073419948	0.883062101150734
0.516938531601041	0.843246359667815
0.52903073419948	0.829529486891404
0.532789603464585	0.825265691573683
0.557925535931772	0.795380175191542
0.573776607795315	0.775724288502658
0.589583333333333	0.75520257372806
0.605434405196877	0.734210645579185
0.615670793070831	0.719890554086991
0.634329206929169	0.693335343445137
0.644565594803123	0.678676098026417
0.660416666666667	0.654638863335153
0.676223392204685	0.630385316720847
0.692074464068228	0.605052180544845
0.717210396535416	0.563764916087164
0.720969265800521	0.557295669129273
0.733061468398959	0.5368504681857
0.770969265800521	0.469648276868015
0.783061468398959	0.44733633084213
0.810416666666667	0.39577037520821
0.842074464068228	0.334070843762904
0.855434405196877	0.307358849416812
0.894565594803123	0.227318261407968
0.907925535931772	0.199429880875612
0.939583333333334	0.132087166305262
0.966938531671263	0.0728443015971357
0.979030734238025	0.0463516532101667


==> plotData/mandelTest/Skewed/solution_fullycoupled_01000-2.tsv <==
0.0169385315989808	1.09518674872872
0.029030734196413	1.09474663635296
0.0327896034645845	1.09456252269217
0.0579255359317717	1.0927518222838
0.0737766077953152	1.09108761887817
0.0895833333333333	1.08902068929419
0.105434405196877	1.08653403429346
0.115670793070831	1.0847049605766
0.134329206929169	1.08091304230631
0.144565594803123	1.07857758570694
0.160416666666667	1.07459764170786
0.176223392204685	1.07018057505961
0.192074464068228	1.06529134776159
0.217210396535415	1.05656712175366
0.220969265800521	1.05515772593712
0.233061468398959	1.05043482480252
0.270969265800521	1.03370613488724
0.283061468398959	1.02773558209097
0.310416666666667	1.01304888427375
0.342074464068228	0.993931211624421
0.355434405196877	0.985154902195127
0.394565594803123	0.956929354941355
0.407925535931772	0.946406488284869
0.439583333333333	0.919606294312935
0.466938531601041	0.894278593463612
0.47903073419948	0.882426278536738
0.516938531601041	0.842606443979506
0.52903073419948	0.829042501600399
0.532789603464585	0.824740348361211
0.557925535931772	0.794919541264226
0.573776607795315	0.775168728628921
0.589583333333333	0.754742251445173
0.605434405196877	0.733524877329095
0.615670793070831	0.719432995328732
0.634329206929169	0.692961896204899
0.644565594803123	0.678010412813779
0.660416666666667	0.654262398571476
0.676223392204685	0.629866038722398
0.692074464068228	0.604692805687801
0.717210396535416	0.563345157396106
0.720969265800521	0.557013756022588
0.733061468398959	0.536388697449943
0.770969265800521	0.469256340800027
0.783061468398959	0.447079834361458
0.810416666666667	0.395621139865183
0.842074464068228	0.333959720521292
0.855434405196877	0.307303680357812
0.894565594803123	0.227257084477201
0.907925535931772	0.1993107520572
0.939583333333334	0.131987333903328
0.966938531671263	0.0727225543297589
0.979030734238025	0.0462492462828533


==> plotData/mandelTest/Skewed/solution_fullycoupled_03000-1.tsv <==
0.0169385315989808	0.825219745888526
0.029030734196413	0.824559686683999
0.0327896034645845	0.824416021693515
0.0579255359317717	0.822215157682025
0.0737766077953152	0.820325532906744
0.0895833333333333	0.8178244223328
0.105434405196877	0.815079024986248
0.115670793070831	0.812784435667576
0.134329206929169	0.808405126128316
0.144565594803123	0.805893289715719
0.160416666666667	0.801199200697292
0.176223392204685	0.79628482434634
0.192074464068228	0.790750807953512
0.217210396535415	0.781187273135061
0.220969265800521	0.779605516501322
0.233061468398959	0.774600846100107
0.270969265800521	0.756859836476376
0.283061468398959	0.750605845527649
0.310416666666667	0.735546497759081
0.342074464068228	0.716597267098501
0.355434405196877	0.7080100413075
0.394565594803123	0.681342108059352
0.407925535931772	0.671680530111302
0.439583333333333	0.647553418746025
0.466938531601041	0.625440846094666
0.47903073419948	0.615325113795696
0.516938531601041	0.581940724548519
0.52903073419948	0.570746825134781
0.532789603464585	0.567278669833865
0.557925535931772	0.543337091590986
0.573776607795315	0.527828803576957
0.589583333333333	0.511937636576188
0.605434405196877	0.4957872698372
0.615670793070831	0.485005446707725
0.634329206929169	0.46515026875895
0.644565594803123	0.454212098136418
0.660416666666667	0.436669910807891
0.676223392204685	0.419050226270831
0.692074464068228	0.400938201217124
0.717210396535416	0.371726178891677
0.720969265800521	0.367244781748178
0.733061468398959	0.352932895869205
0.770969265800521	0.306771247069597
0.783061468398959	0.291693685942816
0.810416666666667	0.257063403012482
0.842074464068228	0.216158498818194
0.855434405196877	0.198580384538889
0.894565594803123	0.146350698642531
0.907925535931772	0.128251513806689
0.939583333333334	0.0847923200194058
0.966938531671263	0.0467079967449526
0.979030734238025	0.0297124432235164


==> plotData/mandelTest/Skewed/solution_fullycoupled_03000-2.tsv <==
0.0169385315989808	0.824727045137176
0.029030734196413	0.824203282812179
0.0327896034645845	0.823984351895923
0.0579255359317717	0.821836734590099
0.0737766077953152	0.81987158145306
0.0895833333333333	0.817442295597985
0.105434405196877	0.814536163676695
0.115670793070831	0.812409803690905
0.134329206929169	0.80803127339241
0.144565594803123	0.805354012898195
0.160416666666667	0.800824862012234
0.176223392204685	0.795845932874707
0.192074464068228	0.790391182722734
0.217210396535415	0.780798222134236
0.220969265800521	0.779264717724591
0.233061468398959	0.774157631995884
0.270969265800521	0.756439820966203
0.283061468398959	0.7502477794018
0.310416666666667	0.735286669167205
0.342074464068228	0.716340812231405
0.355434405196877	0.707826858524878
0.394565594803123	0.681147146886057
0.407925535931772	0.671451647818493
0.439583333333333	0.647307584672395
0.466938531601041	0.625143801950887
0.47903073419948	0.61496916740997
0.516938531601041	0.581606644579583
0.52903073419948	0.570505494419738
0.532789603464585	0.567010254246724
0.557925535931772	0.543103002954715
0.573776607795315	0.527556368725245
0.589583333333333	0.511698443851961
0.605434405196877	0.495446743783238
0.615670793070831	0.484768879383461
0.634329206929169	0.464943671619409
0.644565594803123	0.453871872622112
0.660416666666667	0.436459633589629
0.676223392204685	0.418778706718403
0.692074464068228	0.400737236709695
0.717210396535416	0.371507954625738
0.720969265800521	0.367073167658436
0.733061468398959	0.352696541731268
0.770969265800521	0.306573483543016
0.783061468398959	0.291537285748841
0.810416666666667	0.256973902141303
0.842074464068228	0.216072334974636
0.855434405196877	0.198536875850683
0.894565594803123	0.14630204111653
0.907925535931772	0.128187496040962
0.939583333333334	0.0847383954757876
0.966938531671263	0.0466455439385338
0.979030734238025	0.0296579931103525


==> plotData/mandelTest/Skewed/solution_fullycoupled_06000-1.tsv <==
0.0169385315989808	0.50229284316696
0.029030734196413	0.50188404149528
0.0327896034645845	0.501801987872575
0.0579255359317717	0.500450339380584
0.0737766077953152	0.499294010185594
0.0895833333333333	0.497757652963872
0.105434405196877	0.496077042805813
0.115670793070831	0.494667017189374
0.134329206929169	0.491991326126946
0.144565594803123	0.490448364641746
0.160416666666667	0.487574701655528
0.176223392204685	0.484561454966624
0.192074464068228	0.4811740809286
0.217210396535415	0.475316129747424
0.220969265800521	0.47435339815541
0.233061468398959	0.47128575291805
0.270969265800521	0.460427676413202
0.283061468398959	0.456608385193041
0.310416666666667	0.447390443322763
0.342074464068228	0.435814206868088
0.355434405196877	0.430557202715149
0.394565594803123	0.414274164141433
0.407925535931772	0.408365117411872
0.439583333333333	0.393644013246195
0.466938531601041	0.380143822638528
0.47903073419948	0.373978506999845
0.516938531601041	0.353620630374622
0.52903073419948	0.346795051836743
0.532789603464585	0.344685560560747
0.557925535931772	0.330095959256844
0.573776607795315	0.320650480673651
0.589583333333333	0.310971148903329
0.605434405196877	0.301138876842887
0.615670793070831	0.294573958437354
0.634329206929169	0.282495531674809
0.644565594803123	0.2758367045661
0.660416666666667	0.265166977088508
0.676223392204685	0.254448068687773
0.692074464068228	0.243435881603188
0.717210396535416	0.225675633511111
0.720969265800521	0.222955181753189
0.733061468398959	0.214254279884655
0.770969265800521	0.186206427865617
0.783061468398959	0.177051121716358
0.810416666666667	0.156016321668658
0.842074464068228	0.131183034809294
0.855434405196877	0.120508910487753
0.894565594803123	0.0888090070503438
0.907925535931772	0.077822449101995
0.939583333333334	0.0514509074873985
0.966938531671263	0.0283405910940155
0.979030734238025	0.0180285807162289


==> plotData/mandelTest/Skewed/solution_fullycoupled_06000-2.tsv <==
0.0169385315989808	0.502096568195292
0.029030734196413	0.501775456221737
0.0327896034645845	0.501641233870569
0.0579255359317717	0.500324614207258
0.0737766077953152	0.499119924948334
0.0895833333333333	0.497630800981103
0.105434405196877	0.495849506907236
0.115670793070831	0.494546258834949
0.134329206929169	0.491862891772135
0.144565594803123	0.490222299263807
0.160416666666667	0.487447160935032
0.176223392204685	0.484396819700491
0.192074464068228	0.481055430289883
0.217210396535415	0.475180280231082
0.220969265800521	0.474241230942611
0.233061468398959	0.471114148830902
0.270969265800521	0.460268637473548
0.283061468398959	0.456479469563744
0.310416666666667	0.447326513020067
0.342074464068228	0.435740450519346
0.355434405196877	0.430535531507374
0.394565594803123	0.414231628432067
0.407925535931772	0.408309095201311
0.439583333333333	0.393565861553147
0.466938531601041	0.380038227881502
0.47903073419948	0.373830119457181
0.516938531601041	0.353482085928524
0.52903073419948	0.346714127498336
0.532789603464585	0.344583479989292
0.557925535931772	0.330013342484554
0.573776607795315	0.320541593565771
0.589583333333333	0.310882569966209
0.605434405196877	0.300986097759382
0.615670793070831	0.294485088870586
0.634329206929169	0.282417479435543
0.644565594803123	0.275679480633526
0.660416666666667	0.265084816853688
0.676223392204685	0.254329013204838
0.692074464068228	0.243356198700564
0.717210396535416	0.225583623079466
0.720969265800521	0.222887572401186
0.733061468398959	0.214148377731733
0.770969265800521	0.186119204277268
0.783061468398959	0.176984022520795
0.810416666666667	0.155989097148723
0.842074464068228	0.131150364003217
0.855434405196877	0.120503198389297
0.894565594803123	0.088792477306302
0.907925535931772	0.0777970032551039
0.939583333333334	0.0514258740918294
0.966938531671263	0.0283076124825624
0.979030734238025	0.0179983504001306


==> plotData/mandelTest/Skewed/solution_fullycoupled_10000-1.tsv <==
0.0169385315989808	0.258807341561756
0.029030734196413	0.258596558019808
0.0327896034645845	0.258554488134029
0.0579255359317717	0.257857950017648
0.0737766077953152	0.257262209007255
0.0895833333333333	0.256470463141879
0.105434405196877	0.255604584602746
0.115670793070831	0.254877911693679
0.134329206929169	0.253499515863593
0.144565594803123	0.252704348406154
0.160416666666667	0.251223744773169
0.176223392204685	0.249671031562424
0.192074464068228	0.247925736840927
0.217210396535415	0.244907319543875
0.220969265800521	0.244411469534852
0.233061468398959	0.242830716422076
0.270969265800521	0.237236023463491
0.283061468398959	0.235268350812313
0.310416666666667	0.23051852703971
0.342074464068228	0.224554138707694
0.355434405196877	0.221845157769458
0.394565594803123	0.213455604555627
0.407925535931772	0.210410670803314
0.439583333333333	0.202825876999538
0.466938531601041	0.195869660100626
0.47903073419948	0.192693173765922
0.516938531601041	0.182203729616918
0.52903073419948	0.17868673408323
0.532789603464585	0.177599979793573
0.557925535931772	0.170082608721105
0.573776607795315	0.165215871652634
0.589583333333333	0.160228495801315
0.605434405196877	0.155162462671126
0.615670793070831	0.151779781262826
0.634329206929169	0.145556550224625
0.644565594803123	0.142125488033439
0.660416666666667	0.136627947215516
0.676223392204685	0.131104949141893
0.692074464068228	0.125430952952967
0.717210396535416	0.116279929144886
0.720969265800521	0.114878328324994
0.733061468398959	0.110395105907336
0.770969265800521	0.0959434116603752
0.783061468398959	0.0912262414325424
0.810416666666667	0.0803879137796417
0.842074464068228	0.0675926370548481
0.855434405196877	0.0620926593348827
0.894565594803123	0.0457592944840178
0.907925535931772	0.0400983575712632
0.939583333333334	0.0265103745628927
0.966938531671263	0.0146026420079969
0.979030734238025	0.00928934041409961


==> plotData/mandelTest/Skewed/solution_fullycoupled_10000-2.tsv <==
0.0169385315989808	0.258758438389405
0.029030734196413	0.258592948380428
0.0327896034645845	0.258523774823146
0.0579255359317717	0.257845234646775
0.0737766077953152	0.257224379617333
0.0895833333333333	0.256456936934272
0.105434405196877	0.25553892012044
0.115670793070831	0.254867271657785
0.134329206929169	0.253484358472652
0.144565594803123	0.252638854899087
0.160416666666667	0.251208646749598
0.176223392204685	0.249636609281002
0.192074464068228	0.247914576552592
0.217210396535415	0.244886735678717
0.220969265800521	0.244402783659072
0.233061468398959	0.242791199068481
0.270969265800521	0.237201820527877
0.283061468398959	0.235249023978414
0.310416666666667	0.230531932989382
0.342074464068228	0.224560916676453
0.355434405196877	0.221878501473386
0.394565594803123	0.213476105246062
0.407925535931772	0.210423865640475
0.439583333333333	0.202825792712645
0.466938531601041	0.195854200031608
0.47903073419948	0.192654795891794
0.516938531601041	0.182168266277932
0.52903073419948	0.178680345859556
0.532789603464585	0.17758230033504
0.557925535931772	0.170073472882089
0.573776607795315	0.165192141616473
0.589583333333333	0.160214300283352
0.605434405196877	0.15511409151115
0.615670793070831	0.151763757706371
0.634329206929169	0.145544646534356
0.644565594803123	0.142072182437273
0.660416666666667	0.136612167863504
0.676223392204685	0.131069112221642
0.692074464068228	0.12541422213728
0.717210396535416	0.116255050444843
0.720969265800521	0.114865630024492
0.733061468398959	0.110361852477024
0.770969265800521	0.0959169210056261
0.783061468398959	0.0912090767367948
0.810416666666667	0.0803892821336189
0.842074464068228	0.0675885787135296
0.855434405196877	0.0621015376407843
0.894565594803123	0.0457593523060621
0.907925535931772	0.0400928141884401
0.939583333333334	0.0265024066487354
0.966938531671263	0.0145883727256616
0.979030734238025	0.00927547813591899

